Generating Symbolic Reasoning Problems with Transformer GANs

We study the capabilities of GANs and Wasserstein GANs equipped with Transformer encoders to generate sensible and challenging training data for symbolic reasoning domains. We conduct experiments on two problem domains where Transformers have been successfully applied recently: symbolic mathematics and temporal specifications in verification. Even without autoregression, our GAN models produce syntactically correct instances. We show that the generated data can be used as a substitute for real training data when training a classifier, and, especially, that training data can be generated from a dataset that is too small to be trained on directly. Using a GAN setting also allows us to alter the target distribution: We show that by adding a classifier uncertainty part to the generator objective, we obtain a dataset that is even harder to solve for a temporal logic classifier than our original dataset.

==> class_comp.csv <==
Step,Generated_1,Value,Value,Value,Value,0.9,Gen_acc_ms,,Step2,N10k_3,Value,Value,,n10k_acc_ms,,Step3,N100k_1,Value,Value,Value,Value,,n100k_acc_ms
390,0.734375,0.7119140625,0.734375,0.740234375,0.7578125,0.7357421875,0.7357421875,,171,0.712890625,0.587890625,0.697265625,0.666015625,0.666015625,,195,0.740234375,0.693359375,0.73828125,0.73046875,0.60546875,0.7015625,0.7015625
780,0.7158203125,0.73046875,0.7158203125,0.734375,0.6904296875,0.7173828125,0.73390625,,209,0.65625,0.716796875,0.71875,0.697265625,0.669140625,,390,0.689453125,0.75,0.75390625,0.7578125,0.74609375,0.739453125,0.7053515625
1170,0.7275390625,0.6884765625,0.71484375,0.775390625,0.7392578125,0.7291015625,0.73342578125,,304,0.703125,0.74609375,0.708984375,0.719401041666667,0.674166666666667,,585,0.77734375,0.755859375,0.755859375,0.775390625,0.75390625,0.763671875,0.71118359375
1560,0.7099609375,0.71484375,0.7578125,0.7470703125,0.7734375,0.740625,0.734145703125,,323,0.720703125,0.76171875,0.734375,0.738932291666667,0.680643229166667,,780,0.7734375,0.75390625,0.77734375,0.765625,0.76953125,0.76796875,0.716862109375
1950,0.767578125,0.7734375,0.732421875,0.7666015625,0.7099609375,0.75,0.7357311328125,,342,0.703125,0.74609375,0.734375,0.727864583333333,0.685365364583333,,975,0.759765625,0.78125,0.767578125,0.765625,0.78125,0.77109375,0.7222852734375
2340,0.79296875,0.779296875,0.7783203125,0.7841796875,0.755859375,0.778125,0.73997051953125,,703,0.755859375,0.751953125,0.759765625,0.755859375,0.692414765625,,1170,0.78125,0.78125,0.775390625,0.767578125,0.78125,0.77734375,0.72779112109375
2730,0.79296875,0.7939453125,0.7568359375,0.7861328125,0.794921875,0.7849609375,0.744469561328125,,836,0.76953125,0.767578125,0.763671875,0.766927083333333,0.699865997395833,,1365,0.78125,0.78515625,0.79296875,0.78125,0.79296875,0.78671875,0.733683883984375
3120,0.814453125,0.7724609375,0.767578125,0.79296875,0.78515625,0.7865234375,0.748674948945313,,855,0.765625,0.7578125,0.765625,0.763020833333333,0.706181480989583,,1560,0.787109375,0.79296875,0.787109375,0.796875,0.787109375,0.790234375,0.739338933085937
3510,0.7998046875,0.79296875,0.810546875,0.826171875,0.80078125,0.8060546875,0.754412922800781,,874,0.7578125,0.76171875,0.763671875,0.761067708333333,0.711670103723958,,1755,0.802734375,0.802734375,0.802734375,0.8046875,0.814453125,0.80546875,0.745951914777344
3900,0.830078125,0.8203125,0.806640625,0.8193359375,0.80078125,0.8154296875,0.760514599270703,,912,0.78125,0.755859375,0.751953125,0.763020833333333,0.716805176684896,,1950,0.802734375,0.796875,0.8125,0.81640625,0.814453125,0.80859375,0.752216098299609
4290,0.8291015625,0.8291015625,0.80859375,0.83984375,0.8115234375,0.8236328125,0.766826420593633,,931,0.7578125,0.78125,0.77734375,0.772135416666667,0.722338200683073,,2145,0.8125,0.8125,0.8203125,0.80078125,0.8125,0.81171875,0.758166363469648
4680,0.845703125,0.8271484375,0.8310546875,0.8427734375,0.8291015625,0.83515625,0.77365940353427,,988,0.77734375,0.767578125,0.779296875,0.774739583333333,0.727578338948099,,2340,0.80859375,0.810546875,0.818359375,0.814453125,0.818359375,0.8140625,0.763755977122684
5070,0.876953125,0.8505859375,0.8271484375,0.857421875,0.837890625,0.85,0.781293463180843,,1045,0.771484375,0.779296875,0.7734375,0.774739583333333,0.732294463386622,,2535,0.810546875,0.822265625,0.826171875,0.818359375,0.798828125,0.815234375,0.768903816910415
5460,0.87109375,0.837890625,0.8564453125,0.8720703125,0.861328125,0.859765625,0.789140679362758,,1330,0.78125,0.787109375,0.7890625,0.785807291666667,0.737645746214627,,2730,0.841796875,0.818359375,0.8203125,0.822265625,0.794921875,0.81953125,0.773966560219374
5850,0.861328125,0.8525390625,0.857421875,0.8740234375,0.861328125,0.861328125,0.796359423926482,,1444,0.76953125,0.7734375,0.78125,0.774739583333333,0.741355129926497,,2925,0.830078125,0.822265625,0.818359375,0.826171875,0.83203125,0.82578125,0.779148029197436
6240,0.873046875,0.8603515625,0.8583984375,0.880859375,0.869140625,0.868359375,0.803559419033834,,1615,0.7890625,0.79296875,0.78125,0.787760416666667,0.745995658600514,,3120,0.828125,0.828125,0.818359375,0.822265625,0.822265625,0.823828125,0.783616038777693
6630,0.8857421875,0.8603515625,0.841796875,0.8759765625,0.87890625,0.8685546875,0.810058945880451,,1767,0.794921875,0.765625,0.779296875,0.779947916666667,0.749390884407129,,3315,0.818359375,0.81640625,0.83203125,0.81640625,0.830078125,0.82265625,0.787520059899923
7020,0.8779296875,0.8876953125,0.8759765625,0.8779296875,0.8837890625,0.8806640625,0.817119457542406,,1805,0.7734375,0.734375,0.787109375,0.764973958333333,0.75094919179975,,3510,0.818359375,0.83203125,0.8203125,0.822265625,0.8203125,0.82265625,0.791033678909931
7410,0.8720703125,0.8828125,0.8798828125,0.89453125,0.880859375,0.88203125,0.823610636788165,,1995,0.765625,0.74609375,0.7421875,0.751302083333333,0.750984480953108,,3705,0.828125,0.83984375,0.8125,0.8125,0.837890625,0.826171875,0.794547498518938
7800,0.888671875,0.8759765625,0.87109375,0.896484375,0.89453125,0.8853515625,0.829784729359348,,2071,0.77734375,0.75390625,0.767578125,0.766276041666667,0.752513637024464,,3900,0.82421875,0.83984375,0.8125,0.82421875,0.837890625,0.827734375,0.797866186167044
8190,0.8896484375,0.888671875,0.890625,0.90234375,0.8935546875,0.89296875,0.836103131423413,,2166,0.765625,0.76171875,0.76953125,0.765625,0.753824773322018,,4095,0.84765625,0.837890625,0.83984375,0.82421875,0.833984375,0.83671875,0.80175144255034
8580,0.8974609375,0.8974609375,0.8916015625,0.9052734375,0.8935546875,0.8970703125,0.842199849531072,,2394,0.736328125,0.759765625,0.732421875,0.742838541666667,0.752726150156483,,4290,0.826171875,0.83984375,0.830078125,0.80859375,0.83203125,0.82734375,0.804310673295306
8970,0.892578125,0.892578125,0.892578125,0.8857421875,0.90234375,0.8931640625,0.847296270827965,,2470,0.771484375,0.7578125,0.779296875,0.76953125,0.754406660140834,,4485,0.8359375,0.83984375,0.828125,0.837890625,0.833984375,0.83515625,0.807395230965775
9360,0.8974609375,0.900390625,0.8935546875,0.9091796875,0.904296875,0.9009765625,0.852664299995169,,2489,0.765625,0.728515625,0.767578125,0.75390625,0.754356619126751,,4680,0.841796875,0.849609375,0.833984375,0.833984375,0.822265625,0.836328125,0.810288520369198
9750,0.9033203125,0.90234375,0.904296875,0.91015625,0.908203125,0.9056640625,0.857964276245652,,2660,0.755859375,0.763671875,0.73828125,0.752604166666667,0.754181373880743,,4875,0.859375,0.857421875,0.82421875,0.833984375,0.814453125,0.837890625,0.813048730832278
10140,0.9091796875,0.912109375,0.8876953125,0.91015625,0.91015625,0.905859375,0.862753786121086,,2736,0.75,0.71875,0.736328125,0.735026041666667,0.752265840659335,,5070,0.841796875,0.859375,0.8359375,0.833984375,0.822265625,0.838671875,0.81561104524905
10530,0.9169921875,0.9052734375,0.9091796875,0.9189453125,0.9150390625,0.9130859375,0.867787001258978,,2774,0.759765625,0.724609375,0.765625,0.75,0.752039256593401,,5265,0.83203125,0.86328125,0.845703125,0.814453125,0.82421875,0.8359375,0.817643690724145
10920,0.90625,0.904296875,0.9091796875,0.9228515625,0.9306640625,0.9146484375,0.87247314488308,,2888,0.7578125,0.74609375,0.76953125,0.7578125,0.752616580934061,,5460,0.84765625,0.853515625,0.83984375,0.83984375,0.822265625,0.840625,0.819941821651731
11310,0.916015625,0.9140625,0.9033203125,0.916015625,0.919921875,0.9138671875,0.876612549144772,,2907,0.73828125,0.7578125,0.740234375,0.745442708333333,0.751899193673988,,5655,0.84375,0.86328125,0.841796875,0.85546875,0.830078125,0.846875,0.822635139486558
11700,0.921875,0.919921875,0.9033203125,0.912109375,0.91015625,0.9134765625,0.880298950480295,,2926,0.755859375,0.748046875,0.7890625,0.764322916666667,0.753141565973256,,5850,0.853515625,0.857421875,0.849609375,0.8359375,0.841796875,0.84765625,0.825137250537902
12090,0.9130859375,0.9208984375,0.9072265625,0.9169921875,0.9248046875,0.9166015625,0.883929211682265,,2983,0.71875,0.736328125,0.732421875,0.729166666666667,0.750744076042597,,6045,0.85546875,0.87109375,0.841796875,0.845703125,0.841796875,0.851171875,0.827740712984112
12480,0.908203125,0.916015625,0.923828125,0.9345703125,0.923828125,0.9212890625,0.887665196764039,,3059,0.734375,0.763671875,0.751953125,0.75,0.750669668438338,,6240,0.861328125,0.865234375,0.849609375,0.86328125,0.8515625,0.858203125,0.8307869541857
12870,0.9267578125,0.9150390625,0.9033203125,0.93359375,0.9306640625,0.921875,0.891086177087635,,3477,0.72265625,0.734375,0.75390625,0.736979166666667,0.74930061826117,,6435,0.85546875,0.85546875,0.87109375,0.8671875,0.849609375,0.859765625,0.83368482126713
13260,0.927734375,0.9140625,0.91015625,0.9208984375,0.9375,0.9220703125,0.894184590628871,,3686,0.75390625,0.763671875,0.73828125,0.751953125,0.749565868935053,,6630,0.859375,0.865234375,0.857421875,0.845703125,0.853515625,0.85625,0.835941339140417
13650,0.9306640625,0.919921875,0.923828125,0.92578125,0.9423828125,0.928515625,0.897617694065984,,3705,0.76171875,0.7578125,0.728515625,0.749348958333333,0.749544177874881,,6825,0.8515625,0.865234375,0.845703125,0.84375,0.857421875,0.852734375,0.837620642726376
14040,0.9208984375,0.9130859375,0.9267578125,0.9267578125,0.9228515625,0.9220703125,0.900062955909386,,3724,0.744140625,0.732421875,0.744140625,0.740234375,0.748613197587393,,7020,0.861328125,0.861328125,0.86328125,0.859375,0.833984375,0.855859375,0.839444515953738
14430,0.927734375,0.9140625,0.9169921875,0.9130859375,0.927734375,0.919921875,0.902048847818447,,3743,0.748046875,0.75,0.736328125,0.744791666666667,0.748231044495321,,7215,0.86328125,0.873046875,0.865234375,0.8671875,0.84375,0.8625,0.841750064358364
14820,0.931640625,0.9169921875,0.919921875,0.92578125,0.93359375,0.9255859375,0.904402556786602,,3838,0.72265625,0.7421875,0.75390625,0.739583333333333,0.747366273379122,,7410,0.875,0.86328125,0.865234375,0.853515625,0.861328125,0.863671875,0.843942245422528
15210,0.9208984375,0.9267578125,0.912109375,0.9248046875,0.93359375,0.9236328125,0.906325582357942,,3971,0.767578125,0.751953125,0.728515625,0.749348958333333,0.747564541874543,,7605,0.859375,0.8671875,0.857421875,0.859375,0.84765625,0.858203125,0.845368333380275
15600,0.9345703125,0.9208984375,0.935546875,0.92578125,0.9453125,0.932421875,0.908935211622148,,4161,0.736328125,0.76953125,0.73828125,0.748046875,0.747612775187089,,7800,0.861328125,0.86328125,0.86328125,0.8515625,0.841796875,0.85625,0.846456500042247
15990,0.9345703125,0.9189453125,0.91015625,0.9296875,0.9384765625,0.9263671875,0.910678409209933,,4199,0.73046875,0.748046875,0.7578125,0.745442708333333,0.747395768501713,,7995,0.859375,0.873046875,0.861328125,0.876953125,0.861328125,0.86640625,0.848451475038023
16380,0.9345703125,0.9296875,0.9189453125,0.9248046875,0.9365234375,0.92890625,0.91250119328894,,4275,0.755859375,0.76171875,0.76953125,0.762369791666667,0.748893170818208,,8190,0.87109375,0.859375,0.87109375,0.865234375,0.8671875,0.866796875,0.85028601503422
16770,0.931640625,0.9296875,0.9208984375,0.9326171875,0.9365234375,0.9302734375,0.914278417710046,,4313,0.74609375,0.732421875,0.759765625,0.74609375,0.748613228736388,,8385,0.87109375,0.861328125,0.853515625,0.873046875,0.857421875,0.86328125,0.851585538530798
17160,0.9306640625,0.935546875,0.92578125,0.9326171875,0.9443359375,0.9337890625,0.916229482189041,,4541,0.75390625,0.7578125,0.7265625,0.74609375,0.748361280862749,,8580,0.849609375,0.869140625,0.853515625,0.86328125,0.85546875,0.858203125,0.852247297177719
17550,0.9423828125,0.9326171875,0.9248046875,0.9375,0.9345703125,0.934375,0.918044033970137,,4655,0.759765625,0.759765625,0.736328125,0.751953125,0.748720465276474,,8775,0.857421875,0.875,0.857421875,0.86328125,0.859375,0.8625,0.853272567459947
17940,0.9404296875,0.9404296875,0.9345703125,0.9404296875,0.9501953125,0.9412109375,0.920360724323123,,4864,0.720703125,0.755859375,0.74609375,0.740885416666667,0.747936960415493,,8970,0.87109375,0.873046875,0.87109375,0.869140625,0.83984375,0.86484375,0.854429685713952
18330,0.9375,0.9365234375,0.9287109375,0.927734375,0.9384765625,0.9337890625,0.921703558140811,,4940,0.7578125,0.75,0.73828125,0.748697916666667,0.748013056040611,,9165,0.8828125,0.8828125,0.849609375,0.86328125,0.8515625,0.866015625,0.855588279642557
18720,0.9423828125,0.9365234375,0.939453125,0.9345703125,0.9375,0.9380859375,0.92334179607673,,4997,0.73828125,0.7578125,0.75390625,0.75,0.74821175043655,,9360,0.87890625,0.896484375,0.86328125,0.861328125,0.859375,0.871875,0.857216951678301
19110,0.931640625,0.935546875,0.9306640625,0.93359375,0.939453125,0.9341796875,0.924425585219057,,5035,0.7421875,0.748046875,0.751953125,0.747395833333333,0.748130158726228,,9555,0.873046875,0.875,0.853515625,0.873046875,0.875,0.869921875,0.858487444010471
19500,0.9423828125,0.9326171875,0.9345703125,0.9423828125,0.9375,0.937890625,0.925772089197151,,5301,0.736328125,0.763671875,0.7421875,0.747395833333333,0.748056726186938,,9750,0.8671875,0.87109375,0.865234375,0.865234375,0.873046875,0.868359375,0.859474637109424
19890,0.939453125,0.9287109375,0.93359375,0.9326171875,0.9423828125,0.9353515625,0.926730036527436,,5377,0.76953125,0.728515625,0.763671875,0.75390625,0.748641678568245,,9945,0.873046875,0.869140625,0.869140625,0.87109375,0.86328125,0.869140625,0.860441235898481
20280,0.9423828125,0.9326171875,0.923828125,0.943359375,0.935546875,0.935546875,0.927611720374692,,5415,0.751953125,0.755859375,0.73046875,0.74609375,0.74838688571142,,10140,0.880859375,0.876953125,0.859375,0.86328125,0.865234375,0.869140625,0.861311174808633
20670,0.9443359375,0.9375,0.93359375,0.9326171875,0.935546875,0.93671875,0.928522423337223,,5567,0.75390625,0.7421875,0.77734375,0.7578125,0.749329447140278,,10335,0.880859375,0.876953125,0.873046875,0.869140625,0.859375,0.871875,0.86236755732777
21060,0.9453125,0.927734375,0.9306640625,0.9375,0.9296875,0.9341796875,0.929088149753501,,5643,0.755859375,0.759765625,0.74609375,0.75390625,0.74978712742625,,10530,0.888671875,0.8984375,0.861328125,0.87109375,0.865234375,0.876953125,0.863826114094993
21450,0.94140625,0.931640625,0.9296875,0.9404296875,0.9375,0.9361328125,0.929792616028151,,5700,0.759765625,0.7578125,0.73046875,0.749348958333333,0.749743310516959,,10725,0.87890625,0.904296875,0.876953125,0.87890625,0.85546875,0.87890625,0.865334127685494
21840,0.939453125,0.9287109375,0.9267578125,0.94921875,0.947265625,0.93828125,0.930641479425336,,5757,0.765625,0.77734375,0.76171875,0.768229166666667,0.75159189613193,,10920,0.875,0.880859375,0.884765625,0.876953125,0.8515625,0.873828125,0.866183527416944
22230,0.9326171875,0.9306640625,0.935546875,0.9423828125,0.9501953125,0.93828125,0.931405456482802,,5890,0.748046875,0.74609375,0.74609375,0.746744791666667,0.751107185685403,,11115,0.884765625,0.896484375,0.880859375,0.884765625,0.8671875,0.8828125,0.86784642467525
22620,0.9404296875,0.9384765625,0.935546875,0.935546875,0.953125,0.940625,0.932327410834522,,5909,0.75390625,0.75,0.76171875,0.755208333333333,0.751517300450196,,11310,0.892578125,0.87890625,0.880859375,0.87109375,0.865234375,0.877734375,0.868835219707725
23010,0.94140625,0.931640625,0.927734375,0.935546875,0.9365234375,0.9345703125,0.932551701001069,,5928,0.7421875,0.771484375,0.75390625,0.755859375,0.751951507905177,,11505,0.884765625,0.890625,0.896484375,0.875,0.869140625,0.883203125,0.870272010236952
23400,0.951171875,0.9326171875,0.93359375,0.9375,0.9521484375,0.94140625,0.933437155900962,,6004,0.74609375,0.74609375,0.755859375,0.749348958333333,0.751691252947992,,11700,0.876953125,0.884765625,0.904296875,0.8671875,0.865234375,0.8796875,0.871213559213257
23790,0.9345703125,0.9453125,0.939453125,0.9384765625,0.9443359375,0.9404296875,0.934136409060866,,6118,0.7734375,0.74609375,0.73828125,0.752604166666667,0.75178254431986,,11895,0.888671875,0.880859375,0.900390625,0.853515625,0.87109375,0.87890625,0.871982828291931
24180,0.939453125,0.9375,0.9462890625,0.939453125,0.943359375,0.9412109375,0.934843861904779,,6137,0.759765625,0.732421875,0.736328125,0.742838541666667,0.75088814405454,,12090,0.88671875,0.892578125,0.90234375,0.88671875,0.85546875,0.884765625,0.873261107962738
24570,0.9345703125,0.9423828125,0.9267578125,0.939453125,0.9443359375,0.9375,0.935109475714302,,6232,0.74609375,0.7734375,0.740234375,0.753255208333333,0.75112485048242,,12285,0.900390625,0.892578125,0.88671875,0.88671875,0.87890625,0.8890625,0.874841247166464
24960,0.9423828125,0.9384765625,0.931640625,0.9423828125,0.94921875,0.9408203125,0.935680559392871,,6308,0.75,0.73046875,0.7578125,0.74609375,0.750621740434178,,12480,0.88671875,0.892578125,0.892578125,0.873046875,0.8828125,0.885546875,0.875911809949818
25350,0.9384765625,0.93359375,0.935546875,0.935546875,0.943359375,0.9373046875,0.935842972203584,,6403,0.748046875,0.73828125,0.748046875,0.744791666666667,0.750038733057427,,12675,0.884765625,0.884765625,0.888671875,0.875,0.873046875,0.88125,0.876445628954836
25740,0.953125,0.939453125,0.947265625,0.9482421875,0.93359375,0.9443359375,0.936692268733226,,6517,0.751953125,0.7578125,0.755859375,0.755208333333333,0.750555693085017,,12870,0.890625,0.8671875,0.8828125,0.880859375,0.869140625,0.878125,0.876613566059353
26130,0.9443359375,0.9365234375,0.9296875,0.9404296875,0.9423828125,0.938671875,0.936890229359903,,6536,0.75,0.751953125,0.748046875,0.75,0.750500123776516,,13065,0.900390625,0.892578125,0.892578125,0.875,0.86328125,0.884765625,0.877428771953417
26520,0.9443359375,0.9326171875,0.9326171875,0.9287109375,0.94140625,0.9359375,0.936794956423913,,6612,0.755859375,0.763671875,0.740234375,0.753255208333333,0.750775632232197,,13260,0.890625,0.87890625,0.892578125,0.88671875,0.85546875,0.880859375,0.877771832258076
26910,0.94140625,0.939453125,0.939453125,0.93359375,0.9423828125,0.9392578125,0.937041242031521,,6631,0.740234375,0.7578125,0.7578125,0.751953125,0.750893381508978,,13455,0.890625,0.900390625,0.87890625,0.87890625,0.8671875,0.883203125,0.878314961532268
27300,0.9453125,0.939453125,0.9365234375,0.931640625,0.9423828125,0.9390625,0.937243367828369,,6840,0.763671875,0.751953125,0.75390625,0.756510416666667,0.751455085024747,,13650,0.88671875,0.875,0.87890625,0.87890625,0.857421875,0.875390625,0.878022527879041
27690,0.9375,0.943359375,0.9384765625,0.93359375,0.9482421875,0.940234375,0.937542468545532,,6897,0.748046875,0.74609375,0.751953125,0.748697916666667,0.751179368188939,,13845,0.8828125,0.89453125,0.892578125,0.880859375,0.8671875,0.88359375,0.878579650091137
28080,0.9365234375,0.9404296875,0.9326171875,0.94140625,0.9482421875,0.93984375,0.937772596690979,,6916,0.76953125,0.724609375,0.7265625,0.740234375,0.750084868870045,,14040,0.896484375,0.87890625,0.892578125,0.876953125,0.875,0.883984375,0.879120122582023
28470,0.9375,0.935546875,0.9365234375,0.943359375,0.94921875,0.9404296875,0.938038305771881,,6954,0.759765625,0.748046875,0.763671875,0.757161458333333,0.750792527816374,,14235,0.896484375,0.890625,0.884765625,0.88671875,0.859375,0.88359375,0.879567485323821
28860,0.9375,0.9375,0.9384765625,0.94140625,0.9365234375,0.93828125,0.938062600194693,,7011,0.775390625,0.73828125,0.7421875,0.751953125,0.750908587534736,,14430,0.8984375,0.875,0.880859375,0.87890625,0.865234375,0.8796875,0.879579486791439
29250,0.9453125,0.93359375,0.93359375,0.9326171875,0.9443359375,0.937890625,0.938045402675224,,7068,0.78125,0.744140625,0.75,0.758463541666667,0.751664082947929,,14625,0.900390625,0.888671875,0.8828125,0.8828125,0.865234375,0.883984375,0.880019975612295
29640,0.939453125,0.935546875,0.9345703125,0.935546875,0.9462890625,0.93828125,0.938068987407701,,7144,0.76953125,0.767578125,0.73828125,0.758463541666667,0.752344028819803,,14820,0.884765625,0.87890625,0.88671875,0.896484375,0.880859375,0.885546875,0.880572665551065
30030,0.943359375,0.9443359375,0.9384765625,0.94140625,0.955078125,0.94453125,0.938715213666931,,7201,0.755859375,0.74609375,0.759765625,0.75390625,0.752500250937823,,15015,0.89453125,0.87890625,0.890625,0.890625,0.873046875,0.885546875,0.881070086495959
30420,0.9453125,0.927734375,0.9423828125,0.9375,0.9462890625,0.93984375,0.938828067300238,,7220,0.76953125,0.751953125,0.748046875,0.756510416666667,0.752901267510707,,15210,0.89453125,0.88671875,0.90625,0.896484375,0.87890625,0.892578125,0.882220890346363
30810,0.9453125,0.9404296875,0.9345703125,0.943359375,0.9462890625,0.9419921875,0.939144479320214,,7296,0.73828125,0.7265625,0.72265625,0.729166666666667,0.750527807426303,,15405,0.890625,0.896484375,0.88671875,0.8984375,0.869140625,0.88828125,0.882826926311727
31200,0.9453125,0.931640625,0.9326171875,0.9375,0.9501953125,0.939453125,0.939175343888193,,7315,0.763671875,0.75,0.73046875,0.748046875,0.750279714183673,,15600,0.8984375,0.8984375,0.890625,0.896484375,0.87890625,0.892578125,0.883802046180554
31590,0.9326171875,0.9345703125,0.931640625,0.931640625,0.9443359375,0.9349609375,0.938753903249374,,7372,0.767578125,0.73046875,0.75390625,0.750651041666667,0.750316846931972,,15795,0.890625,0.888671875,0.88671875,0.892578125,0.86328125,0.884375,0.883859341562499
31980,0.9462890625,0.935546875,0.939453125,0.943359375,0.9365234375,0.940234375,0.938901950424436,,7391,0.751953125,0.755859375,0.755859375,0.754557291666667,0.750740891405442,,15990,0.892578125,0.896484375,0.892578125,0.88671875,0.87109375,0.887890625,0.884262469906249
32370,0.94140625,0.94140625,0.927734375,0.9375,0.9462890625,0.9388671875,0.938898474131993,,7486,0.744140625,0.728515625,0.736328125,0.736328125,0.749299614764897,,16185,0.89453125,0.875,0.87890625,0.892578125,0.873046875,0.8828125,0.884117472915624
32760,0.9404296875,0.9404296875,0.9423828125,0.935546875,0.9404296875,0.93984375,0.938993001718793,,7562,0.751953125,0.759765625,0.744140625,0.751953125,0.749564965788408,,16380,0.900390625,0.89453125,0.89453125,0.884765625,0.86328125,0.8875,0.884455725624061
33150,0.94140625,0.935546875,0.943359375,0.935546875,0.9560546875,0.9423828125,0.939331982796914,,7581,0.7734375,0.751953125,0.755859375,0.760416666666667,0.750650135876234,,16575,0.896484375,0.884765625,0.89453125,0.8984375,0.873046875,0.889453125,0.884955465561655
33540,0.9365234375,0.9365234375,0.9384765625,0.9365234375,0.9501953125,0.9396484375,0.939363628267223,,7619,0.7421875,0.75,0.744140625,0.745442708333333,0.750129393121944,,16770,0.904296875,0.89453125,0.890625,0.900390625,0.875,0.89296875,0.88575679400549
33930,0.939453125,0.9287109375,0.9228515625,0.9345703125,0.9521484375,0.935546875,0.9389819529405,,7638,0.763671875,0.7734375,0.724609375,0.75390625,0.750507078809749,,16965,0.900390625,0.8984375,0.876953125,0.900390625,0.869140625,0.8890625,0.886087364604941
34320,0.9404296875,0.9375,0.93359375,0.92578125,0.9521484375,0.937890625,0.93887282014645,,7676,0.755859375,0.7578125,0.724609375,0.74609375,0.750065745928775,,17160,0.89453125,0.880859375,0.876953125,0.890625,0.86328125,0.88125,0.885603628144447
34710,0.9423828125,0.9404296875,0.9404296875,0.9326171875,0.943359375,0.93984375,0.938969913131805,,7809,0.744140625,0.7578125,0.736328125,0.74609375,0.749668546335897,,17355,0.896484375,0.896484375,0.8984375,0.8984375,0.869140625,0.891796875,0.886222952830002
35100,0.935546875,0.94140625,0.927734375,0.9365234375,0.94921875,0.9380859375,0.938881515568625,,7828,0.767578125,0.75390625,0.72265625,0.748046875,0.749506379202307,,17550,0.8984375,0.884765625,0.888671875,0.89453125,0.8828125,0.88984375,0.886585032547002
35490,0.9443359375,0.9423828125,0.9384765625,0.9365234375,0.9462890625,0.9416015625,0.939153520261762,,7885,0.76171875,0.751953125,0.7421875,0.751953125,0.749751053782077,,17745,0.896484375,0.90234375,0.890625,0.8828125,0.87890625,0.890234375,0.886949966792301
35880,0.9482421875,0.939453125,0.9345703125,0.9345703125,0.9482421875,0.941015625,0.939339730735586,,7999,0.732421875,0.77734375,0.728515625,0.74609375,0.749385323403869,,17940,0.896484375,0.876953125,0.884765625,0.90625,0.873046875,0.8875,0.887004970113071
36270,0.9345703125,0.9443359375,0.9423828125,0.9296875,0.9521484375,0.940625,0.939468257662027,,8056,0.732421875,0.77734375,0.740234375,0.75,0.749446791063482,,18135,0.91015625,0.884765625,0.890625,0.89453125,0.869140625,0.88984375,0.887288848101764
36660,0.93359375,0.939453125,0.9453125,0.9365234375,0.9521484375,0.94140625,0.939662056895825,,8113,0.75390625,0.7421875,0.75390625,0.75,0.749502111957134,,18330,0.900390625,0.880859375,0.875,0.904296875,0.875,0.887109375,0.887270900791588
37050,0.94140625,0.9443359375,0.9384765625,0.9375,0.951171875,0.942578125,0.939953663706242,,8227,0.751953125,0.76953125,0.734375,0.751953125,0.749747213261421,,18525,0.8984375,0.875,0.900390625,0.8984375,0.873046875,0.8890625,0.887450060712429
37440,0.9453125,0.9326171875,0.939453125,0.9326171875,0.9443359375,0.9388671875,0.939845016085618,,8265,0.759765625,0.755859375,0.755859375,0.757161458333333,0.750488637768612,,18720,0.908203125,0.880859375,0.884765625,0.8828125,0.88671875,0.888671875,0.887572242141186
37830,0.94921875,0.9375,0.935546875,0.9267578125,0.943359375,0.9384765625,0.939708170727056,,8284,0.748046875,0.755859375,0.73828125,0.747395833333333,0.750179357325084,,18915,0.896484375,0.884765625,0.8828125,0.900390625,0.86328125,0.885546875,0.887369705427068
38220,0.9375,0.9287109375,0.9365234375,0.9375,0.9453125,0.937109375,0.939448291154351,,8379,0.748046875,0.759765625,0.74609375,0.751302083333333,0.750291629925909,,19110,0.904296875,0.892578125,0.880859375,0.884765625,0.8671875,0.8859375,0.887226484884361
38610,0.9443359375,0.9404296875,0.9267578125,0.9306640625,0.93359375,0.93515625,0.939019087038916,,8417,0.74609375,0.775390625,0.76171875,0.761067708333333,0.751369237766651,,19305,0.892578125,0.876953125,0.888671875,0.88671875,0.865234375,0.88203125,0.886706961395925
39000,0.94140625,0.9345703125,0.9462890625,0.9306640625,0.947265625,0.9400390625,0.939121084585024,,8569,0.771484375,0.76171875,0.728515625,0.75390625,0.751622938989986,,19500,0.900390625,0.87890625,0.87890625,0.89453125,0.876953125,0.8859375,0.886630015256332
39390,0.9423828125,0.9267578125,0.943359375,0.93359375,0.9482421875,0.9388671875,0.939095694876522,,8607,0.76171875,0.75390625,0.75390625,0.756510416666667,0.752111686757654,,19695,0.892578125,0.89453125,0.890625,0.880859375,0.865234375,0.884765625,0.886443576230699
39780,0.939453125,0.939453125,0.93359375,0.9365234375,0.9482421875,0.939453125,0.939131437888869,,8645,0.740234375,0.755859375,0.73828125,0.744791666666667,0.751379684748556,,19890,0.884765625,0.880859375,0.890625,0.884765625,0.869140625,0.88203125,0.886002343607629
40170,0.939453125,0.93359375,0.9345703125,0.9375,0.9404296875,0.937109375,0.938929231599982,,8816,0.759765625,0.755859375,0.744140625,0.753255208333333,0.751567237107033,,20085,0.91015625,0.8984375,0.890625,0.900390625,0.87890625,0.895703125,0.886972421746866
40560,0.9443359375,0.9306640625,0.9365234375,0.927734375,0.9453125,0.9369140625,0.938727714689984,,8835,0.7734375,0.759765625,0.7265625,0.753255208333333,0.751736034229663,,20280,0.90625,0.890625,0.888671875,0.90234375,0.8671875,0.891015625,0.88737674207218
40950,0.9404296875,0.9345703125,0.9345703125,0.935546875,0.9521484375,0.939453125,0.938800255720986,,8968,0.76953125,0.75390625,0.755859375,0.759765625,0.752538993306697,,20475,0.890625,0.896484375,0.89453125,0.91015625,0.869140625,0.8921875,0.887857817864962
41340,0.9404296875,0.9423828125,0.9375,0.9365234375,0.9453125,0.9404296875,0.938963198898887,,9082,0.78515625,0.759765625,0.732421875,0.759114583333333,0.753196552309361,,20670,0.90625,0.873046875,0.8671875,0.896484375,0.865234375,0.881640625,0.887236098578465
41730,0.9345703125,0.9306640625,0.9423828125,0.9365234375,0.94140625,0.937109375,0.938777816508998,,9120,0.765625,0.779296875,0.7109375,0.751953125,0.753072209578424,,20865,0.8828125,0.876953125,0.884765625,0.896484375,0.8671875,0.881640625,0.886676551220619
42120,0.9287109375,0.939453125,0.9404296875,0.9326171875,0.9453125,0.9373046875,0.938630503608099,,9196,0.767578125,0.759765625,0.73828125,0.755208333333333,0.753285821953915,,21060,0.892578125,0.888671875,0.876953125,0.888671875,0.888671875,0.887109375,0.886719833598557
42510,0.9375,0.93359375,0.9384765625,0.939453125,0.94921875,0.9396484375,0.938732296997289,,9291,0.7734375,0.783203125,0.736328125,0.764322916666667,0.75438953142519,,21255,0.8828125,0.884765625,0.89453125,0.884765625,0.869140625,0.883203125,0.886368162738701
42900,0.9345703125,0.9326171875,0.939453125,0.939453125,0.9404296875,0.9373046875,0.93858953604756,,9329,0.767578125,0.765625,0.73828125,0.757161458333333,0.754666724116005,,21450,0.8984375,0.884765625,0.888671875,0.890625,0.869140625,0.886328125,0.886364158964831
43290,0.9404296875,0.9296875,0.93359375,0.927734375,0.94140625,0.9345703125,0.938187613692804,,9424,0.78515625,0.744140625,0.751953125,0.760416666666667,0.755241718371071,,21645,0.890625,0.875,0.88671875,0.892578125,0.865234375,0.88203125,0.885930868068348
43680,0.935546875,0.939453125,0.9365234375,0.93359375,0.939453125,0.9369140625,0.938060258573523,,9576,0.734375,0.73828125,0.74609375,0.739583333333333,0.753675879867297,,21840,0.91015625,0.884765625,0.890625,0.880859375,0.873046875,0.887890625,0.886126843761513
44070,0.94140625,0.935546875,0.935546875,0.9384765625,0.947265625,0.9396484375,0.938219076466171,,9614,0.75,0.744140625,0.720703125,0.73828125,0.752136416880568,,22035,0.896484375,0.875,0.8828125,0.900390625,0.87109375,0.88515625,0.886029784385362
44460,0.9384765625,0.9306640625,0.9404296875,0.9306640625,0.943359375,0.93671875,0.938069043819554,,9671,0.76171875,0.75,0.75390625,0.755208333333333,0.752443608525844,,22230,0.90234375,0.8828125,0.884765625,0.896484375,0.8671875,0.88671875,0.886098680946826
44850,0.9384765625,0.9384765625,0.935546875,0.935546875,0.943359375,0.93828125,0.938090264437598,,9842,0.75390625,0.76171875,0.73046875,0.748697916666667,0.752069039339926,,22425,0.890625,0.876953125,0.884765625,0.88671875,0.869140625,0.881640625,0.885652875352143
45240,0.94140625,0.943359375,0.94921875,0.9375,0.947265625,0.94375,0.938656237993839,,9899,0.7578125,0.76953125,0.732421875,0.753255208333333,0.752187656239267,,22620,0.88671875,0.890625,0.875,0.91015625,0.8828125,0.8890625,0.885993837816929
45630,0.9404296875,0.93359375,0.9365234375,0.935546875,0.94140625,0.9375,0.938540614194455,,10070,0.744140625,0.73828125,0.73828125,0.740234375,0.75099232811534,,22815,0.888671875,0.88671875,0.876953125,0.896484375,0.87109375,0.883984375,0.885792891535236
46020,0.94140625,0.931640625,0.939453125,0.931640625,0.9453125,0.937890625,0.938475615275009,,10222,0.740234375,0.744140625,0.783203125,0.755859375,0.751479032803806,,23010,0.89453125,0.875,0.88671875,0.892578125,0.861328125,0.88203125,0.885416727381712
46410,0.9501953125,0.9375,0.931640625,0.94140625,0.9375,0.9396484375,0.938592897497508,,10412,0.7421875,0.7578125,0.740234375,0.746744791666667,0.751005608690092,,23205,0.900390625,0.8828125,0.87109375,0.87890625,0.86328125,0.879296875,0.884804742143541
46800,0.9306640625,0.9345703125,0.9384765625,0.939453125,0.931640625,0.9349609375,0.938229701497758,,10431,0.76171875,0.755859375,0.740234375,0.752604166666667,0.75116546448775,,23400,0.892578125,0.888671875,0.876953125,0.88671875,0.87109375,0.883203125,0.884644580429187
47190,0.935546875,0.943359375,0.939453125,0.931640625,0.9384765625,0.9376953125,0.938176262597982,,10583,0.744140625,0.76171875,0.751953125,0.752604166666667,0.751309334705642,,23595,0.912109375,0.873046875,0.880859375,0.875,0.861328125,0.88046875,0.884226997386268
47580,0.9384765625,0.935546875,0.9404296875,0.9404296875,0.9306640625,0.937109375,0.938069573838184,,10697,0.76953125,0.765625,0.728515625,0.754557291666667,0.751634130401744,,23790,0.904296875,0.87890625,0.8828125,0.88671875,0.865234375,0.88359375,0.884163672647641
47970,0.9365234375,0.9404296875,0.9345703125,0.9326171875,0.9375,0.936328125,0.937895428954365,,10982,0.7578125,0.7734375,0.732421875,0.754557291666667,0.751926446528236,,23985,0.90625,0.87890625,0.888671875,0.89453125,0.87109375,0.887890625,0.884536367882877
48360,0.943359375,0.935546875,0.9365234375,0.939453125,0.947265625,0.9404296875,0.938148854808929,,11134,0.767578125,0.7578125,0.76171875,0.762369791666667,0.752970781042079,,24180,0.890625,0.88671875,0.87890625,0.88671875,0.857421875,0.880078125,0.88409054359459
48750,0.943359375,0.9365234375,0.9404296875,0.9306640625,0.9423828125,0.938671875,0.938201156828036,,11305,0.775390625,0.7421875,0.744140625,0.75390625,0.753064327937871,,24375,0.900390625,0.88671875,0.85546875,0.880859375,0.853515625,0.875390625,0.883220551735131
49140,0.9404296875,0.9375,0.94140625,0.9267578125,0.9404296875,0.9373046875,0.938111509895232,,11324,0.75390625,0.73046875,0.736328125,0.740234375,0.751781332644084,,24570,0.90234375,0.87890625,0.890625,0.890625,0.859375,0.884375,0.883335996561618
49530,0.9453125,0.9404296875,0.93359375,0.9287109375,0.9365234375,0.9369140625,0.937991765155709,,11343,0.76953125,0.744140625,0.755859375,0.756510416666667,0.752254241046343,,24765,0.896484375,0.88671875,0.87109375,0.89453125,0.87109375,0.883984375,0.883400834405456
49920,0.939453125,0.939453125,0.9453125,0.9375,0.943359375,0.941015625,0.938294151140138,,11438,0.767578125,0.75390625,0.748046875,0.756510416666667,0.752679858608375,,24960,0.888671875,0.880859375,0.880859375,0.873046875,0.875,0.8796875,0.88302950096491
50310,0.9453125,0.94140625,0.939453125,0.9326171875,0.9384765625,0.939453125,0.938410048526124,,11590,0.779296875,0.76171875,0.751953125,0.764322916666667,0.753844164414204,,25155,0.8984375,0.8828125,0.90234375,0.87109375,0.87109375,0.88515625,0.883242175868419
,,,,,,,,,11628,0.748046875,0.755859375,0.740234375,0.748046875,0.753264435472784,,25350,0.880859375,0.8828125,0.880859375,0.890625,0.85546875,0.878125,0.882730458281577
,,,,,,,,,11685,0.779296875,0.7578125,0.755859375,0.764322916666667,0.754370283592172,,25545,0.890625,0.884765625,0.869140625,0.892578125,0.8828125,0.883984375,0.882855849953419
,,,,,,,,,11875,0.763671875,0.76171875,0.751953125,0.759114583333333,0.754844713566288,,25740,0.89453125,0.88671875,0.884765625,0.89453125,0.87109375,0.886328125,0.883203077458078
,,,,,,,,,11894,0.76171875,0.74609375,0.76953125,0.759114583333333,0.755271700542993,,25935,0.900390625,0.87890625,0.87890625,0.88671875,0.873046875,0.88359375,0.88324214471227
,,,,,,,,,11932,0.744140625,0.7734375,0.765625,0.761067708333333,0.755851301322027,,26130,0.87890625,0.88671875,0.865234375,0.884765625,0.873046875,0.877734375,0.882691367741043
,,,,,,,,,12141,0.755859375,0.736328125,0.740234375,0.744140625,0.754680233689824,,26325,0.88671875,0.8828125,0.88671875,0.88671875,0.880859375,0.884765625,0.882898793466939
,,,,,,,,,12179,0.7578125,0.755859375,0.7421875,0.751953125,0.754407522820842,,26520,0.88671875,0.88671875,0.88671875,0.900390625,0.86328125,0.884765625,0.883085476620245
,,,,,,,,,12255,0.7578125,0.75,0.767578125,0.758463541666667,0.754813124705424,,26715,0.896484375,0.87109375,0.890625,0.875,0.880859375,0.8828125,0.88305817895822
,,,,,,,,,12350,0.7578125,0.74609375,0.73828125,0.747395833333333,0.754071395568215,,26910,0.884765625,0.87890625,0.8671875,0.892578125,0.857421875,0.876171875,0.882369548562398
,,,,,,,,,12426,0.755859375,0.7578125,0.75,0.754557291666667,0.75411998517806,,27105,0.88671875,0.8984375,0.890625,0.876953125,0.86328125,0.883203125,0.882452906206158
,,,,,,,,,12502,0.76171875,0.755859375,0.748046875,0.755208333333333,0.754228819993588,,27300,0.87109375,0.880859375,0.884765625,0.892578125,0.865234375,0.87890625,0.882098240585543
,,,,,,,,,12578,0.7421875,0.77734375,0.748046875,0.755859375,0.754391875494229,,27495,0.904296875,0.884765625,0.8828125,0.890625,0.876953125,0.887890625,0.882677479026988
,,,,,,,,,12635,0.734375,0.759765625,0.734375,0.742838541666667,0.753236542111473,,27690,0.88671875,0.8828125,0.884765625,0.888671875,0.869140625,0.882421875,0.882651918624289
,,,,,,,,,12787,0.75,0.75,0.744140625,0.748046875,0.752717575400325,,27885,0.884765625,0.873046875,0.8828125,0.89453125,0.865234375,0.880078125,0.88239453926186
,,,,,,,,,12863,0.75,0.755859375,0.744140625,0.75,0.752445817860293,,28080,0.890625,0.87109375,0.888671875,0.890625,0.869140625,0.88203125,0.882358210335674
,,,,,,,,,12901,0.744140625,0.7578125,0.767578125,0.756510416666667,0.75285227774093,,28275,0.900390625,0.875,0.8828125,0.888671875,0.869140625,0.883203125,0.882442701802107
,,,,,,,,,12958,0.765625,0.791015625,0.744140625,0.766927083333333,0.75425975830017,,28470,0.896484375,0.89453125,0.869140625,0.8984375,0.8671875,0.88515625,0.882714056621896
,,,,,,,,,13015,0.73828125,0.755859375,0.75390625,0.749348958333333,0.753768678303487,,28665,0.90234375,0.87890625,0.875,0.888671875,0.875,0.883984375,0.882841088459707
,,,,,,,,,13091,0.759765625,0.744140625,0.7421875,0.748697916666667,0.753261602139805,,28860,0.888671875,0.873046875,0.884765625,0.880859375,0.876953125,0.880859375,0.882642917113736
,,,,,,,,,13110,0.744140625,0.736328125,0.76171875,0.747395833333333,0.752675025259158,,29055,0.904296875,0.869140625,0.880859375,0.900390625,0.869140625,0.884765625,0.882855187902362
,,,,,,,,,13129,0.767578125,0.759765625,0.765625,0.764322916666667,0.753839814399909,,29250,0.884765625,0.873046875,0.876953125,0.892578125,0.86328125,0.878125,0.882382169112126
,,,,,,,,,13167,0.751953125,0.765625,0.7734375,0.763671875,0.754823020459918,,29445,0.892578125,0.87890625,0.876953125,0.91015625,0.876953125,0.887109375,0.882854889700913
,,,,,,,,,13357,0.75,0.76953125,0.755859375,0.758463541666667,0.755187072580593,,29640,0.89453125,0.876953125,0.8828125,0.888671875,0.873046875,0.883203125,0.882889713230822
,,,,,,,,,13414,0.765625,0.77734375,0.76171875,0.768229166666667,0.7564912819892,,29835,0.900390625,0.86328125,0.884765625,0.8828125,0.869140625,0.880078125,0.88260855440774
,,,,,,,,,13471,0.763671875,0.751953125,0.7421875,0.752604166666667,0.756102570456947,,30030,0.890625,0.890625,0.88671875,0.884765625,0.85546875,0.881640625,0.882511761466966
,,,,,,,,,13547,0.76171875,0.7734375,0.7265625,0.75390625,0.755882938411252,,30225,0.900390625,0.876953125,0.875,0.888671875,0.86328125,0.880859375,0.882346522820269
,,,,,,,,,13566,0.763671875,0.783203125,0.734375,0.760416666666667,0.756336311236793,,30420,0.8828125,0.896484375,0.88671875,0.884765625,0.8671875,0.88359375,0.882471245538242
,,,,,,,,,13642,0.732421875,0.759765625,0.73046875,0.740885416666667,0.754791221779781,,30615,0.8828125,0.873046875,0.869140625,0.87109375,0.8671875,0.87265625,0.881489745984418
,,,,,,,,,13699,0.75,0.78515625,0.7421875,0.759114583333333,0.755223557935136,,30810,0.90234375,0.884765625,0.8828125,0.884765625,0.85546875,0.88203125,0.881543896385976
,,,,,,,,,13813,0.72265625,0.7890625,0.7578125,0.756510416666667,0.755352243808289,,31005,0.89453125,0.87890625,0.8828125,0.888671875,0.875,0.883984375,0.881787944247379
,,,,,,,,,13832,0.7578125,0.7578125,0.767578125,0.761067708333333,0.755923790260793,,31200,0.90234375,0.890625,0.869140625,0.880859375,0.87109375,0.8828125,0.881890399822641
,,,,,,,,,13851,0.740234375,0.771484375,0.7265625,0.74609375,0.754940786234714,,31395,0.890625,0.880859375,0.8671875,0.904296875,0.869140625,0.882421875,0.881943547340377
,,,,,,,,,14041,0.76171875,0.751953125,0.744140625,0.752604166666667,0.754707124277909,,31590,0.90234375,0.859375,0.873046875,0.888671875,0.86328125,0.87734375,0.881483567606339
,,,,,,,,,14212,0.7890625,0.779296875,0.7578125,0.775390625,0.756775474350119,,31785,0.890625,0.875,0.876953125,0.896484375,0.8515625,0.878125,0.881147710845705
,,,,,,,,,14231,0.78515625,0.7734375,0.755859375,0.771484375,0.758246364415107,,31980,0.892578125,0.892578125,0.88671875,0.890625,0.869140625,0.886328125,0.881665752261135
,,,,,,,,,14288,0.771484375,0.7578125,0.755859375,0.76171875,0.758593602973596,,32175,0.89453125,0.880859375,0.884765625,0.892578125,0.86328125,0.883203125,0.881819489535021
,,,,,,,,,14326,0.7578125,0.76953125,0.7421875,0.756510416666667,0.758385284342903,,32370,0.88671875,0.875,0.890625,0.890625,0.865234375,0.881640625,0.881801603081519
,,,,,,,,,14383,0.775390625,0.775390625,0.7421875,0.764322916666667,0.758979047575279,,32565,0.896484375,0.8828125,0.869140625,0.876953125,0.859375,0.876953125,0.881316755273367
,,,,,,,,,14421,0.767578125,0.74609375,0.73046875,0.748046875,0.757885830317752,,32760,0.900390625,0.884765625,0.875,0.8828125,0.857421875,0.880078125,0.88119289224603
,,,,,,,,,14497,0.759765625,0.765625,0.73828125,0.754557291666667,0.757552976452643,,32955,0.875,0.884765625,0.880859375,0.89453125,0.8671875,0.88046875,0.881120478021427
,,,,,,,,,14535,0.755859375,0.7734375,0.759765625,0.763020833333333,0.758099762140712,,33150,0.876953125,0.8828125,0.880859375,0.892578125,0.861328125,0.87890625,0.880899055219285
,,,,,,,,,14554,0.771484375,0.79296875,0.748046875,0.770833333333333,0.759373119259974,,33345,0.8828125,0.884765625,0.888671875,0.896484375,0.87109375,0.884765625,0.881285712197356
,,,,,,,,,14744,0.75390625,0.748046875,0.724609375,0.7421875,0.757654557333977,,33540,0.892578125,0.876953125,0.875,0.89453125,0.884765625,0.884765625,0.881633703477621
,,,,,,,,,14820,0.748046875,0.75390625,0.76953125,0.757161458333333,0.757605247433912,,33735,0.892578125,0.88671875,0.884765625,0.888671875,0.861328125,0.8828125,0.881751583129859
,,,,,,,,,14858,0.736328125,0.779296875,0.751953125,0.755859375,0.757430660190521,,33930,0.87890625,0.8828125,0.880859375,0.88671875,0.8671875,0.879296875,0.881506112316873
,,,,,,,,,14953,0.76171875,0.77734375,0.755859375,0.764973958333333,0.758184990004802,,34125,0.8984375,0.888671875,0.8828125,0.890625,0.873046875,0.88671875,0.882027376085185
,,,,,,,,,14991,0.755859375,0.759765625,0.759765625,0.758463541666667,0.758212845170989,,34320,0.90625,0.87890625,0.884765625,0.880859375,0.849609375,0.880078125,0.881832450976667
,,,,,,,,,15010,0.748046875,0.775390625,0.7578125,0.760416666666667,0.758433227320557,,34515,0.88671875,0.890625,0.880859375,0.884765625,0.865234375,0.881640625,0.881813268379
,,,,,,,,,15067,0.759765625,0.759765625,0.75390625,0.7578125,0.758371154588501,,34710,0.8984375,0.87890625,0.880859375,0.888671875,0.859375,0.88125,0.8817569415411
,,,,,,,,,15124,0.771484375,0.771484375,0.755859375,0.766276041666667,0.759161643296318,,34905,0.87890625,0.884765625,0.89453125,0.884765625,0.859375,0.88046875,0.88162812238699
,,,,,,,,,15371,0.78125,0.759765625,0.751953125,0.764322916666667,0.759677770633352,,35100,0.89453125,0.88671875,0.89453125,0.90234375,0.861328125,0.887890625,0.882254372648291
,,,,,,,,,15466,0.775390625,0.765625,0.7421875,0.761067708333333,0.75981676440335,,35295,0.888671875,0.876953125,0.873046875,0.89453125,0.869140625,0.88046875,0.882075810383462
,,,,,,,,,15485,0.771484375,0.775390625,0.7578125,0.768229166666667,0.760658004629682,,35490,0.8984375,0.873046875,0.884765625,0.896484375,0.85546875,0.881640625,0.882032291845116
,,,,,,,,,15637,0.751953125,0.75,0.7421875,0.748046875,0.759396891666714,,35685,0.8984375,0.8671875,0.88671875,0.873046875,0.853515625,0.87578125,0.881407187660604
,,,,,,,,,15732,0.748046875,0.751953125,0.771484375,0.757161458333333,0.759173348333376,,35880,0.88671875,0.86328125,0.880859375,0.896484375,0.869140625,0.879296875,0.881196156394544
,,,,,,,,,15846,0.736328125,0.7578125,0.73828125,0.744140625,0.757670076000038,,36075,0.8984375,0.8828125,0.888671875,0.89453125,0.87890625,0.888671875,0.881943728255089
,,,,,,,,,15884,0.76953125,0.759765625,0.740234375,0.756510416666667,0.757554110066701,,36270,0.875,0.87109375,0.876953125,0.87890625,0.849609375,0.8703125,0.88078060542958
,,,,,,,,,15979,0.748046875,0.7421875,0.76171875,0.750651041666667,0.756863803226698,,36465,0.87890625,0.88671875,0.880859375,0.876953125,0.87109375,0.87890625,0.880593169886622
,,,,,,,,,16074,0.759765625,0.7734375,0.76953125,0.767578125,0.757935235404028,,36660,0.890625,0.87890625,0.888671875,0.890625,0.880859375,0.8859375,0.88112760289796
,,,,,,,,,16264,0.765625,0.783203125,0.78125,0.776692708333333,0.759810982696959,,36855,0.892578125,0.888671875,0.869140625,0.89453125,0.861328125,0.88125,0.881139842608164
,,,,,,,,,16283,0.78125,0.765625,0.771484375,0.772786458333333,0.761108530260596,,37050,0.890625,0.884765625,0.87890625,0.8828125,0.873046875,0.88203125,0.881228983347348
,,,,,,,,,16321,0.751953125,0.759765625,0.75390625,0.755208333333333,0.76051851056787,,37245,0.904296875,0.873046875,0.880859375,0.892578125,0.876953125,0.885546875,0.881660772512613
,,,,,,,,,16530,0.794921875,0.75,0.75,0.764973958333333,0.760964055344416,,37440,0.892578125,0.876953125,0.88671875,0.888671875,0.861328125,0.88125,0.881619695261352
,,,,,,,,,16720,0.759765625,0.763671875,0.7578125,0.760416666666667,0.760909316476641,,37635,0.896484375,0.884765625,0.875,0.888671875,0.86328125,0.881640625,0.881621788235216
,,,,,,,,,16758,0.759765625,0.76953125,0.7421875,0.757161458333333,0.76053453066231,,37830,0.89453125,0.876953125,0.880859375,0.890625,0.865234375,0.881640625,0.881623671911695
,,,,,,,,,16796,0.744140625,0.767578125,0.74609375,0.752604166666667,0.759741494262746,,38025,0.880859375,0.876953125,0.875,0.884765625,0.876953125,0.87890625,0.881351929720525
,,,,,,,,,16891,0.759765625,0.763671875,0.74609375,0.756510416666667,0.759418386503138,,38220,0.896484375,0.87890625,0.873046875,0.873046875,0.87109375,0.878515625,0.881068299248473
,,,,,,,,,16910,0.759765625,0.7734375,0.759765625,0.764322916666667,0.759908839519491,,38415,0.890625,0.857421875,0.875,0.89453125,0.8671875,0.876953125,0.880656781823626
,,,,,,,,,16948,0.75390625,0.763671875,0.76171875,0.759765625,0.759894518067542,,38610,0.904296875,0.880859375,0.880859375,0.896484375,0.875,0.8875,0.881341103641263
,,,,,,,,,17005,0.748046875,0.75,0.736328125,0.744791666666667,0.758384232927454,,38805,0.87890625,0.888671875,0.87890625,0.896484375,0.859375,0.88046875,0.881253868277137
,,,,,,,,,17100,0.75,0.775390625,0.75,0.758463541666667,0.758392163801376,,39000,0.900390625,0.884765625,0.875,0.88671875,0.884765625,0.886328125,0.881761293949423
,,,,,,,,,17195,0.759765625,0.767578125,0.751953125,0.759765625,0.758529509921238,,39195,0.87890625,0.88671875,0.876953125,0.88671875,0.861328125,0.878125,0.881397664554481
,,,,,,,,,17765,0.755859375,0.759765625,0.755859375,0.757161458333333,0.758392704762447,,39390,0.87890625,0.8984375,0.86328125,0.8828125,0.865234375,0.877734375,0.881031335599033
,,,,,,,,,17955,0.728515625,0.75390625,0.748046875,0.743489583333333,0.756902392619536,,39585,0.8828125,0.876953125,0.873046875,0.890625,0.857421875,0.876171875,0.880545389539129
,,,,,,,,,18069,0.767578125,0.755859375,0.75,0.7578125,0.756993403357583,,39780,0.884765625,0.884765625,0.873046875,0.880859375,0.869140625,0.878515625,0.880342413085216
,,,,,,,,,18145,0.75,0.76171875,0.744140625,0.751953125,0.756489375521824,,39975,0.8984375,0.876953125,0.87109375,0.88671875,0.87109375,0.880859375,0.880394109276695
,,,,,,,,,18354,0.787109375,0.765625,0.763671875,0.772135416666667,0.758053979636309,,40170,0.892578125,0.884765625,0.875,0.89453125,0.873046875,0.883984375,0.880753135849025
,,,,,,,,,18468,0.775390625,0.76953125,0.748046875,0.764322916666667,0.758680873339344,,40365,0.884765625,0.892578125,0.8828125,0.888671875,0.857421875,0.88125,0.880802822264123
,,,,,,,,,18658,0.775390625,0.76171875,0.734375,0.757161458333333,0.758528931838743,,40560,0.884765625,0.89453125,0.873046875,0.884765625,0.876953125,0.8828125,0.88100379003771
,,,,,,,,,18810,0.74609375,0.744140625,0.75390625,0.748046875,0.757480726154869,,40755,0.88671875,0.87890625,0.8828125,0.880859375,0.873046875,0.88046875,0.880950286033939
,,,,,,,,,18905,0.7734375,0.775390625,0.744140625,0.764322916666667,0.758164945206049,,40950,0.876953125,0.876953125,0.88671875,0.884765625,0.85546875,0.876171875,0.880472444930546
,,,,,,,,,19304,0.755859375,0.7578125,0.734375,0.749348958333333,0.757283346518777,,41145,0.892578125,0.875,0.869140625,0.89453125,0.86328125,0.87890625,0.880315825437491
,,,,,,,,,19323,0.755859375,0.75390625,0.748046875,0.752604166666667,0.756815428533566,,41340,0.900390625,0.884765625,0.87890625,0.884765625,0.861328125,0.88203125,0.880487367893742
,,,,,,,,,19342,0.751953125,0.748046875,0.728515625,0.742838541666667,0.755417739846876,,41535,0.888671875,0.888671875,0.875,0.892578125,0.876953125,0.884375,0.880876131104368
,,,,,,,,,19399,0.75,0.751953125,0.7578125,0.753255208333333,0.755201486695522,,41730,0.87890625,0.880859375,0.875,0.880859375,0.869140625,0.876953125,0.880483830493931
,,,,,,,,,19475,0.763671875,0.7578125,0.751953125,0.7578125,0.75546258802597,,41925,0.8984375,0.884765625,0.888671875,0.8828125,0.869140625,0.884765625,0.880912009944538
,,,,,,,,,19532,0.765625,0.77734375,0.7578125,0.766927083333333,0.756609037556706,,42120,0.900390625,0.888671875,0.8828125,0.888671875,0.861328125,0.884375,0.881258308950084
,,,,,,,,,19741,0.775390625,0.783203125,0.748046875,0.768880208333333,0.757836154634369,,42315,0.875,0.890625,0.876953125,0.884765625,0.859375,0.87734375,0.880866853055075
,,,,,,,,,19798,0.765625,0.76171875,0.7421875,0.756510416666667,0.757703580837599,,42510,0.87890625,0.880859375,0.88671875,0.876953125,0.875,0.8796875,0.880748917749568
,,,,,,,,,20007,0.779296875,0.7734375,0.74609375,0.766276041666667,0.758560826920506,,42705,0.87109375,0.869140625,0.89453125,0.888671875,0.865234375,0.877734375,0.880447463474611
,,,,,,,,,20235,0.75390625,0.767578125,0.7421875,0.754557291666667,0.758160473395122,,42900,0.8828125,0.8828125,0.884765625,0.875,0.849609375,0.875,0.87990271712715
,,,,,,,,,20273,0.744140625,0.76171875,0.736328125,0.747395833333333,0.757084009388943,,43095,0.8828125,0.87890625,0.892578125,0.880859375,0.8671875,0.88046875,0.879959320414435
,,,,,,,,,20292,0.765625,0.787109375,0.7421875,0.764973958333333,0.757873004283382,,43290,0.896484375,0.8828125,0.87890625,0.8828125,0.875,0.883203125,0.880283700872991
,,,,,,,,,20444,0.775390625,0.755859375,0.759765625,0.763671875,0.758452891355043,,43485,0.89453125,0.875,0.87890625,0.880859375,0.87109375,0.880078125,0.880263143285692
,,,,,,,,,20463,0.767578125,0.751953125,0.720703125,0.746744791666667,0.757282081386206,,43680,0.896484375,0.87109375,0.875,0.8984375,0.873046875,0.8828125,0.880518078957123
,,,,,,,,,20539,0.767578125,0.7421875,0.744140625,0.751302083333333,0.756684081580918,,43875,0.890625,0.876953125,0.880859375,0.875,0.875,0.8796875,0.880435021061411
,,,,,,,,,20691,0.74609375,0.73046875,0.7421875,0.739583333333333,0.75497400675616,,44070,0.880859375,0.8828125,0.88671875,0.892578125,0.8671875,0.88203125,0.880594643955269
,,,,,,,,,20881,0.76171875,0.73828125,0.73828125,0.74609375,0.754085981080544,,44265,0.884765625,0.869140625,0.888671875,0.90234375,0.865234375,0.88203125,0.880738304559742
,,,,,,,,,20900,0.76953125,0.7578125,0.73046875,0.752604166666667,0.753937799639156,,44460,0.89453125,0.873046875,0.880859375,0.884765625,0.8671875,0.880078125,0.880672286603768
,,,,,,,,,20938,0.7421875,0.779296875,0.751953125,0.7578125,0.754325269675241,,44655,0.89453125,0.884765625,0.892578125,0.896484375,0.865234375,0.88671875,0.881276932943391
,,,,,,,,,20976,0.74609375,0.775390625,0.74609375,0.755859375,0.754478680207717,,44850,0.890625,0.87109375,0.880859375,0.880859375,0.865234375,0.877734375,0.880922677149052
,,,,,,,,,21109,0.7578125,0.740234375,0.765625,0.754557291666667,0.754486541353612,,45045,0.892578125,0.875,0.88671875,0.87890625,0.875,0.881640625,0.880994471934147
,,,,,,,,,21185,0.765625,0.736328125,0.765625,0.755859375,0.75462382471825,,45240,0.89453125,0.884765625,0.8828125,0.89453125,0.869140625,0.88515625,0.881410649740732
,,,,,,,,,21242,0.771484375,0.76171875,0.751953125,0.76171875,0.755333317246426,,45435,0.884765625,0.884765625,0.876953125,0.88671875,0.857421875,0.878125,0.881082084766659
,,,,,,,,,21394,0.775390625,0.759765625,0.751953125,0.762369791666667,0.75603696468845,,45630,0.880859375,0.865234375,0.880859375,0.888671875,0.861328125,0.875390625,0.880512938789993
,,,,,,,,,21546,0.775390625,0.75,0.74609375,0.757161458333333,0.756149414052938,,45825,0.876953125,0.87890625,0.873046875,0.90625,0.86328125,0.8796875,0.880430394910994
,,,,,,,,,21660,0.78125,0.779296875,0.7734375,0.777994791666667,0.758333951814311,,46020,0.873046875,0.875,0.88671875,0.892578125,0.853515625,0.876171875,0.880004542919894
,,,,,,,,,21679,0.78125,0.775390625,0.74609375,0.767578125,0.75925836913288,,46215,0.890625,0.884765625,0.87890625,0.890625,0.875,0.883984375,0.880402526127905
,,,,,,,,,21869,0.771484375,0.791015625,0.75,0.770833333333333,0.760415865552925,,46410,0.884765625,0.896484375,0.8828125,0.884765625,0.869140625,0.88359375,0.880721648515114
,,,,,,,,,21888,0.755859375,0.763671875,0.7421875,0.75390625,0.759764903997633,,46605,0.888671875,0.88671875,0.87109375,0.896484375,0.849609375,0.878515625,0.880501046163603
,,,,,,,,,21983,0.77734375,0.755859375,0.75,0.761067708333333,0.759895184431203,,46800,0.892578125,0.880859375,0.87109375,0.890625,0.859375,0.87890625,0.880341566547243
,,,,,,,,,22097,0.783203125,0.76953125,0.724609375,0.759114583333333,0.759817124321416,,46995,0.884765625,0.890625,0.87890625,0.8828125,0.865234375,0.88046875,0.880354284892518
,,,,,,,,,22135,0.75,0.75,0.74609375,0.748697916666667,0.758705203555941,,47190,0.896484375,0.876953125,0.8671875,0.888671875,0.857421875,0.87734375,0.880053231403267
,,,,,,,,,22249,0.755859375,0.767578125,0.751953125,0.758463541666667,0.758681037367013,,47385,0.890625,0.888671875,0.869140625,0.888671875,0.865234375,0.88046875,0.88009478326294
,,,,,,,,,22420,0.7734375,0.75,0.71875,0.747395833333333,0.757552516963645,,47580,0.896484375,0.88671875,0.865234375,0.888671875,0.8515625,0.877734375,0.879858742436646
,,,,,,,,,22439,0.7578125,0.78125,0.73046875,0.756510416666667,0.757448306933947,,47775,0.87890625,0.875,0.884765625,0.875,0.861328125,0.875,0.879372868192981
,,,,,,,,,22458,0.765625,0.763671875,0.74609375,0.758463541666667,0.757549830407219,,47970,0.892578125,0.88671875,0.873046875,0.8828125,0.857421875,0.878515625,0.879287143873683
,,,,,,,,,22477,0.76953125,0.75390625,0.76171875,0.76171875,0.757966722366497,,48165,0.896484375,0.861328125,0.873046875,0.888671875,0.859375,0.87578125,0.878936554486315
,,,,,,,,,22553,0.77734375,0.763671875,0.76171875,0.767578125,0.758927862629848,,48360,0.896484375,0.8828125,0.87890625,0.88671875,0.859375,0.880859375,0.879128836537683
,,,,,,,,,22572,0.75390625,0.76953125,0.740234375,0.754557291666667,0.75849080553353,,48555,0.880859375,0.875,0.880859375,0.888671875,0.853515625,0.87578125,0.878794077883915
,,,,,,,,,22781,0.765625,0.76953125,0.7421875,0.759114583333333,0.75855318331351,,48750,0.8828125,0.880859375,0.8671875,0.892578125,0.859375,0.8765625,0.878570920095524
,,,,,,,,,22895,0.775390625,0.7578125,0.763671875,0.765625,0.759260364982159,,48945,0.888671875,0.87109375,0.865234375,0.89453125,0.86328125,0.8765625,0.878370078085971
,,,,,,,,,22933,0.767578125,0.751953125,0.759765625,0.759765625,0.759310890983943,,49140,0.892578125,0.865234375,0.861328125,0.90234375,0.845703125,0.8734375,0.877876820277374
,,,,,,,,,22971,0.7734375,0.7578125,0.771484375,0.767578125,0.760137614385549,,49335,0.88671875,0.875,0.8828125,0.89453125,0.8515625,0.878125,0.877901638249637
,,,,,,,,,23085,0.767578125,0.765625,0.76171875,0.764973958333333,0.760621248780327,,49530,0.88671875,0.8671875,0.880859375,0.884765625,0.853515625,0.874609375,0.877572411924673
,,,,,,,,,23161,0.771484375,0.7421875,0.765625,0.759765625,0.760535686402295,,49725,0.88671875,0.873046875,0.8671875,0.880859375,0.85546875,0.87265625,0.877080795732206
,,,,,,,,,23199,0.7734375,0.751953125,0.75390625,0.759765625,0.760458680262065,,49920,0.896484375,0.875,0.87890625,0.876953125,0.859375,0.87734375,0.877107091158985
,,,,,,,,,23446,0.7890625,0.751953125,0.73046875,0.757161458333333,0.760128958069192,,50115,0.87890625,0.876953125,0.873046875,0.884765625,0.869140625,0.8765625,0.877052632043087
,,,,,,,,,23503,0.763671875,0.763671875,0.744140625,0.757161458333333,0.759832208095606,,,,,,,,,
,,,,,,,,,23617,0.775390625,0.744140625,0.740234375,0.753255208333333,0.759174508119379,,,,,,,,,
,,,,,,,,,23788,0.7734375,0.759765625,0.76171875,0.764973958333333,0.759754453140774,,,,,,,,,
,,,,,,,,,23826,0.76171875,0.76171875,0.740234375,0.754557291666667,0.759234736993364,,,,,,,,,
,,,,,,,,,23883,0.775390625,0.775390625,0.75,0.766927083333333,0.76000397162736,,,,,,,,,
,,,,,,,,,23959,0.775390625,0.76953125,0.767578125,0.770833333333333,0.761086907797958,,,,,,,,,
,,,,,,,,,23978,0.759765625,0.755859375,0.751953125,0.755859375,0.760564154518162,,,,,,,,,
,,,,,,,,,24111,0.748046875,0.783203125,0.740234375,0.757161458333333,0.760223884899679,,,,,,,,,
,,,,,,,,,24130,0.7578125,0.779296875,0.7578125,0.764973958333333,0.760698892243044,,,,,,,,,
,,,,,,,,,24168,0.7578125,0.767578125,0.767578125,0.764322916666667,0.761061294685407,,,,,,,,,
,,,,,,,,,24206,0.763671875,0.787109375,0.78125,0.77734375,0.762689540216866,,,,,,,,,
,,,,,,,,,24225,0.76953125,0.77734375,0.751953125,0.766276041666667,0.763048190361846,,,,,,,,,
,,,,,,,,,24282,0.763671875,0.76171875,0.7578125,0.761067708333333,0.762850142158995,,,,,,,,,
,,,,,,,,,24453,0.767578125,0.78125,0.740234375,0.763020833333333,0.762867211276429,,,,,,,,,
,,,,,,,,,24567,0.787109375,0.771484375,0.75390625,0.770833333333333,0.763663823482119,,,,,,,,,
,,,,,,,,,24586,0.76953125,0.76171875,0.75390625,0.76171875,0.763469316133907,,,,,,,,,
,,,,,,,,,24624,0.76171875,0.7421875,0.767578125,0.757161458333333,0.76283853035385,,,,,,,,,
,,,,,,,,,24662,0.79296875,0.751953125,0.73828125,0.761067708333333,0.762661448151798,,,,,,,,,
,,,,,,,,,24700,0.771484375,0.755859375,0.744140625,0.757161458333333,0.762111449169952,,,,,,,,,
,,,,,,,,,24776,0.77734375,0.75,0.7421875,0.756510416666667,0.761551345919623,,,,,,,,,
,,,,,,,,,24795,0.77734375,0.76953125,0.751953125,0.766276041666667,0.762023815494327,,,,,,,,,
,,,,,,,,,24833,0.76953125,0.78125,0.76171875,0.770833333333333,0.762904767278228,,,,,,,,,
,,,,,,,,,24890,0.775390625,0.7734375,0.75390625,0.767578125,0.763372103050405,,,,,,,,,
,,,,,,,,,24966,0.748046875,0.77734375,0.767578125,0.764322916666667,0.763467184412031,,,,,,,,,
,,,,,,,,,25004,0.76171875,0.775390625,0.77734375,0.771484375,0.764268903470828,,,,,,,,,
,,,,,,,,,25080,0.763671875,0.759765625,0.7734375,0.765625,0.764404513123745,,,,,,,,,
,,,,,,,,,25156,0.759765625,0.775390625,0.76171875,0.765625,0.764526561811371,,,,,,,,,
,,,,,,,,,25308,0.755859375,0.7578125,0.775390625,0.763020833333333,0.764375988963567,,,,,,,,,
,,,,,,,,,25346,0.75,0.775390625,0.779296875,0.768229166666667,0.764761306733877,,,,,,,,,
,,,,,,,,,25441,0.763671875,0.76953125,0.755859375,0.763020833333333,0.764587259393823,,,,,,,,,
,,,,,,,,,25460,0.783203125,0.767578125,0.76171875,0.770833333333333,0.765211866787774,,,,,,,,,
,,,,,,,,,25574,0.771484375,0.77734375,0.767578125,0.772135416666667,0.765904221775663,,,,,,,,,
,,,,,,,,,25593,0.76953125,0.794921875,0.76171875,0.775390625,0.766852862098097,,,,,,,,,
,,,,,,,,,25707,0.767578125,0.759765625,0.748046875,0.758463541666667,0.766013930054954,,,,,,,,,
,,,,,,,,,25745,0.744140625,0.751953125,0.751953125,0.749348958333333,0.764347432882792,,,,,,,,,
,,,,,,,,,25802,0.744140625,0.751953125,0.748046875,0.748046875,0.762717377094512,,,,,,,,,
,,,,,,,,,25878,0.73828125,0.74609375,0.74609375,0.743489583333333,0.760794597718395,,,,,,,,,
,,,,,,,,,26011,0.751953125,0.76953125,0.744140625,0.755208333333333,0.760235971279889,,,,,,,,,
,,,,,,,,,26030,0.767578125,0.76171875,0.7578125,0.762369791666667,0.760449353318566,,,,,,,,,
,,,,,,,,,26201,0.75,0.783203125,0.76953125,0.767578125,0.76116223048671,,,,,,,,,
,,,,,,,,,26277,0.765625,0.759765625,0.7421875,0.755859375,0.760631944938039,,,,,,,,,
,,,,,,,,,26296,0.775390625,0.755859375,0.7734375,0.768229166666667,0.761391667110902,,,,,,,,,
,,,,,,,,,26505,0.74609375,0.75390625,0.75,0.75,0.760252500399811,,,,,,,,,
,,,,,,,,,26676,0.771484375,0.775390625,0.759765625,0.768880208333333,0.761115271193164,,,,,,,,,
,,,,,,,,,26733,0.7421875,0.77734375,0.744140625,0.754557291666667,0.760459473240514,,,,,,,,,
,,,,,,,,,26752,0.755859375,0.78515625,0.763671875,0.768229166666667,0.761236442583129,,,,,,,,,
,,,,,,,,,26828,0.755859375,0.76171875,0.75390625,0.757161458333333,0.76082894415815,,,,,,,,,
,,,,,,,,,26904,0.765625,0.796875,0.73828125,0.766927083333333,0.761438758075668,,,,,,,,,
,,,,,,,,,26942,0.734375,0.767578125,0.7578125,0.753255208333333,0.760620403101435,,,,,,,,,
,,,,,,,,,26961,0.767578125,0.771484375,0.75390625,0.764322916666667,0.760990654457958,,,,,,,,,
,,,,,,,,,27113,0.7421875,0.76171875,0.734375,0.74609375,0.759500964012162,,,,,,,,,
,,,,,,,,,27151,0.75390625,0.7421875,0.7421875,0.74609375,0.758160242610946,,,,,,,,,
,,,,,,,,,27208,0.76953125,0.759765625,0.7421875,0.757161458333333,0.758060364183184,,,,,,,,,
,,,,,,,,,27227,0.759765625,0.76953125,0.7421875,0.757161458333333,0.757970473598199,,,,,,,,,
,,,,,,,,,27246,0.751953125,0.7578125,0.740234375,0.75,0.757173426238379,,,,,,,,,
,,,,,,,,,27341,0.775390625,0.759765625,0.751953125,0.762369791666667,0.757693062781208,,,,,,,,,
,,,,,,,,,27379,0.765625,0.7578125,0.744140625,0.755859375,0.757509694003087,,,,,,,,,
,,,,,,,,,27436,0.765625,0.7578125,0.73828125,0.75390625,0.757149349602779,,,,,,,,,
,,,,,,,,,27455,0.755859375,0.751953125,0.76171875,0.756510416666667,0.757085456309167,,,,,,,,,
,,,,,,,,,27474,0.759765625,0.748046875,0.75390625,0.75390625,0.756767535678251,,,,,,,,,
,,,,,,,,,27512,0.7578125,0.759765625,0.751953125,0.756510416666667,0.756741823777092,,,,,,,,,
,,,,,,,,,27569,0.751953125,0.755859375,0.759765625,0.755859375,0.756653578899383,,,,,,,,,
,,,,,,,,,27626,0.775390625,0.755859375,0.751953125,0.761067708333333,0.757094991842778,,,,,,,,,
,,,,,,,,,27740,0.755859375,0.787109375,0.763671875,0.768880208333333,0.758273513491834,,,,,,,,,
,,,,,,,,,27778,0.759765625,0.7734375,0.75,0.761067708333333,0.758552932975984,,,,,,,,,
,,,,,,,,,27816,0.76171875,0.771484375,0.73828125,0.757161458333333,0.758413785511718,,,,,,,,,
,,,,,,,,,27854,0.76171875,0.775390625,0.76171875,0.766276041666667,0.759200011127213,,,,,,,,,
,,,,,,,,,27873,0.748046875,0.767578125,0.748046875,0.754557291666667,0.758735739181159,,,,,,,,,
,,,,,,,,,28006,0.755859375,0.76953125,0.7578125,0.761067708333333,0.758968936096376,,,,,,,,,
,,,,,,,,,28044,0.755859375,0.763671875,0.763671875,0.761067708333333,0.759178813320072,,,,,,,,,
,,,,,,,,,28120,0.755859375,0.787109375,0.763671875,0.768880208333333,0.760148952821398,,,,,,,,,
,,,,,,,,,28158,0.765625,0.794921875,0.775390625,0.778645833333333,0.761998640872591,,,,,,,,,
,,,,,,,,,28215,0.771484375,0.755859375,0.76171875,0.763020833333333,0.762100860118666,,,,,,,,,
,,,,,,,,,28348,0.763671875,0.779296875,0.759765625,0.767578125,0.762648586606799,,,,,,,,,
,,,,,,,,,28405,0.74609375,0.775390625,0.767578125,0.763020833333333,0.762685811279453,,,,,,,,,
,,,,,,,,,28481,0.744140625,0.76171875,0.75,0.751953125,0.761612542651507,,,,,,,,,
,,,,,,,,,28519,0.759765625,0.76953125,0.759765625,0.763020833333333,0.76175337171969,,,,,,,,,
,,,,,,,,,28557,0.767578125,0.771484375,0.7421875,0.760416666666667,0.761619701214388,,,,,,,,,
,,,,,,,,,28595,0.76953125,0.76953125,0.748046875,0.762369791666667,0.761694710259615,,,,,,,,,
,,,,,,,,,28614,0.771484375,0.75,0.7578125,0.759765625,0.761501801733654,,,,,,,,,
,,,,,,,,,28652,0.7578125,0.77734375,0.75,0.76171875,0.761523496560289,,,,,,,,,
,,,,,,,,,28709,0.7578125,0.78125,0.744140625,0.761067708333333,0.761477917737593,,,,,,,,,
,,,,,,,,,28747,0.759765625,0.767578125,0.75390625,0.760416666666667,0.7613717926305,,,,,,,,,
,,,,,,,,,28785,0.783203125,0.763671875,0.748046875,0.764973958333333,0.761732009200784,,,,,,,,,
,,,,,,,,,28937,0.76953125,0.783203125,0.728515625,0.760416666666667,0.761600474947372,,,,,,,,,
,,,,,,,,,28956,0.75390625,0.76171875,0.7578125,0.7578125,0.761221677452635,,,,,,,,,
,,,,,,,,,29089,0.7734375,0.7890625,0.77734375,0.779947916666667,0.763094301374038,,,,,,,,,
,,,,,,,,,29203,0.765625,0.767578125,0.76953125,0.767578125,0.763542683736634,,,,,,,,,
,,,,,,,,,29222,0.7421875,0.76953125,0.759765625,0.757161458333333,0.762904561196304,,,,,,,,,
,,,,,,,,,29260,0.763671875,0.76953125,0.75390625,0.762369791666667,0.76285108424334,,,,,,,,,
,,,,,,,,,29279,0.748046875,0.759765625,0.740234375,0.749348958333333,0.76150087165234,,,,,,,,,
,,,,,,,,,29298,0.75390625,0.775390625,0.732421875,0.75390625,0.760741409487106,,,,,,,,,
,,,,,,,,,29374,0.75390625,0.767578125,0.734375,0.751953125,0.759862581038395,,,,,,,,,
,,,,,,,,,29431,0.76171875,0.7734375,0.740234375,0.758463541666667,0.759722677101222,,,,,,,,,
,,,,,,,,,29507,0.7421875,0.7578125,0.73828125,0.74609375,0.7583597843911,,,,,,,,,
,,,,,,,,,29640,0.767578125,0.751953125,0.74609375,0.755208333333333,0.758044639285323,,,,,,,,,
,,,,,,,,,29697,0.76171875,0.759765625,0.744140625,0.755208333333333,0.757761008690125,,,,,,,,,
,,,,,,,,,29716,0.740234375,0.77734375,0.740234375,0.752604166666667,0.757245324487779,,,,,,,,,
,,,,,,,,,29792,0.751953125,0.7734375,0.748046875,0.7578125,0.757302042039001,,,,,,,,,
,,,,,,,,,29830,0.771484375,0.755859375,0.748046875,0.758463541666667,0.757418192001767,,,,,,,,,
,,,,,,,,,29849,0.75390625,0.763671875,0.74609375,0.754557291666667,0.757132101968257,,,,,,,,,
,,,,,,,,,29944,0.765625,0.765625,0.765625,0.765625,0.757981391771432,,,,,,,,,
,,,,,,,,,29963,0.7578125,0.7890625,0.72265625,0.756510416666667,0.757834294260955,,,,,,,,,
,,,,,,,,,29982,0.751953125,0.767578125,0.73046875,0.75,0.757050864834859,,,,,,,,,
,,,,,,,,,30001,0.765625,0.78125,0.736328125,0.761067708333333,0.757452549184707,,,,,,,,,
,,,,,,,,,30077,0.765625,0.76171875,0.74609375,0.7578125,0.757488544266236,,,,,,,,,
,,,,,,,,,30096,0.751953125,0.751953125,0.724609375,0.742838541666667,0.756023544006279,,,,,,,,,
,,,,,,,,,30153,0.74609375,0.775390625,0.720703125,0.747395833333333,0.755160772938985,,,,,,,,,
,,,,,,,,,30191,0.7578125,0.75390625,0.73046875,0.747395833333333,0.75438427897842,,,,,,,,,
,,,,,,,,,30286,0.763671875,0.744140625,0.748046875,0.751953125,0.754141163580578,,,,,,,,,
,,,,,,,,,30343,0.736328125,0.75390625,0.744140625,0.744791666666667,0.753206213889187,,,,,,,,,
,,,,,,,,,30381,0.755859375,0.7734375,0.7421875,0.757161458333333,0.753601738333601,,,,,,,,,
,,,,,,,,,30457,0.755859375,0.765625,0.724609375,0.748697916666667,0.753111356166908,,,,,,,,,
,,,,,,,,,30476,0.765625,0.763671875,0.734375,0.754557291666667,0.753255949716884,,,,,,,,,
,,,,,,,,,30571,0.7578125,0.775390625,0.744140625,0.759114583333333,0.753841813078529,,,,,,,,,
,,,,,,,,,30590,0.76171875,0.765625,0.72265625,0.75,0.753457631770676,,,,,,,,,
,,,,,,,,,30609,0.765625,0.759765625,0.708984375,0.744791666666667,0.752591035260275,,,,,,,,,
,,,,,,,,,30628,0.759765625,0.765625,0.734375,0.753255208333333,0.752657452567581,,,,,,,,,
,,,,,,,,,30666,0.7578125,0.73828125,0.73828125,0.744791666666667,0.751870873977489,,,,,,,,,
,,,,,,,,,30818,0.7578125,0.783203125,0.736328125,0.759114583333333,0.752595244913074,,,,,,,,,
,,,,,,,,,30875,0.73828125,0.75390625,0.728515625,0.740234375,0.751359157921766,,,,,,,,,
,,,,,,,,,30913,0.740234375,0.77734375,0.736328125,0.751302083333333,0.751353450462923,,,,,,,,,
,,,,,,,,,30951,0.75390625,0.77734375,0.73046875,0.75390625,0.751608730416631,,,,,,,,,
,,,,,,,,,30970,0.73046875,0.76953125,0.708984375,0.736328125,0.750080669874968,,,,,,,,,
,,,,,,,,,31046,0.7421875,0.76171875,0.7265625,0.743489583333333,0.749421561220804,,,,,,,,,
,,,,,,,,,31065,0.775390625,0.75390625,0.71875,0.749348958333333,0.749414300932057,,,,,,,,,
,,,,,,,,,31179,0.748046875,0.71875,0.73046875,0.732421875,0.747715058338851,,,,,,,,,
,,,,,,,,,31274,0.76171875,0.748046875,0.74609375,0.751953125,0.748138865004966,,,,,,,,,
,,,,,,,,,31407,0.76953125,0.75390625,0.734375,0.752604166666667,0.748585395171136,,,,,,,,,
,,,,,,,,,31445,0.76171875,0.755859375,0.728515625,0.748697916666667,0.748596647320689,,,,,,,,,
,,,,,,,,,31502,0.751953125,0.75,0.736328125,0.74609375,0.74834635758862,,,,,,,,,
,,,,,,,,,31540,0.740234375,0.767578125,0.736328125,0.748046875,0.748316409329758,,,,,,,,,
,,,,,,,,,31597,0.74609375,0.767578125,0.73046875,0.748046875,0.748289455896783,,,,,,,,,
,,,,,,,,,31730,0.7265625,0.77734375,0.7421875,0.748697916666667,0.748330301973771,,,,,,,,,
,,,,,,,,,31768,0.744140625,0.76171875,0.755859375,0.75390625,0.748887896776394,,,,,,,,,
,,,,,,,,,31787,0.75,0.7578125,0.71484375,0.740885416666667,0.748087648765421,,,,,,,,,
,,,,,,,,,31844,0.779296875,0.7578125,0.75390625,0.763671875,0.749646071388879,,,,,,,,,
,,,,,,,,,31863,0.76953125,0.759765625,0.7109375,0.746744791666667,0.749355943416658,,,,,,,,,
,,,,,,,,,31882,0.73828125,0.775390625,0.740234375,0.751302083333333,0.749550557408325,,,,,,,,,
,,,,,,,,,31958,0.748046875,0.751953125,0.728515625,0.742838541666667,0.74887935583416,,,,,,,,,
,,,,,,,,,31996,0.76171875,0.751953125,0.744140625,0.752604166666667,0.74925183691741,,,,,,,,,
,,,,,,,,,32015,0.744140625,0.755859375,0.759765625,0.753255208333333,0.749652174059003,,,,,,,,,
,,,,,,,,,32129,0.763671875,0.755859375,0.732421875,0.750651041666667,0.749752060819769,,,,,,,,,
,,,,,,,,,32167,0.748046875,0.77734375,0.748046875,0.7578125,0.750558104737792,,,,,,,,,
,,,,,,,,,32319,0.720703125,0.751953125,0.751953125,0.741536458333333,0.749655940097346,,,,,,,,,
,,,,,,,,,32338,0.73046875,0.76171875,0.744140625,0.745442708333333,0.749234616920945,,,,,,,,,
,,,,,,,,,32357,0.7421875,0.73828125,0.72265625,0.734375,0.74774865522885,,,,,,,,,
,,,,,,,,,32433,0.755859375,0.751953125,0.724609375,0.744140625,0.747387852205965,,,,,,,,,
,,,,,,,,,32471,0.73828125,0.75,0.728515625,0.738932291666667,0.746542296152035,,,,,,,,,
,,,,,,,,,32623,0.75,0.767578125,0.740234375,0.752604166666667,0.747148483203499,,,,,,,,,
,,,,,,,,,32661,0.7421875,0.751953125,0.73828125,0.744140625,0.746847697383149,,,,,,,,,
,,,,,,,,,32737,0.7578125,0.732421875,0.765625,0.751953125,0.747358240144834,,,,,,,,,
,,,,,,,,,32927,0.767578125,0.748046875,0.736328125,0.750651041666667,0.747687520297017,,,,,,,,,
,,,,,,,,,32946,0.759765625,0.748046875,0.74609375,0.751302083333333,0.748048976600649,,,,,,,,,
,,,,,,,,,32984,0.763671875,0.75390625,0.75,0.755859375,0.748830016440584,,,,,,,,,
,,,,,,,,,33003,0.76953125,0.744140625,0.740234375,0.751302083333333,0.749077223129859,,,,,,,,,
,,,,,,,,,33022,0.76171875,0.763671875,0.736328125,0.75390625,0.749560125816873,,,,,,,,,
,,,,,,,,,33060,0.73046875,0.7421875,0.748046875,0.740234375,0.748627550735186,,,,,,,,,
,,,,,,,,,33098,0.748046875,0.7734375,0.744140625,0.755208333333333,0.749285628995,,,,,,,,,
,,,,,,,,,33117,0.751953125,0.7578125,0.75,0.753255208333333,0.749682586928834,,,,,,,,,
,,,,,,,,,33155,0.75,0.759765625,0.75390625,0.754557291666667,0.750170057402617,,,,,,,,,
,,,,,,,,,33193,0.763671875,0.76171875,0.751953125,0.759114583333333,0.751064509995689,,,,,,,,,
,,,,,,,,,33212,0.7578125,0.76171875,0.73046875,0.75,0.75095805899612,,,,,,,,,
,,,,,,,,,33231,0.744140625,0.7421875,0.74609375,0.744140625,0.750276315596508,,,,,,,,,
,,,,,,,,,33250,0.73046875,0.767578125,0.74609375,0.748046875,0.750053371536857,,,,,,,,,
,,,,,,,,,33288,0.73828125,0.7734375,0.748046875,0.753255208333333,0.750373555216505,,,,,,,,,
,,,,,,,,,33307,0.74609375,0.77734375,0.744140625,0.755859375,0.750922137194854,,,,,,,,,
,,,,,,,,,33383,0.75390625,0.7578125,0.759765625,0.757161458333333,0.751546069308702,,,,,,,,,
,,,,,,,,,33440,0.75390625,0.76953125,0.748046875,0.757161458333333,0.752107608211165,,,,,,,,,
,,,,,,,,,33459,0.744140625,0.76953125,0.75,0.754557291666667,0.752352576556715,,,,,,,,,
,,,,,,,,,33554,0.75390625,0.755859375,0.755859375,0.755208333333333,0.752638152234377,,,,,,,,,
,,,,,,,,,33630,0.76953125,0.7578125,0.740234375,0.755859375,0.752960274510939,,,,,,,,,
,,,,,,,,,33649,0.771484375,0.7421875,0.73828125,0.750651041666667,0.752729351226512,,,,,,,,,
,,,,,,,,,33706,0.751953125,0.75390625,0.748046875,0.751302083333333,0.752586624437194,,,,,,,,,
,,,,,,,,,33725,0.751953125,0.755859375,0.7421875,0.75,0.752327961993475,,,,,,,,,
,,,,,,,,,33763,0.771484375,0.75,0.763671875,0.76171875,0.753267040794127,,,,,,,,,
,,,,,,,,,33782,0.759765625,0.7578125,0.75,0.755859375,0.753526274214715,,,,,,,,,
,,,,,,,,,33839,0.7734375,0.76953125,0.759765625,0.767578125,0.754931459293243,,,,,,,,,
,,,,,,,,,33877,0.771484375,0.763671875,0.75,0.76171875,0.755610188363919,,,,,,,,,
,,,,,,,,,33915,0.755859375,0.767578125,0.759765625,0.761067708333333,0.75615594036086,,,,,,,,,
,,,,,,,,,33953,0.763671875,0.751953125,0.73046875,0.748697916666667,0.755410137991441,,,,,,,,,
,,,,,,,,,34010,0.783203125,0.75390625,0.732421875,0.756510416666667,0.755520165858963,,,,,,,,,
,,,,,,,,,34048,0.775390625,0.76171875,0.75390625,0.763671875,0.756335336773067,,,,,,,,,
,,,,,,,,,34105,0.77734375,0.763671875,0.748046875,0.763020833333333,0.757003886429094,,,,,,,,,
,,,,,,,,,34143,0.791015625,0.75390625,0.748046875,0.764322916666667,0.757735789452851,,,,,,,,,
,,,,,,,,,34162,0.775390625,0.759765625,0.75,0.76171875,0.758134085507566,,,,,,,,,
,,,,,,,,,34200,0.763671875,0.7734375,0.744140625,0.760416666666667,0.758362343623476,,,,,,,,,
,,,,,,,,,34257,0.771484375,0.734375,0.73828125,0.748046875,0.757330796761128,,,,,,,,,
,,,,,,,,,34295,0.783203125,0.771484375,0.751953125,0.768880208333333,0.758485737918349,,,,,,,,,
,,,,,,,,,34371,0.763671875,0.765625,0.751953125,0.760416666666667,0.758678830793181,,,,,,,,,
,,,,,,,,,34428,0.767578125,0.75390625,0.7578125,0.759765625,0.758787510213863,,,,,,,,,
,,,,,,,,,34447,0.759765625,0.75,0.751953125,0.75390625,0.758299384192476,,,,,,,,,
,,,,,,,,,34466,0.765625,0.759765625,0.740234375,0.755208333333333,0.757990279106562,,,,,,,,,
,,,,,,,,,34485,0.767578125,0.765625,0.744140625,0.759114583333333,0.758102709529239,,,,,,,,,
,,,,,,,,,34504,0.75390625,0.755859375,0.740234375,0.75,0.757292438576315,,,,,,,,,
,,,,,,,,,34542,0.748046875,0.78515625,0.7421875,0.758463541666667,0.75740954888535,,,,,,,,,
,,,,,,,,,34561,0.76953125,0.765625,0.734375,0.756510416666667,0.757319635663482,,,,,,,,,
,,,,,,,,,34580,0.767578125,0.771484375,0.724609375,0.754557291666667,0.7570434012638,,,,,,,,,
,,,,,,,,,34637,0.76953125,0.775390625,0.7421875,0.762369791666667,0.757576040304087,,,,,,,,,
,,,,,,,,,34713,0.771484375,0.7734375,0.73828125,0.761067708333333,0.757925207107012,,,,,,,,,
,,,,,,,,,34808,0.775390625,0.763671875,0.740234375,0.759765625,0.75810924889631,,,,,,,,,
,,,,,,,,,34827,0.77734375,0.74609375,0.728515625,0.750651041666667,0.757363428173346,,,,,,,,,
,,,,,,,,,34865,0.740234375,0.75390625,0.7421875,0.745442708333333,0.756171356189345,,,,,,,,,
,,,,,,,,,34884,0.771484375,0.74609375,0.72265625,0.746744791666667,0.755228699737077,,,,,,,,,
,,,,,,,,,34998,0.751953125,0.75390625,0.75390625,0.753255208333333,0.755031350596703,,,,,,,,,
,,,,,,,,,35017,0.759765625,0.755859375,0.734375,0.75,0.754528215537032,,,,,,,,,
,,,,,,,,,35036,0.765625,0.74609375,0.73046875,0.747395833333333,0.753814977316662,,,,,,,,,
,,,,,,,,,35055,0.76953125,0.75,0.7265625,0.748697916666667,0.753303271251663,,,,,,,,,
,,,,,,,,,35093,0.7734375,0.748046875,0.720703125,0.747395833333333,0.75271252745983,,,,,,,,,
,,,,,,,,,35112,0.751953125,0.748046875,0.720703125,0.740234375,0.751464712213847,,,,,,,,,
,,,,,,,,,35131,0.765625,0.7421875,0.73828125,0.748697916666667,0.751188032659129,,,,,,,,,
,,,,,,,,,35188,0.767578125,0.763671875,0.72265625,0.751302083333333,0.751199437726549,,,,,,,,,
,,,,,,,,,35207,0.76171875,0.765625,0.75390625,0.760416666666667,0.752121160620561,,,,,,,,,
,,,,,,,,,35226,0.765625,0.7578125,0.75390625,0.759114583333333,0.752820502891838,,,,,,,,,
,,,,,,,,,35245,0.771484375,0.755859375,0.740234375,0.755859375,0.753124390102654,,,,,,,,,
,,,,,,,,,35283,0.77734375,0.755859375,0.72265625,0.751953125,0.753007263592389,,,,,,,,,
,,,,,,,,,35302,0.763671875,0.76953125,0.734375,0.755859375,0.75329247473315,,,,,,,,,
,,,,,,,,,35321,0.76171875,0.748046875,0.74609375,0.751953125,0.753158539759835,,,,,,,,,
,,,,,,,,,35359,0.748046875,0.7578125,0.73828125,0.748046875,0.752647373283852,,,,,,,,,
,,,,,,,,,35378,0.7734375,0.7578125,0.73828125,0.756510416666667,0.753033677622133,,,,,,,,,
,,,,,,,,,35454,0.775390625,0.767578125,0.7421875,0.76171875,0.75390218485992,,,,,,,,,
,,,,,,,,,35492,0.76953125,0.76953125,0.736328125,0.758463541666667,0.754358320540595,,,,,,,,,
,,,,,,,,,35511,0.751953125,0.771484375,0.73046875,0.751302083333333,0.754052696819868,,,,,,,,,
,,,,,,,,,35530,0.76171875,0.771484375,0.724609375,0.752604166666667,0.753907843804548,,,,,,,,,
,,,,,,,,,35549,0.763671875,0.759765625,0.73046875,0.751302083333333,0.753647267757427,,,,,,,,,
,,,,,,,,,35644,0.75390625,0.759765625,0.755859375,0.756510416666667,0.753933582648351,,,,,,,,,
,,,,,,,,,35682,0.77734375,0.7734375,0.73828125,0.763020833333333,0.754842307716849,,,,,,,,,
,,,,,,,,,35720,0.755859375,0.771484375,0.7578125,0.76171875,0.755529951945164,,,,,,,,,
,,,,,,,,,35815,0.759765625,0.7734375,0.751953125,0.76171875,0.756148831750648,,,,,,,,,
,,,,,,,,,35872,0.759765625,0.7890625,0.7421875,0.763671875,0.756901136075583,,,,,,,,,
,,,,,,,,,35910,0.787109375,0.775390625,0.73046875,0.764322916666667,0.757643314134691,,,,,,,,,
,,,,,,,,,35948,0.767578125,0.775390625,0.740234375,0.761067708333333,0.757985753554555,,,,,,,,,
,,,,,,,,,35967,0.763671875,0.751953125,0.755859375,0.757161458333333,0.757903324032433,,,,,,,,,
,,,,,,,,,35986,0.76171875,0.759765625,0.751953125,0.7578125,0.75789424162919,,,,,,,,,
,,,,,,,,,36005,0.763671875,0.779296875,0.736328125,0.759765625,0.758081379966271,,,,,,,,,
,,,,,,,,,36024,0.763671875,0.76171875,0.7578125,0.761067708333333,0.758380012802977,,,,,,,,,
,,,,,,,,,36081,0.771484375,0.76171875,0.751953125,0.76171875,0.758713886522679,,,,,,,,,
,,,,,,,,,36100,0.77734375,0.7578125,0.748046875,0.761067708333333,0.758949268703745,,,,,,,,,
,,,,,,,,,36157,0.763671875,0.76171875,0.755859375,0.760416666666667,0.759096008500037,,,,,,,,,
,,,,,,,,,36195,0.7734375,0.755859375,0.75390625,0.761067708333333,0.759293178483367,,,,,,,,,
,,,,,,,,,36252,0.765625,0.771484375,0.7265625,0.754557291666667,0.758819589801696,,,,,,,,,
,,,,,,,,,36290,0.75390625,0.751953125,0.732421875,0.74609375,0.757547005821527,,,,,,,,,
,,,,,,,,,36309,0.775390625,0.74609375,0.74609375,0.755859375,0.757378242739374,,,,,,,,,
,,,,,,,,,36328,0.7578125,0.759765625,0.73828125,0.751953125,0.756835730965437,,,,,,,,,
,,,,,,,,,36347,0.76953125,0.759765625,0.728515625,0.752604166666667,0.75641257453556,,,,,,,,,
,,,,,,,,,36366,0.763671875,0.76171875,0.732421875,0.752604166666667,0.75603173374867,,,,,,,,,
,,,,,,,,,36404,0.767578125,0.7734375,0.71484375,0.751953125,0.755623872873803,,,,,,,,,
,,,,,,,,,36423,0.75390625,0.759765625,0.734375,0.749348958333333,0.754996381419756,,,,,,,,,
,,,,,,,,,36480,0.75,0.7578125,0.736328125,0.748046875,0.754301430777781,,,,,,,,,
,,,,,,,,,36499,0.76953125,0.767578125,0.734375,0.757161458333333,0.754587433533336,,,,,,,,,
,,,,,,,,,36632,0.77734375,0.75390625,0.7421875,0.7578125,0.754909940180003,,,,,,,,,
,,,,,,,,,36651,0.767578125,0.77734375,0.7421875,0.762369791666667,0.755655925328669,,,,,,,,,
,,,,,,,,,36689,0.7578125,0.767578125,0.763671875,0.763020833333333,0.756392416129135,,,,,,,,,
,,,,,,,,,36727,0.744140625,0.75390625,0.7421875,0.746744791666667,0.755427653682889,,,,,,,,,
,,,,,,,,,36746,0.765625,0.748046875,0.765625,0.759765625,0.7558614508146,,,,,,,,,
,,,,,,,,,36765,0.7734375,0.74609375,0.763671875,0.761067708333333,0.756382076566473,,,,,,,,,
,,,,,,,,,36784,0.77734375,0.759765625,0.755859375,0.764322916666667,0.757176160576492,,,,,,,,,
,,,,,,,,,36803,0.76953125,0.751953125,0.74609375,0.755859375,0.757044482018843,,,,,,,,,
,,,,,,,,,36860,0.765625,0.755859375,0.74609375,0.755859375,0.756925971316959,,,,,,,,,
,,,,,,,,,36898,0.76171875,0.76171875,0.73046875,0.751302083333333,0.756363582518596,,,,,,,,,
,,,,,,,,,36917,0.76171875,0.755859375,0.74609375,0.754557291666667,0.756182953433403,,,,,,,,,
,,,,,,,,,36936,0.75390625,0.763671875,0.75,0.755859375,0.756150595590063,,,,,,,,,
,,,,,,,,,36955,0.767578125,0.7578125,0.75,0.758463541666667,0.756381890197723,,,,,,,,,
,,,,,,,,,36974,0.775390625,0.76171875,0.744140625,0.760416666666667,0.756785367844618,,,,,,,,,
,,,,,,,,,36993,0.775390625,0.751953125,0.732421875,0.753255208333333,0.756432351893489,,,,,,,,,
,,,,,,,,,37050,0.75390625,0.763671875,0.748046875,0.755208333333333,0.756309950037474,,,,,,,,,
,,,,,,,,,37069,0.7578125,0.75390625,0.73828125,0.75,0.755678955033726,,,,,,,,,
,,,,,,,,,37107,0.771484375,0.76953125,0.74609375,0.762369791666667,0.75634803869702,,,,,,,,,
,,,,,,,,,37126,0.767578125,0.76953125,0.734375,0.757161458333333,0.756429380660652,,,,,,,,,
,,,,,,,,,37164,0.76953125,0.775390625,0.7421875,0.762369791666667,0.757023421761253,,,,,,,,,
,,,,,,,,,37202,0.76953125,0.759765625,0.74609375,0.758463541666667,0.757167433751794,,,,,,,,,
,,,,,,,,,37221,0.775390625,0.767578125,0.736328125,0.759765625,0.757427252876615,,,,,,,,,
,,,,,,,,,37240,0.775390625,0.76171875,0.74609375,0.761067708333333,0.757791298422287,,,,,,,,,
,,,,,,,,,37259,0.763671875,0.76953125,0.748046875,0.760416666666667,0.758053835246725,,,,,,,,,
,,,,,,,,,37316,0.76171875,0.751953125,0.755859375,0.756510416666667,0.757899493388719,,,,,,,,,
,,,,,,,,,37354,0.775390625,0.765625,0.73828125,0.759765625,0.758086106549847,,,,,,,,,
,,,,,,,,,37373,0.740234375,0.75390625,0.76171875,0.751953125,0.757472808394862,,,,,,,,,
,,,,,,,,,37430,0.759765625,0.7578125,0.751953125,0.756510416666667,0.757376569222043,,,,,,,,,
,,,,,,,,,37620,0.767578125,0.75390625,0.736328125,0.752604166666667,0.756899328966505,,,,,,,,,
,,,,,,,,,37639,0.76171875,0.755859375,0.7265625,0.748046875,0.756014083569855,,,,,,,,,
,,,,,,,,,37829,0.734375,0.759765625,0.728515625,0.740885416666667,0.754501216879536,,,,,,,,,
,,,,,,,,,37943,0.775390625,0.759765625,0.728515625,0.754557291666667,0.754506824358249,,,,,,,,,
,,,,,,,,,37962,0.74609375,0.7734375,0.7421875,0.75390625,0.754446766922424,,,,,,,,,
,,,,,,,,,37981,0.75390625,0.7734375,0.751953125,0.759765625,0.754978652730182,,,,,,,,,
,,,,,,,,,38019,0.755859375,0.751953125,0.7421875,0.75,0.754480787457163,,,,,,,,,
,,,,,,,,,38038,0.7421875,0.7578125,0.7421875,0.747395833333333,0.75377229204478,,,,,,,,,
,,,,,,,,,38076,0.763671875,0.765625,0.75390625,0.761067708333333,0.754501833673636,,,,,,,,,
,,,,,,,,,38095,0.75,0.771484375,0.73828125,0.753255208333333,0.754377171139605,,,,,,,,,
,,,,,,,,,38114,0.759765625,0.771484375,0.73046875,0.75390625,0.754330079025645,,,,,,,,,
,,,,,,,,,38171,0.7734375,0.75,0.732421875,0.751953125,0.75409238362308,,,,,,,,,
,,,,,,,,,38190,0.759765625,0.7578125,0.724609375,0.747395833333333,0.753422728594106,,,,,,,,,
,,,,,,,,,38209,0.779296875,0.76171875,0.73828125,0.759765625,0.754057018234695,,,,,,,,,
,,,,,,,,,38266,0.759765625,0.7734375,0.7265625,0.753255208333333,0.753976837244559,,,,,,,,,
,,,,,,,,,38304,0.75390625,0.783203125,0.74609375,0.761067708333333,0.754685924353436,,,,,,,,,
,,,,,,,,,38323,0.748046875,0.783203125,0.75390625,0.76171875,0.755389206918093,,,,,,,,,
,,,,,,,,,38342,0.755859375,0.755859375,0.73046875,0.747395833333333,0.754589869559617,,,,,,,,,
,,,,,,,,,38418,0.7734375,0.771484375,0.74609375,0.763671875,0.755498070103655,,,,,,,,,
,,,,,,,,,38437,0.765625,0.75,0.744140625,0.753255208333333,0.755273783926623,,,,,,,,,
,,,,,,,,,38475,0.765625,0.759765625,0.7578125,0.761067708333333,0.755853176367294,,,,,,,,,
,,,,,,,,,38494,0.755859375,0.7578125,0.72265625,0.745442708333333,0.754812129563898,,,,,,,,,
,,,,,,,,,38570,0.7890625,0.76953125,0.744140625,0.767578125,0.756088729107508,,,,,,,,,
,,,,,,,,,38627,0.755859375,0.783203125,0.740234375,0.759765625,0.756456418696757,,,,,,,,,
,,,,,,,,,38665,0.7578125,0.7734375,0.71875,0.75,0.755810776827081,,,,,,,,,
,,,,,,,,,38703,0.755859375,0.751953125,0.734375,0.747395833333333,0.754969282477707,,,,,,,,,
,,,,,,,,,38798,0.759765625,0.78125,0.748046875,0.763020833333333,0.755774437563269,,,,,,,,,
,,,,,,,,,38836,0.77734375,0.767578125,0.728515625,0.7578125,0.755978243806942,,,,,,,,,
,,,,,,,,,38855,0.775390625,0.775390625,0.75,0.766927083333333,0.757073127759582,,,,,,,,,
,,,,,,,,,38912,0.76171875,0.759765625,0.74609375,0.755859375,0.756951752483623,,,,,,,,,
,,,,,,,,,38931,0.767578125,0.7578125,0.7421875,0.755859375,0.756842514735261,,,,,,,,,
,,,,,,,,,39007,0.76953125,0.7578125,0.73046875,0.752604166666667,0.756418679928402,,,,,,,,,
,,,,,,,,,39064,0.76171875,0.77734375,0.74609375,0.76171875,0.756948686935561,,,,,,,,,
,,,,,,,,,39083,0.75390625,0.779296875,0.736328125,0.756510416666667,0.756904859908672,,,,,,,,,
,,,,,,,,,39102,0.765625,0.771484375,0.7578125,0.764973958333333,0.757711769751138,,,,,,,,,
,,,,,,,,,39140,0.767578125,0.759765625,0.740234375,0.755859375,0.757526530276024,,,,,,,,,
,,,,,,,,,39159,0.755859375,0.755859375,0.73046875,0.747395833333333,0.756513460581755,,,,,,,,,
,,,,,,,,,39178,0.759765625,0.751953125,0.73828125,0.75,0.75586211452358,,,,,,,,,
,,,,,,,,,39235,0.76171875,0.759765625,0.724609375,0.748697916666667,0.755145694737888,,,,,,,,,
,,,,,,,,,39254,0.771484375,0.767578125,0.7265625,0.755208333333333,0.755151958597433,,,,,,,,,
,,,,,,,,,39311,0.755859375,0.7578125,0.716796875,0.743489583333333,0.753985721071023,,,,,,,,,
,,,,,,,,,39330,0.755859375,0.75390625,0.71484375,0.741536458333333,0.752740794797254,,,,,,,,,
,,,,,,,,,39349,0.748046875,0.759765625,0.7265625,0.744791666666667,0.751945881984195,,,,,,,,,
,,,,,,,,,39387,0.763671875,0.76953125,0.748046875,0.760416666666667,0.752792960452442,,,,,,,,,
,,,,,,,,,39406,0.755859375,0.779296875,0.724609375,0.753255208333333,0.752839185240531,,,,,,,,,
,,,,,,,,,39425,0.7421875,0.751953125,0.7421875,0.745442708333333,0.752099537549812,,,,,,,,,
,,,,,,,,,39444,0.7578125,0.76953125,0.7421875,0.756510416666667,0.752540625461497,,,,,,,,,
,,,,,,,,,39463,0.767578125,0.765625,0.73828125,0.757161458333333,0.753002708748681,,,,,,,,,
,,,,,,,,,39482,0.767578125,0.728515625,0.728515625,0.741536458333333,0.751856083707146,,,,,,,,,
,,,,,,,,,39577,0.763671875,0.7734375,0.75,0.762369791666667,0.752907454503098,,,,,,,,,
,,,,,,,,,39634,0.765625,0.75,0.73828125,0.751302083333333,0.752746917386122,,,,,,,,,
,,,,,,,,,39653,0.765625,0.759765625,0.740234375,0.755208333333333,0.752993058980843,,,,,,,,,
,,,,,,,,,39672,0.759765625,0.748046875,0.75,0.752604166666667,0.752954169749425,,,,,,,,,
,,,,,,,,,39691,0.763671875,0.736328125,0.728515625,0.742838541666667,0.751942606941149,,,,,,,,,
,,,,,,,,,39710,0.763671875,0.759765625,0.736328125,0.753255208333333,0.752073867080368,,,,,,,,,
,,,,,,,,,39767,0.763671875,0.75390625,0.744140625,0.75390625,0.752257105372331,,,,,,,,,
,,,,,,,,,39786,0.763671875,0.759765625,0.74609375,0.756510416666667,0.752682436501764,,,,,,,,,
,,,,,,,,,39862,0.755859375,0.7421875,0.736328125,0.744791666666667,0.751893359518255,,,,,,,,,
,,,,,,,,,39900,0.759765625,0.75390625,0.73828125,0.750651041666667,0.751769127733096,,,,,,,,,
,,,,,,,,,39919,0.755859375,0.74609375,0.74609375,0.749348958333333,0.75152711079312,,,,,,,,,
,,,,,,,,,39938,0.7734375,0.76171875,0.724609375,0.753255208333333,0.751699920547141,,,,,,,,,
,,,,,,,,,39995,0.76953125,0.751953125,0.7421875,0.754557291666667,0.751985657659094,,,,,,,,,
,,,,,,,,,40014,0.765625,0.755859375,0.7265625,0.749348958333333,0.751721987726518,,,,,,,,,
,,,,,,,,,40033,0.767578125,0.76953125,0.736328125,0.7578125,0.752331038953866,,,,,,,,,
,,,,,,,,,40052,0.763671875,0.76171875,0.728515625,0.751302083333333,0.752228143391813,,,,,,,,,
,,,,,,,,,40071,0.763671875,0.775390625,0.732421875,0.757161458333333,0.752721474885965,,,,,,,,,
,,,,,,,,,40128,0.763671875,0.7578125,0.76171875,0.761067708333333,0.753556098230701,,,,,,,,,
,,,,,,,,,40147,0.75,0.775390625,0.740234375,0.755208333333333,0.753721321740965,,,,,,,,,
,,,,,,,,,40185,0.751953125,0.76953125,0.75390625,0.758463541666667,0.754195543733535,,,,,,,,,
,,,,,,,,,40299,0.759765625,0.783203125,0.751953125,0.764973958333333,0.755273385193515,,,,,,,,,
,,,,,,,,,40318,0.755859375,0.767578125,0.76171875,0.76171875,0.755917921674163,,,,,,,,,
,,,,,,,,,40337,0.755859375,0.7578125,0.75,0.754557291666667,0.755781858673414,,,,,,,,,
,,,,,,,,,40356,0.763671875,0.76171875,0.74609375,0.757161458333333,0.755919818639406,,,,,,,,,
,,,,,,,,,40375,0.771484375,0.7578125,0.75390625,0.761067708333333,0.756434607608798,,,,,,,,,
,,,,,,,,,40432,0.765625,0.75390625,0.73828125,0.752604166666667,0.756051563514585,,,,,,,,,
,,,,,,,,,40451,0.76953125,0.775390625,0.740234375,0.76171875,0.756618282163127,,,,,,,,,
,,,,,,,,,40508,0.775390625,0.759765625,0.759765625,0.764973958333333,0.757453849780147,,,,,,,,,
,,,,,,,,,40584,0.759765625,0.759765625,0.74609375,0.755208333333333,0.757229298135466,,,,,,,,,
,,,,,,,,,40603,0.755859375,0.7578125,0.7265625,0.746744791666667,0.756180847488586,,,,,,,,,
,,,,,,,,,40622,0.76171875,0.767578125,0.73046875,0.753255208333333,0.755888283573061,,,,,,,,,
,,,,,,,,,40679,0.787109375,0.755859375,0.74609375,0.763020833333333,0.756601538549088,,,,,,,,,
,,,,,,,,,40717,0.765625,0.76171875,0.728515625,0.751953125,0.756136697194179,,,,,,,,,
,,,,,,,,,40755,0.78125,0.763671875,0.71484375,0.753255208333333,0.755848548308095,,,,,,,,,
,,,,,,,,,40774,0.76171875,0.76953125,0.716796875,0.749348958333333,0.755198589310618,,,,,,,,,
,,,,,,,,,40793,0.763671875,0.76171875,0.736328125,0.75390625,0.755069355379557,,,,,,,,,
,,,,,,,,,40850,0.78515625,0.75,0.748046875,0.761067708333333,0.755669190674934,,,,,,,,,
,,,,,,,,,40869,0.767578125,0.7578125,0.75,0.758463541666667,0.755948625774107,,,,,,,,,
,,,,,,,,,40888,0.771484375,0.759765625,0.716796875,0.749348958333333,0.75528865903003,,,,,,,,,
,,,,,,,,,40926,0.779296875,0.751953125,0.74609375,0.759114583333333,0.75567125146036,,,,,,,,,
,,,,,,,,,40945,0.7734375,0.765625,0.734375,0.7578125,0.755885376314324,,,,,,,,,
,,,,,,,,,41059,0.77734375,0.76953125,0.740234375,0.762369791666667,0.756533817849559,,,,,,,,,
,,,,,,,,,41097,0.765625,0.751953125,0.734375,0.750651041666667,0.755945540231269,,,,,,,,,
,,,,,,,,,41135,0.76171875,0.7734375,0.712890625,0.749348958333333,0.755285882041476,,,,,,,,,
,,,,,,,,,41154,0.763671875,0.76953125,0.744140625,0.759114583333333,0.755668752170662,,,,,,,,,
,,,,,,,,,41173,0.76953125,0.77734375,0.740234375,0.762369791666667,0.756338856120262,,,,,,,,,
,,,,,,,,,41249,0.779296875,0.759765625,0.732421875,0.757161458333333,0.756421116341569,,,,,,,,,
,,,,,,,,,41325,0.775390625,0.75390625,0.755859375,0.76171875,0.756950879707412,,,,,,,,,
,,,,,,,,,41382,0.779296875,0.75,0.732421875,0.75390625,0.756646416736671,,,,,,,,,
,,,,,,,,,41401,0.775390625,0.767578125,0.740234375,0.761067708333333,0.757088545896337,,,,,,,,,
,,,,,,,,,41420,0.767578125,0.765625,0.751953125,0.76171875,0.757551566306704,,,,,,,,,
,,,,,,,,,41477,0.76953125,0.7578125,0.736328125,0.754557291666667,0.7572521388427,,,,,,,,,
,,,,,,,,,41496,0.7578125,0.75390625,0.734375,0.748697916666667,0.756396716625097,,,,,,,,,
,,,,,,,,,41515,0.78125,0.732421875,0.736328125,0.75,0.755757044962587,,,,,,,,,
,,,,,,,,,41534,0.77734375,0.740234375,0.734375,0.750651041666667,0.755246444632995,,,,,,,,,
,,,,,,,,,41572,0.771484375,0.75390625,0.740234375,0.755208333333333,0.755242633503029,,,,,,,,,
,,,,,,,,,41591,0.765625,0.7421875,0.73828125,0.748697916666667,0.754588161819392,,,,,,,,,
,,,,,,,,,41610,0.7578125,0.748046875,0.751953125,0.752604166666667,0.75438976230412,,,,,,,,,
,,,,,,,,,41629,0.77734375,0.74609375,0.734375,0.752604166666667,0.754211202740374,,,,,,,,,
,,,,,,,,,41648,0.76953125,0.74609375,0.744140625,0.753255208333333,0.75411560329967,,,,,,,,,
,,,,,,,,,41667,0.77734375,0.736328125,0.75390625,0.755859375,0.754289980469703,,,,,,,,,
,,,,,,,,,41686,0.76953125,0.765625,0.734375,0.756510416666667,0.7545120240894,,,,,,,,,
,,,,,,,,,41705,0.7734375,0.744140625,0.740234375,0.752604166666667,0.754321238347126,,,,,,,,,
,,,,,,,,,41743,0.771484375,0.751953125,0.748046875,0.757161458333333,0.754605260345747,,,,,,,,,
,,,,,,,,,41781,0.779296875,0.75390625,0.759765625,0.764322916666667,0.755577025977839,,,,,,,,,
,,,,,,,,,41800,0.77734375,0.75,0.744140625,0.757161458333333,0.755735469213388,,,,,,,,,
,,,,,,,,,41876,0.767578125,0.75,0.748046875,0.755208333333333,0.755682755625383,,,,,,,,,
,,,,,,,,,41914,0.7734375,0.748046875,0.75390625,0.758463541666667,0.755960834229511,,,,,,,,,
,,,,,,,,,41933,0.77734375,0.734375,0.744140625,0.751953125,0.75556006330656,,,,,,,,,
,,,,,,,,,41952,0.767578125,0.7421875,0.73828125,0.749348958333333,0.754938952809238,,,,,,,,,
,,,,,,,,,41971,0.763671875,0.7421875,0.7421875,0.749348958333333,0.754379953361647,,,,,,,,,
,,,,,,,,,41990,0.748046875,0.75,0.748046875,0.748697916666667,0.753811749692149,,,,,,,,,
,,,,,,,,,42009,0.76171875,0.74609375,0.74609375,0.751302083333333,0.753560783056267,,,,,,,,,
,,,,,,,,,42028,0.734375,0.748046875,0.734375,0.738932291666667,0.752097933917307,,,,,,,,,
,,,,,,,,,42047,0.755859375,0.74609375,0.734375,0.745442708333333,0.75143241135891,,,,,,,,,
,,,,,,,,,42066,0.77734375,0.740234375,0.7265625,0.748046875,0.751093857723019,,,,,,,,,
,,,,,,,,,42085,0.765625,0.7578125,0.732421875,0.751953125,0.751179784450717,,,,,,,,,
,,,,,,,,,42104,0.77734375,0.759765625,0.728515625,0.755208333333333,0.751582639338979,,,,,,,,,
,,,,,,,,,42142,0.7734375,0.759765625,0.74609375,0.759765625,0.752400937905081,,,,,,,,,
,,,,,,,,,42161,0.7578125,0.751953125,0.7421875,0.750651041666667,0.752225948281239,,,,,,,,,
,,,,,,,,,42180,0.765625,0.763671875,0.7265625,0.751953125,0.752198665953115,,,,,,,,,
,,,,,,,,,42199,0.78515625,0.755859375,0.73828125,0.759765625,0.752955361857804,,,,,,,,,
,,,,,,,,,42218,0.771484375,0.755859375,0.740234375,0.755859375,0.753245763172024,,,,,,,,,
,,,,,,,,,42237,0.7734375,0.755859375,0.74609375,0.758463541666667,0.753767541021488,,,,,,,,,
,,,,,,,,,42275,0.7734375,0.74609375,0.744140625,0.754557291666667,0.753846516086006,,,,,,,,,
,,,,,,,,,42313,0.751953125,0.744140625,0.7421875,0.74609375,0.753071239477405,,,,,,,,,
,,,,,,,,,42389,0.759765625,0.763671875,0.748046875,0.757161458333333,0.753480261362998,,,,,,,,,
,,,,,,,,,42484,0.76171875,0.765625,0.720703125,0.749348958333333,0.753067131060032,,,,,,,,,
,,,,,,,,,42522,0.77734375,0.765625,0.7578125,0.766927083333333,0.754453126287362,,,,,,,,,
,,,,,,,,,42541,0.78125,0.763671875,0.748046875,0.764322916666667,0.755440105325292,,,,,,,,,
,,,,,,,,,42560,0.78515625,0.763671875,0.74609375,0.764973958333333,0.756393490626096,,,,,,,,,
,,,,,,,,,42617,0.771484375,0.751953125,0.7265625,0.75,0.755754141563487,,,,,,,,,
,,,,,,,,,42655,0.76953125,0.76171875,0.732421875,0.754557291666667,0.755634456573805,,,,,,,,,
,,,,,,,,,42674,0.763671875,0.7578125,0.724609375,0.748697916666667,0.754940802583091,,,,,,,,,
,,,,,,,,,42731,0.759765625,0.73828125,0.734375,0.744140625,0.753860784824782,,,,,,,,,
,,,,,,,,,42750,0.765625,0.74609375,0.720703125,0.744140625,0.752888768842304,,,,,,,,,
,,,,,,,,,42788,0.787109375,0.755859375,0.724609375,0.755859375,0.753185829458073,,,,,,,,,
,,,,,,,,,42807,0.7734375,0.73828125,0.734375,0.748697916666667,0.752737038178933,,,,,,,,,
,,,,,,,,,42826,0.78515625,0.740234375,0.751953125,0.759114583333333,0.753374792694373,,,,,,,,,
,,,,,,,,,42845,0.77734375,0.751953125,0.767578125,0.765625,0.754599813424935,,,,,,,,,
,,,,,,,,,42864,0.7890625,0.7578125,0.765625,0.770833333333333,0.756223165415775,,,,,,,,,
,,,,,,,,,42883,0.7734375,0.7578125,0.732421875,0.754557291666667,0.756056578040864,,,,,,,,,
,,,,,,,,,42902,0.759765625,0.75,0.7578125,0.755859375,0.756036857736778,,,,,,,,,
,,,,,,,,,42921,0.78125,0.755859375,0.7421875,0.759765625,0.7564097344631,,,,,,,,,
,,,,,,,,,42940,0.791015625,0.76171875,0.748046875,0.766927083333333,0.757461469350123,,,,,,,,,
,,,,,,,,,42997,0.77734375,0.7421875,0.75,0.756510416666667,0.757366364081778,,,,,,,,,
,,,,,,,,,43016,0.767578125,0.75390625,0.73046875,0.750651041666667,0.756694831840267,,,,,,,,,
,,,,,,,,,43035,0.76953125,0.759765625,0.7421875,0.757161458333333,0.756741494489573,,,,,,,,,
,,,,,,,,,43092,0.796875,0.748046875,0.73828125,0.761067708333333,0.757174115873949,,,,,,,,,
,,,,,,,,,43130,0.765625,0.751953125,0.75390625,0.757161458333333,0.757172850119888,,,,,,,,,
,,,,,,,,,43149,0.763671875,0.767578125,0.744140625,0.758463541666667,0.757301919274565,,,,,,,,,
,,,,,,,,,43168,0.78125,0.75,0.748046875,0.759765625,0.757548289847109,,,,,,,,,
,,,,,,,,,43187,0.798828125,0.76953125,0.748046875,0.772135416666667,0.759007002529065,,,,,,,,,
,,,,,,,,,43206,0.7734375,0.7734375,0.751953125,0.766276041666667,0.759733906442825,,,,,,,,,
,,,,,,,,,43225,0.78125,0.7734375,0.75390625,0.76953125,0.760713640798542,,,,,,,,,
,,,,,,,,,43244,0.779296875,0.76953125,0.744140625,0.764322916666667,0.761074568385355,,,,,,,,,
,,,,,,,,,43263,0.779296875,0.783203125,0.7421875,0.768229166666667,0.761790028213486,,,,,,,,,
,,,,,,,,,43301,0.7578125,0.755859375,0.728515625,0.747395833333333,0.760350608725471,,,,,,,,,
,,,,,,,,,43320,0.751953125,0.771484375,0.736328125,0.753255208333333,0.759641068686257,,,,,,,,,
,,,,,,,,,43358,0.736328125,0.759765625,0.724609375,0.740234375,0.757700399317631,,,,,,,,,
,,,,,,,,,43377,0.744140625,0.771484375,0.736328125,0.750651041666667,0.756995463552535,,,,,,,,,
,,,,,,,,,43415,0.73828125,0.744140625,0.732421875,0.73828125,0.755124042197281,,,,,,,,,
,,,,,,,,,43434,0.740234375,0.751953125,0.75,0.747395833333333,0.754351221310886,,,,,,,,,
,,,,,,,,,43472,0.7578125,0.751953125,0.740234375,0.75,0.753916099179798,,,,,,,,,
,,,,,,,,,43491,0.755859375,0.765625,0.73828125,0.753255208333333,0.753850010095151,,,,,,,,,
,,,,,,,,,43529,0.736328125,0.765625,0.73828125,0.746744791666667,0.753139488252303,,,,,,,,,
,,,,,,,,,43548,0.7578125,0.767578125,0.732421875,0.752604166666667,0.753085956093739,,,,,,,,,
,,,,,,,,,43586,0.751953125,0.76171875,0.732421875,0.748697916666667,0.752647152151032,,,,,,,,,
,,,,,,,,,43624,0.775390625,0.740234375,0.744140625,0.753255208333333,0.752707957769262,,,,,,,,,
,,,,,,,,,43662,0.767578125,0.751953125,0.76171875,0.760416666666667,0.753478828659003,,,,,,,,,
,,,,,,,,,43681,0.765625,0.744140625,0.751953125,0.75390625,0.753521570793102,,,,,,,,,
,,,,,,,,,43700,0.765625,0.748046875,0.7421875,0.751953125,0.753364726213792,,,,,,,,,
,,,,,,,,,43757,0.7734375,0.755859375,0.73828125,0.755859375,0.753614191092413,,,,,,,,,
,,,,,,,,,43795,0.7578125,0.76953125,0.76171875,0.763020833333333,0.754554855316505,,,,,,,,,
,,,,,,,,,43852,0.7734375,0.76171875,0.74609375,0.760416666666667,0.755141036451521,,,,,,,,,
,,,,,,,,,43890,0.759765625,0.7578125,0.73046875,0.749348958333333,0.754561828639702,,,,,,,,,
,,,,,,,,,43928,0.755859375,0.763671875,0.728515625,0.749348958333333,0.754040541609066,,,,,,,,,
,,,,,,,,,43947,0.755859375,0.75390625,0.7265625,0.745442708333333,0.753180758281492,,,,,,,,,
,,,,,,,,,43966,0.7578125,0.755859375,0.720703125,0.744791666666667,0.75234184912001,,,,,,,,,
,,,,,,,,,43985,0.765625,0.744140625,0.732421875,0.747395833333333,0.751847247541342,,,,,,,,,
,,,,,,,,,44004,0.75390625,0.748046875,0.740234375,0.747395833333333,0.751402106120541,,,,,,,,,
,,,,,,,,,44023,0.763671875,0.763671875,0.748046875,0.758463541666667,0.752108249675154,,,,,,,,,
,,,,,,,,,44042,0.77734375,0.7578125,0.701171875,0.745442708333333,0.751441695540972,,,,,,,,,
,,,,,,,,,44099,0.765625,0.75390625,0.732421875,0.750651041666667,0.751362630153541,,,,,,,,,
,,,,,,,,,44137,0.755859375,0.76171875,0.71484375,0.744140625,0.750640429638187,,,,,,,,,
,,,,,,,,,44156,0.759765625,0.76171875,0.720703125,0.747395833333333,0.750315970007702,,,,,,,,,
,,,,,,,,,44175,0.763671875,0.76171875,0.73828125,0.754557291666667,0.750740102173598,,,,,,,,,
,,,,,,,,,44194,0.763671875,0.76171875,0.734375,0.753255208333333,0.750991612789572,,,,,,,,,
,,,,,,,,,44213,0.759765625,0.755859375,0.734375,0.75,0.750892451510615,,,,,,,,,
,,,,,,,,,44232,0.767578125,0.7578125,0.732421875,0.752604166666667,0.75106362302622,,,,,,,,,
,,,,,,,,,44251,0.763671875,0.75,0.740234375,0.751302083333333,0.751087469056931,,,,,,,,,
,,,,,,,,,44289,0.7578125,0.765625,0.74609375,0.756510416666667,0.751629763817905,,,,,,,,,
,,,,,,,,,44308,0.767578125,0.75,0.74609375,0.754557291666667,0.751922516602781,,,,,,,,,
,,,,,,,,,44327,0.767578125,0.763671875,0.74609375,0.759114583333333,0.752641723275836,,,,,,,,,
,,,,,,,,,44346,0.759765625,0.7578125,0.73828125,0.751953125,0.752572863448252,,,,,,,,,
,,,,,,,,,44365,0.763671875,0.76171875,0.7578125,0.761067708333333,0.753422347936761,,,,,,,,,
,,,,,,,,,44384,0.759765625,0.748046875,0.75,0.752604166666667,0.753340529809751,,,,,,,,,
,,,,,,,,,44422,0.765625,0.767578125,0.755859375,0.763020833333333,0.754308560162109,,,,,,,,,
,,,,,,,,,44441,0.748046875,0.765625,0.76171875,0.758463541666667,0.754724058312565,,,,,,,,,
,,,,,,,,,44460,0.76953125,0.755859375,0.740234375,0.755208333333333,0.754772485814642,,,,,,,,,
,,,,,,,,,44479,0.763671875,0.76171875,0.73828125,0.754557291666667,0.754750966399844,,,,,,,,,
,,,,,,,,,44517,0.76953125,0.76171875,0.748046875,0.759765625,0.75525243225986,,,,,,,,,
,,,,,,,,,44555,0.76953125,0.76953125,0.75390625,0.764322916666667,0.756159480700541,,,,,,,,,
,,,,,,,,,44574,0.7734375,0.763671875,0.74609375,0.761067708333333,0.75665030346382,,,,,,,,,
,,,,,,,,,44593,0.751953125,0.779296875,0.748046875,0.759765625,0.756961835617438,,,,,,,,,
,,,,,,,,,44612,0.783203125,0.76171875,0.755859375,0.766927083333333,0.757958360389027,,,,,,,,,
,,,,,,,,,44631,0.798828125,0.75390625,0.7421875,0.764973958333333,0.758659920183458,,,,,,,,,
,,,,,,,,,44669,0.787109375,0.775390625,0.748046875,0.770182291666667,0.759812157331779,,,,,,,,,
,,,,,,,,,44688,0.763671875,0.76953125,0.748046875,0.760416666666667,0.759872608265268,,,,,,,,,
,,,,,,,,,44707,0.76953125,0.76171875,0.740234375,0.757161458333333,0.759601493272074,,,,,,,,,
,,,,,,,,,44726,0.75,0.748046875,0.740234375,0.74609375,0.758250718944867,,,,,,,,,
,,,,,,,,,44745,0.76171875,0.751953125,0.744140625,0.752604166666667,0.757686063717047,,,,,,,,,
,,,,,,,,,44764,0.751953125,0.771484375,0.736328125,0.753255208333333,0.757242978178675,,,,,,,,,
,,,,,,,,,44783,0.75390625,0.76171875,0.71875,0.744791666666667,0.755997847027474,,,,,,,,,
,,,,,,,,,44821,0.765625,0.75390625,0.73046875,0.75,0.755398062324727,,,,,,,,,
,,,,,,,,,44840,0.78125,0.779296875,0.728515625,0.763020833333333,0.756160339425588,,,,,,,,,
,,,,,,,,,44859,0.7734375,0.759765625,0.736328125,0.756510416666667,0.756195347149696,,,,,,,,,
,,,,,,,,,44954,0.779296875,0.748046875,0.740234375,0.755859375,0.756161749934726,,,,,,,,,
,,,,,,,,,44973,0.759765625,0.759765625,0.736328125,0.751953125,0.755740887441253,,,,,,,,,
,,,,,,,,,44992,0.775390625,0.76171875,0.7421875,0.759765625,0.756143361197128,,,,,,,,,
,,,,,,,,,45011,0.78125,0.763671875,0.728515625,0.7578125,0.756310275077415,,,,,,,,,
,,,,,,,,,45049,0.79296875,0.767578125,0.74609375,0.768880208333333,0.757567268403007,,,,,,,,,
,,,,,,,,,45087,0.787109375,0.775390625,0.73046875,0.764322916666667,0.758242833229373,,,,,,,,,
,,,,,,,,,45106,0.791015625,0.78515625,0.73828125,0.771484375,0.759566987406436,,,,,,,,,
,,,,,,,,,45125,0.787109375,0.771484375,0.7265625,0.76171875,0.759782163665792,,,,,,,,,
,,,,,,,,,45163,0.78515625,0.7734375,0.720703125,0.759765625,0.759780509799213,,,,,,,,,
,,,,,,,,,45182,0.76953125,0.755859375,0.740234375,0.755208333333333,0.759323292152625,,,,,,,,,
,,,,,,,,,45201,0.77734375,0.7578125,0.744140625,0.759765625,0.759367525437362,,,,,,,,,
,,,,,,,,,45220,0.763671875,0.76171875,0.75390625,0.759765625,0.759407335393626,,,,,,,,,
,,,,,,,,,45239,0.759765625,0.759765625,0.748046875,0.755859375,0.759052539354264,,,,,,,,,
,,,,,,,,,45258,0.763671875,0.75,0.728515625,0.747395833333333,0.75788686875217,,,,,,,,,
,,,,,,,,,45277,0.75390625,0.75390625,0.728515625,0.745442708333333,0.756642452710287,,,,,,,,,
,,,,,,,,,45296,0.759765625,0.744140625,0.73046875,0.744791666666667,0.755457374105925,,,,,,,,,
,,,,,,,,,45315,0.76171875,0.767578125,0.734375,0.754557291666667,0.755367365861999,,,,,,,,,
,,,,,,,,,45334,0.759765625,0.75,0.734375,0.748046875,0.754635316775799,,,,,,,,,
,,,,,,,,,45353,0.755859375,0.759765625,0.740234375,0.751953125,0.754367097598219,,,,,,,,,
,,,,,,,,,45372,0.751953125,0.765625,0.740234375,0.752604166666667,0.754190804505064,,,,,,,,,
,,,,,,,,,45391,0.744140625,0.755859375,0.73046875,0.743489583333333,0.753120682387891,,,,,,,,,
,,,,,,,,,45410,0.74609375,0.74609375,0.732421875,0.741536458333333,0.751962259982435,,,,,,,,,
,,,,,,,,,45429,0.7734375,0.751953125,0.73046875,0.751953125,0.751961346484192,,,,,,,,,
,,,,,,,,,45448,0.7578125,0.744140625,0.7109375,0.737630208333333,0.750528232669106,,,,,,,,,
,,,,,,,,,45467,0.755859375,0.759765625,0.736328125,0.750651041666667,0.750540513568862,,,,,,,,,
,,,,,,,,,45486,0.75390625,0.75390625,0.7265625,0.744791666666667,0.749965628878643,,,,,,,,,
,,,,,,,,,45505,0.771484375,0.75390625,0.73046875,0.751953125,0.750164378490778,,,,,,,,,
,,,,,,,,,45543,0.78125,0.763671875,0.736328125,0.760416666666667,0.751189607308367,,,,,,,,,
,,,,,,,,,45562,0.751953125,0.775390625,0.71484375,0.747395833333333,0.750810229910864,,,,,,,,,
,,,,,,,,,45581,0.76953125,0.767578125,0.70703125,0.748046875,0.750533894419777,,,,,,,,,
,,,,,,,,,45600,0.7578125,0.779296875,0.734375,0.757161458333333,0.751196650811133,,,,,,,,,
,,,,,,,,,45638,0.7578125,0.76953125,0.71875,0.748697916666667,0.750946777396686,,,,,,,,,
,,,,,,,,,45657,0.767578125,0.771484375,0.7265625,0.755208333333333,0.751372932990351,,,,,,,,,
,,,,,,,,,45676,0.771484375,0.775390625,0.712890625,0.753255208333333,0.751561160524649,,,,,,,,,
,,,,,,,,,45695,0.767578125,0.771484375,0.732421875,0.757161458333333,0.752121190305518,,,,,,,,,
,,,,,,,,,45714,0.78125,0.78125,0.72265625,0.76171875,0.753080946274966,,,,,,,,,
,,,,,,,,,45733,0.771484375,0.755859375,0.72265625,0.75,0.752772851647469,,,,,,,,,
,,,,,,,,,45752,0.78515625,0.787109375,0.705078125,0.759114583333333,0.753407024816056,,,,,,,,,
,,,,,,,,,45771,0.771484375,0.76953125,0.716796875,0.752604166666667,0.753326739001117,,,,,,,,,
,,,,,,,,,45790,0.7890625,0.751953125,0.712890625,0.751302083333333,0.753124273434338,,,,,,,,,
,,,,,,,,,45809,0.78515625,0.7578125,0.724609375,0.755859375,0.753397783590905,,,,,,,,,
,,,,,,,,,45866,0.77734375,0.763671875,0.7265625,0.755859375,0.753643942731814,,,,,,,,,
,,,,,,,,,45885,0.7890625,0.7734375,0.73828125,0.766927083333333,0.754972256791966,,,,,,,,,
,,,,,,,,,45961,0.791015625,0.775390625,0.71875,0.76171875,0.755646906112769,,,,,,,,,
,,,,,,,,,45980,0.783203125,0.783203125,0.734375,0.766927083333333,0.756774923834826,,,,,,,,,
,,,,,,,,,46018,0.783203125,0.765625,0.736328125,0.76171875,0.757269306451343,,,,,,,,,
,,,,,,,,,46037,0.775390625,0.763671875,0.7265625,0.755208333333333,0.757063209139542,,,,,,,,,
,,,,,,,,,46056,0.7734375,0.767578125,0.728515625,0.756510416666667,0.757007929892255,,,,,,,,,
,,,,,,,,,46075,0.779296875,0.76953125,0.71875,0.755859375,0.756893074403029,,,,,,,,,
,,,,,,,,,46094,0.771484375,0.771484375,0.724609375,0.755859375,0.756789704462726,,,,,,,,,
,,,,,,,,,46113,0.76953125,0.783203125,0.71484375,0.755859375,0.756696671516454,,,,,,,,,
,,,,,,,,,46132,0.78125,0.798828125,0.71875,0.766276041666667,0.757654608531475,,,,,,,,,
,,,,,,,,,46151,0.78125,0.779296875,0.716796875,0.759114583333333,0.757800606011661,,,,,,,,,
,,,,,,,,,46170,0.77734375,0.767578125,0.71875,0.754557291666667,0.757476274577161,,,,,,,,,
,,,,,,,,,46189,0.767578125,0.77734375,0.712890625,0.752604166666667,0.756989063786112,,,,,,,,,
,,,,,,,,,46208,0.779296875,0.76953125,0.71875,0.755859375,0.7568760949075,,,,,,,,,
,,,,,,,,,46227,0.75390625,0.767578125,0.728515625,0.75,0.75618848541675,,,,,,,,,
,,,,,,,,,46246,0.7421875,0.76953125,0.72265625,0.744791666666667,0.755048803541742,,,,,,,,,
,,,,,,,,,46265,0.771484375,0.763671875,0.71484375,0.75,0.754543923187568,,,,,,,,,
,,,,,,,,,46284,0.76171875,0.765625,0.712890625,0.746744791666667,0.753764010035478,,,,,,,,,
,,,,,,,,,46303,0.765625,0.7890625,0.716796875,0.757161458333333,0.754103754865263,,,,,,,,,
,,,,,,,,,46322,0.763671875,0.7578125,0.716796875,0.74609375,0.753302754378737,,,,,,,,,
,,,,,,,,,46360,0.765625,0.765625,0.712890625,0.748046875,0.752777166440863,,,,,,,,,
,,,,,,,,,46417,0.76953125,0.763671875,0.716796875,0.75,0.752499449796777,,,,,,,,,
,,,,,,,,,46455,0.763671875,0.765625,0.72265625,0.750651041666667,0.752314608983766,,,,,,,,,
,,,,,,,,,46493,0.7734375,0.765625,0.71875,0.752604166666667,0.752343564752056,,,,,,,,,
,,,,,,,,,46512,0.77734375,0.77734375,0.728515625,0.761067708333333,0.753215979110184,,,,,,,,,
,,,,,,,,,46550,0.771484375,0.763671875,0.72265625,0.752604166666667,0.753154797865832,,,,,,,,,
,,,,,,,,,46569,0.771484375,0.77734375,0.720703125,0.756510416666667,0.753490359745916,,,,,,,,,
,,,,,,,,,46588,0.7734375,0.765625,0.720703125,0.753255208333333,0.753466844604657,,,,,,,,,
,,,,,,,,,46607,0.7734375,0.763671875,0.716796875,0.751302083333333,0.753250368477525,,,,,,,,,
,,,,,,,,,46626,0.77734375,0.76953125,0.724609375,0.757161458333333,0.753641477463106,,,,,,,,,
,,,,,,,,,46645,0.765625,0.765625,0.724609375,0.751953125,0.753472642216795,,,,,,,,,
,,,,,,,,,46664,0.76171875,0.759765625,0.71875,0.746744791666667,0.752799857161782,,,,,,,,,
,,,,,,,,,46683,0.771484375,0.775390625,0.720703125,0.755859375,0.753105808945604,,,,,,,,,
,,,,,,,,,46721,0.779296875,0.7734375,0.71484375,0.755859375,0.753381165551044,,,,,,,,,
,,,,,,,,,46740,0.767578125,0.779296875,0.720703125,0.755859375,0.753628986495939,,,,,,,,,
,,,,,,,,,46759,0.77734375,0.76171875,0.734375,0.7578125,0.754047337846346,,,,,,,,,
,,,,,,,,,46778,0.767578125,0.751953125,0.7109375,0.743489583333333,0.752991562395044,,,,,,,,,
,,,,,,,,,46797,0.783203125,0.759765625,0.73046875,0.7578125,0.75347365615554,,,,,,,,,
,,,,,,,,,46816,0.779296875,0.7578125,0.7265625,0.754557291666667,0.753582019706653,,,,,,,,,
,,,,,,,,,46835,0.765625,0.751953125,0.732421875,0.75,0.753223817735987,,,,,,,,,
,,,,,,,,,46854,0.796875,0.7734375,0.72265625,0.764322916666667,0.754333727629055,,,,,,,,,
,,,,,,,,,46873,0.7734375,0.76171875,0.724609375,0.753255208333333,0.754225875699483,,,,,,,,,
,,,,,,,,,46892,0.765625,0.763671875,0.744140625,0.7578125,0.754584538129535,,,,,,,,,
,,,,,,,,,46911,0.7890625,0.759765625,0.7265625,0.758463541666667,0.754972438483248,,,,,,,,,
,,,,,,,,,46930,0.765625,0.767578125,0.71875,0.750651041666667,0.75454029880159,,,,,,,,,
,,,,,,,,,46949,0.76953125,0.759765625,0.71484375,0.748046875,0.753890956421431,,,,,,,,,
,,,,,,,,,46968,0.76953125,0.77734375,0.716796875,0.754557291666667,0.753957589945955,,,,,,,,,
,,,,,,,,,46987,0.796875,0.763671875,0.712890625,0.7578125,0.754343080951359,,,,,,,,,
,,,,,,,,,47006,0.76171875,0.765625,0.6953125,0.740885416666667,0.75299731452289,,,,,,,,,
,,,,,,,,,47044,0.767578125,0.78125,0.720703125,0.756510416666667,0.753348624737268,,,,,,,,,
,,,,,,,,,47063,0.7890625,0.794921875,0.724609375,0.76953125,0.754966887263541,,,,,,,,,
,,,,,,,,,47082,0.771484375,0.767578125,0.70703125,0.748697916666667,0.754339990203853,,,,,,,,,
,,,,,,,,,47101,0.779296875,0.775390625,0.705078125,0.753255208333333,0.754231512016801,,,,,,,,,
,,,,,,,,,47120,0.76953125,0.763671875,0.70703125,0.746744791666667,0.753482839981788,,,,,,,,,
,,,,,,,,,47139,0.779296875,0.763671875,0.71484375,0.752604166666667,0.753394972650276,,,,,,,,,
,,,,,,,,,47177,0.77734375,0.775390625,0.720703125,0.7578125,0.753836725385248,,,,,,,,,
,,,,,,,,,47196,0.76953125,0.76953125,0.7109375,0.75,0.753453052846723,,,,,,,,,
,,,,,,,,,47215,0.775390625,0.771484375,0.732421875,0.759765625,0.754084310062051,,,,,,,,,
,,,,,,,,,47234,0.78515625,0.755859375,0.73046875,0.757161458333333,0.754392024889179,,,,,,,,,
,,,,,,,,,47253,0.767578125,0.775390625,0.71484375,0.752604166666667,0.754213239066928,,,,,,,,,
,,,,,,,,,47272,0.779296875,0.76953125,0.71875,0.755859375,0.754377852660235,,,,,,,,,
,,,,,,,,,47291,0.75390625,0.771484375,0.720703125,0.748697916666667,0.753809859060878,,,,,,,,,
,,,,,,,,,47310,0.7734375,0.75390625,0.71875,0.748697916666667,0.753298664821457,,,,,,,,,
,,,,,,,,,47329,0.76171875,0.744140625,0.73046875,0.745442708333333,0.752513069172645,,,,,,,,,
,,,,,,,,,47348,0.763671875,0.7734375,0.7265625,0.754557291666667,0.752717491422047,,,,,,,,,
,,,,,,,,,47367,0.779296875,0.763671875,0.7265625,0.756510416666667,0.753096783946509,,,,,,,,,
,,,,,,,,,47386,0.76953125,0.744140625,0.73046875,0.748046875,0.752591793051858,,,,,,,,,
,,,,,,,,,47405,0.771484375,0.7578125,0.72265625,0.750651041666667,0.752397717913339,,,,,,,,,
,,,,,,,,,47424,0.763671875,0.75390625,0.744140625,0.75390625,0.752548571122005,,,,,,,,,
,,,,,,,,,47443,0.771484375,0.744140625,0.73046875,0.748697916666667,0.752163505676471,,,,,,,,,
,,,,,,,,,47481,0.775390625,0.75,0.7265625,0.750651041666667,0.752012259275491,,,,,,,,,
,,,,,,,,,47500,0.775390625,0.748046875,0.73046875,0.751302083333333,0.751941241681275,,,,,,,,,
,,,,,,,,,47519,0.76953125,0.724609375,0.72265625,0.738932291666667,0.750640346679814,,,,,,,,,
,,,,,,,,,47538,0.775390625,0.748046875,0.73828125,0.75390625,0.750966937011833,,,,,,,,,
,,,,,,,,,47557,0.767578125,0.75390625,0.732421875,0.751302083333333,0.751000451643983,,,,,,,,,
,,,,,,,,,47576,0.765625,0.751953125,0.7265625,0.748046875,0.750705093979585,,,,,,,,,
,,,,,,,,,47595,0.771484375,0.759765625,0.734375,0.755208333333333,0.75115541791496,,,,,,,,,
,,,,,,,,,47633,0.73046875,0.748046875,0.736328125,0.73828125,0.749868001123464,,,,,,,,,
,,,,,,,,,47652,0.76171875,0.771484375,0.732421875,0.755208333333333,0.750402034344451,,,,,,,,,
,,,,,,,,,47671,0.7734375,0.76171875,0.736328125,0.757161458333333,0.751077976743339,,,,,,,,,
,,,,,,,,,47690,0.767578125,0.748046875,0.73828125,0.751302083333333,0.751100387402338,,,,,,,,,
,,,,,,,,,47709,0.7734375,0.759765625,0.72265625,0.751953125,0.751185661162104,,,,,,,,,
,,,,,,,,,47747,0.765625,0.740234375,0.740234375,0.748697916666667,0.750936886712561,,,,,,,,,
,,,,,,,,,47766,0.775390625,0.748046875,0.72265625,0.748697916666667,0.750712989707971,,,,,,,,,
,,,,,,,,,47785,0.78125,0.744140625,0.71484375,0.746744791666667,0.750316169903841,,,,,,,,,
,,,,,,,,,47804,0.76953125,0.734375,0.744140625,0.749348958333333,0.75021944874679,,,,,,,,,
,,,,,,,,,47823,0.763671875,0.755859375,0.74609375,0.755208333333333,0.750718337205444,,,,,,,,,
,,,,,,,,,47842,0.759765625,0.74609375,0.728515625,0.744791666666667,0.750125670151567,,,,,,,,,
,,,,,,,,,47861,0.775390625,0.75390625,0.732421875,0.75390625,0.75050372813641,,,,,,,,,
,,,,,,,,,47880,0.771484375,0.7578125,0.7265625,0.751953125,0.750648667822769,,,,,,,,,
,,,,,,,,,47899,0.76953125,0.76953125,0.72265625,0.75390625,0.750974426040492,,,,,,,,,
,,,,,,,,,47918,0.775390625,0.759765625,0.736328125,0.757161458333333,0.751593129269776,,,,,,,,,
,,,,,,,,,47937,0.77734375,0.76171875,0.740234375,0.759765625,0.752410378842798,,,,,,,,,
,,,,,,,,,47975,0.767578125,0.755859375,0.73828125,0.75390625,0.752559965958519,,,,,,,,,
,,,,,,,,,47994,0.77734375,0.75390625,0.740234375,0.757161458333333,0.753020115196,,,,,,,,,
,,,,,,,,,48013,0.748046875,0.765625,0.736328125,0.75,0.7527181036764,,,,,,,,,
,,,,,,,,,48032,0.76953125,0.7421875,0.734375,0.748697916666667,0.752316084975427,,,,,,,,,
,,,,,,,,,48051,0.76953125,0.734375,0.751953125,0.751953125,0.752279788977884,,,,,,,,,
,,,,,,,,,48070,0.759765625,0.755859375,0.740234375,0.751953125,0.752247122580096,,,,,,,,,
,,,,,,,,,48089,0.76171875,0.75,0.740234375,0.750651041666667,0.752087514488753,,,,,,,,,
,,,,,,,,,48108,0.779296875,0.771484375,0.740234375,0.763671875,0.753245950539878,,,,,,,,,
,,,,,,,,,48127,0.75,0.755859375,0.732421875,0.74609375,0.75253073048589,,,,,,,,,
,,,,,,,,,48146,0.765625,0.7578125,0.744140625,0.755859375,0.752863594937301,,,,,,,,,
,,,,,,,,,48165,0.76171875,0.744140625,0.728515625,0.744791666666667,0.752056402110237,,,,,,,,,
,,,,,,,,,48222,0.775390625,0.759765625,0.75390625,0.763020833333333,0.753152845232547,,,,,,,,,
,,,,,,,,,48241,0.751953125,0.7421875,0.751953125,0.748697916666667,0.752707352375959,,,,,,,,,
,,,,,,,,,48260,0.763671875,0.755859375,0.751953125,0.757161458333333,0.753152762971697,,,,,,,,,
,,,,,,,,,48279,0.763671875,0.748046875,0.763671875,0.758463541666667,0.753683840841194,,,,,,,,,
,,,,,,,,,48298,0.75390625,0.76171875,0.763671875,0.759765625,0.754292019257074,,,,,,,,,
,,,,,,,,,48317,0.7578125,0.765625,0.73046875,0.751302083333333,0.7539930256647,,,,,,,,,
,,,,,,,,,48336,0.763671875,0.755859375,0.75,0.756510416666667,0.754244764764897,,,,,,,,,
,,,,,,,,,48355,0.7734375,0.75390625,0.755859375,0.761067708333333,0.75492705912174,,,,,,,,,
,,,,,,,,,48374,0.7734375,0.755859375,0.7421875,0.757161458333333,0.7551504990429,,,,,,,,,
,,,,,,,,,48393,0.75,0.767578125,0.740234375,0.752604166666667,0.754895865805276,,,,,,,,,
,,,,,,,,,48412,0.755859375,0.759765625,0.744140625,0.753255208333333,0.754731800058082,,,,,,,,,
,,,,,,,,,48431,0.76171875,0.779296875,0.7265625,0.755859375,0.754844557552274,,,,,,,,,
,,,,,,,,,48450,0.75,0.76171875,0.732421875,0.748046875,0.754164789297046,,,,,,,,,
,,,,,,,,,48488,0.755859375,0.751953125,0.736328125,0.748046875,0.753552997867342,,,,,,,,,
,,,,,,,,,48507,0.765625,0.7578125,0.748046875,0.757161458333333,0.753913843913941,,,,,,,,,
,,,,,,,,,48526,0.76953125,0.744140625,0.740234375,0.751302083333333,0.75365266785588,,,,,,,,,
,,,,,,,,,48545,0.759765625,0.763671875,0.748046875,0.757161458333333,0.754003546903626,,,,,,,,,
,,,,,,,,,48564,0.76171875,0.7578125,0.748046875,0.755859375,0.754189129713263,,,,,,,,,
,,,,,,,,,48583,0.77734375,0.759765625,0.73828125,0.758463541666667,0.754616570908603,,,,,,,,,
,,,,,,,,,48602,0.771484375,0.7578125,0.73828125,0.755859375,0.754740851317743,,,,,,,,,
,,,,,,,,,48621,0.779296875,0.7578125,0.740234375,0.759114583333333,0.755178224519302,,,,,,,,,
,,,,,,,,,48640,0.765625,0.751953125,0.7421875,0.753255208333333,0.754985922900705,,,,,,,,,
,,,,,,,,,48659,0.775390625,0.767578125,0.74609375,0.763020833333333,0.755789413943968,,,,,,,,,
,,,,,,,,,48678,0.791015625,0.763671875,0.740234375,0.764973958333333,0.756707868382904,,,,,,,,,
,,,,,,,,,48697,0.783203125,0.76171875,0.751953125,0.765625,0.757599581544614,,,,,,,,,
,,,,,,,,,48716,0.775390625,0.75390625,0.7578125,0.762369791666667,0.758076602556819,,,,,,,,,
,,,,,,,,,48735,0.7734375,0.767578125,0.748046875,0.763020833333333,0.758571025634471,,,,,,,,,
,,,,,,,,,48754,0.755859375,0.775390625,0.7578125,0.763020833333333,0.759016006404357,,,,,,,,,
,,,,,,,,,48773,0.76953125,0.771484375,0.728515625,0.756510416666667,0.758765447430588,,,,,,,,,
,,,,,,,,,48792,0.765625,0.775390625,0.7578125,0.766276041666667,0.759516506854196,,,,,,,,,
,,,,,,,,,48811,0.765625,0.775390625,0.744140625,0.76171875,0.759736731168776,,,,,,,,,
,,,,,,,,,48830,0.75390625,0.78125,0.759765625,0.764973958333333,0.760260453885232,,,,,,,,,
,,,,,,,,,48868,0.767578125,0.763671875,0.75,0.760416666666667,0.760276075163375,,,,,,,,,
,,,,,,,,,48887,0.751953125,0.767578125,0.744140625,0.754557291666667,0.759704196813705,,,,,,,,,
,,,,,,,,,48906,0.767578125,0.75390625,0.734375,0.751953125,0.758929089632334,,,,,,,,,
,,,,,,,,,48925,0.775390625,0.76171875,0.744140625,0.760416666666667,0.759077847335767,,,,,,,,,
,,,,,,,,,48944,0.748046875,0.7421875,0.76171875,0.750651041666667,0.758235166768857,,,,,,,,,
,,,,,,,,,48963,0.7734375,0.7734375,0.73828125,0.76171875,0.758583525091972,,,,,,,,,
,,,,,,,,,48982,0.765625,0.77734375,0.75390625,0.765625,0.759287672582775,,,,,,,,,
,,,,,,,,,49020,0.7734375,0.771484375,0.736328125,0.760416666666667,0.759400571991164,,,,,,,,,
,,,,,,,,,49039,0.76171875,0.771484375,0.744140625,0.759114583333333,0.759371973125381,,,,,,,,,
,,,,,,,,,49058,0.783203125,0.7578125,0.76171875,0.767578125,0.760192588312843,,,,,,,,,
,,,,,,,,,49077,0.77734375,0.779296875,0.755859375,0.770833333333333,0.761256662814892,,,,,,,,,
,,,,,,,,,49096,0.7578125,0.75390625,0.73828125,0.75,0.760130996533403,,,,,,,,,
,,,,,,,,,49115,0.771484375,0.765625,0.75,0.762369791666667,0.760354876046729,,,,,,,,,
,,,,,,,,,49134,0.76953125,0.767578125,0.751953125,0.763020833333333,0.760621471775389,,,,,,,,,
,,,,,,,,,49153,0.77734375,0.76953125,0.755859375,0.767578125,0.761317137097851,,,,,,,,,
,,,,,,,,,49172,0.755859375,0.765625,0.75390625,0.758463541666667,0.761031777554732,,,,,,,,,
,,,,,,,,,49191,0.765625,0.765625,0.736328125,0.755859375,0.760514537299259,,,,,,,,,
,,,,,,,,,49210,0.779296875,0.755859375,0.744140625,0.759765625,0.760439646069333,,,,,,,,,
,,,,,,,,,49229,0.767578125,0.751953125,0.73046875,0.75,0.7593956814624,,,,,,,,,
,,,,,,,,,49248,0.767578125,0.76953125,0.734375,0.757161458333333,0.759172259149493,,,,,,,,,
,,,,,,,,,49267,0.7734375,0.76171875,0.744140625,0.759765625,0.759231595734544,,,,,,,,,
,,,,,,,,,49286,0.759765625,0.763671875,0.751953125,0.758463541666667,0.759154790327756,,,,,,,,,
,,,,,,,,,49305,0.77734375,0.748046875,0.736328125,0.75390625,0.75862993629498,,,,,,,,,
,,,,,,,,,49324,0.7578125,0.7578125,0.732421875,0.749348958333333,0.757701838498816,,,,,,,,,
,,,,,,,,,49343,0.7578125,0.7578125,0.724609375,0.746744791666667,0.756606133815601,,,,,,,,,
,,,,,,,,,49362,0.7578125,0.767578125,0.73046875,0.751953125,0.756140832934041,,,,,,,,,
,,,,,,,,,49381,0.755859375,0.767578125,0.74609375,0.756510416666667,0.756177791307304,,,,,,,,,
,,,,,,,,,49400,0.779296875,0.76953125,0.74609375,0.764973958333333,0.757057408009907,,,,,,,,,
,,,,,,,,,49419,0.76171875,0.759765625,0.732421875,0.751302083333333,0.756481875542249,,,,,,,,,
,,,,,,,,,49438,0.76171875,0.7734375,0.736328125,0.757161458333333,0.756549833821358,,,,,,,,,
,,,,,,,,,49457,0.75,0.7578125,0.728515625,0.745442708333333,0.755439121272555,,,,,,,,,
,,,,,,,,,49476,0.763671875,0.7578125,0.728515625,0.75,0.7548952091453,,,,,,,,,
,,,,,,,,,49495,0.77734375,0.751953125,0.75,0.759765625,0.75538225073077,,,,,,,,,
,,,,,,,,,49514,0.75390625,0.75390625,0.748046875,0.751953125,0.755039338157693,,,,,,,,,
,,,,,,,,,49533,0.7734375,0.7734375,0.755859375,0.767578125,0.756293216841924,,,,,,,,,
,,,,,,,,,49552,0.759765625,0.759765625,0.740234375,0.753255208333333,0.755989415991064,,,,,,,,,
,,,,,,,,,49571,0.767578125,0.751953125,0.7421875,0.75390625,0.755781099391958,,,,,,,,,
,,,,,,,,,49590,0.7578125,0.763671875,0.740234375,0.75390625,0.755593614452762,,,,,,,,,
,,,,,,,,,49628,0.78125,0.7578125,0.728515625,0.755859375,0.755620190507486,,,,,,,,,
,,,,,,,,,49666,0.76953125,0.740234375,0.7421875,0.750651041666667,0.755123275623404,,,,,,,,,
,,,,,,,,,49685,0.7734375,0.74609375,0.720703125,0.746744791666667,0.75428542722773,,,,,,,,,
,,,,,,,,,49704,0.759765625,0.759765625,0.720703125,0.746744791666667,0.753531363671624,,,,,,,,,
,,,,,,,,,49723,0.76953125,0.759765625,0.72265625,0.750651041666667,0.753243331471128,,,,,,,,,
,,,,,,,,,49742,0.77734375,0.724609375,0.744140625,0.748697916666667,0.752788789990682,,,,,,,,,
,,,,,,,,,49761,0.76171875,0.7578125,0.7265625,0.748697916666667,0.752379702658281,,,,,,,,,
,,,,,,,,,49780,0.78125,0.74609375,0.734375,0.75390625,0.752532357392453,,,,,,,,,
,,,,,,,,,49799,0.76171875,0.755859375,0.7265625,0.748046875,0.752083809153208,,,,,,,,,
,,,,,,,,,49818,0.78125,0.76171875,0.728515625,0.757161458333333,0.75259157407122,,,,,,,,,
,,,,,,,,,49837,0.791015625,0.751953125,0.7421875,0.76171875,0.753504291664098,,,,,,,,,
,,,,,,,,,49856,0.767578125,0.767578125,0.74609375,0.760416666666667,0.754195529164355,,,,,,,,,
,,,,,,,,,49875,0.759765625,0.767578125,0.748046875,0.758463541666667,0.754622330414586,,,,,,,,,
,,,,,,,,,49894,0.77734375,0.7421875,0.751953125,0.757161458333333,0.754876243206461,,,,,,,,,
,,,,,,,,,49913,0.7734375,0.740234375,0.751953125,0.755208333333333,0.754909452219148,,,,,,,,,
,,,,,,,,,49932,0.748046875,0.734375,0.75390625,0.745442708333333,0.753962777830567,,,,,,,,,
,,,,,,,,,49951,0.775390625,0.75390625,0.75,0.759765625,0.75454306254751,,,,,,,,,
,,,,,,,,,49970,0.7734375,0.75,0.75390625,0.759114583333333,0.755000214626092,,,,,,,,,
,,,,,,,,,49989,0.767578125,0.767578125,0.740234375,0.758463541666667,0.75534654733015,,,,,,,,,
,,,,,,,,,50008,0.7578125,0.767578125,0.73828125,0.754557291666667,0.755267621763801,,,,,,,,,
,,,,,,,,,50027,0.767578125,0.7421875,0.751953125,0.75390625,0.755131484587421,,,,,,,,,
,,,,,,,,,50046,0.771484375,0.7734375,0.75,0.764973958333333,0.756115731962012,,,,,,,,,
,,,,,,,,,50065,0.755859375,0.7734375,0.736328125,0.755208333333333,0.756024992099144,,,,,,,,,


==> gan_with_class.csv <==
Step,copt_1,copt_2,0.95,copt_acc_ms,,gan_1,gan_2,,gan_acc_ms,,wgan_1,wgan_2,,wgan_acc_ms,,wgans_1,wgans_2,,wgans_acc_ms,,,Step2,gan_1,gan_2,0.99,gan_fc_ms,,wgan_1,wgan_2,,wgan_fc_ms,,wgans_1,wgans_2,,wgans_fc_ms
372,0.7255859375,0.7412109375,0.7333984375,0.7333984375,,0.7236328125,0.708984375,0.7163085938,0.7163085938,,0.7275390625,0.71875,0.7231445313,0.7231445313,,0.7265625,0.7177734375,0.7221679688,0.7221679688,,,42,0,0,0,0,,0,0.0066666668,0.0033333334,0.0033333334,,0,0,0,0
372,0.7412109375,0.7490234375,0.7451171875,0.733984375,,0.7490234375,0.732421875,0.7407226563,0.7175292969,,0.7470703125,0.7490234375,0.748046875,0.7243896484,,0.7451171875,0.7470703125,0.74609375,0.7233642578,,,45,0,0,0,0,,0,0.0066666668,0.0033333334,0.0033333334,,0,0,0,0
372,0.7509765625,0.744140625,0.7475585938,0.7346630859,,0.744140625,0.734375,0.7392578125,0.7186157227,,0.736328125,0.7451171875,0.7407226563,0.7252062988,,0.7373046875,0.740234375,0.7387695313,0.7241345215,,,71,0,0.0275862068,0.0137931034,0.000137931,,0,0.0067114094,0.0033557047,0.0033335571,,0,0,0,0
372,0.75,0.751953125,0.7509765625,0.7354787598,,0.7373046875,0.7275390625,0.732421875,0.7193060303,,0.75,0.7451171875,0.7475585938,0.7263239136,,0.7392578125,0.755859375,0.7475585938,0.7253057251,,,94,0,0,0,0.0001365517,,0.0068027209,0,0.0034013605,0.0033342352,,0,0,0,0
372,0.751953125,0.75,0.7509765625,0.7362536499,,0.751953125,0.74609375,0.7490234375,0.7207919006,,0.7314453125,0.7490234375,0.740234375,0.7270194366,,0.7421875,0.7509765625,0.7465820313,0.7263695404,,,158,0.010309278,0,0.005154639,0.0001867326,,0,0.0066666668,0.0033333334,0.0033342261,,0.0133333337,0,0.0066666668,6.66666682809591E-05
372,0.73046875,0.7265625,0.728515625,0.7358667487,,0.7392578125,0.72265625,0.7309570313,0.7213001572,,0.7275390625,0.734375,0.7309570313,0.7272163164,,0.73046875,0.734375,0.732421875,0.7266721571,,,167,0.0215827338,0.0066666668,0.0141247003,0.0003261123,,0,0,0,0.0033008839,,0,0,0,0.000066
372,0.765625,0.7587890625,0.7622070313,0.7371837628,,0.7470703125,0.7451171875,0.74609375,0.7225398368,,0.74609375,0.7626953125,0.7543945313,0.7285752271,,0.7568359375,0.7568359375,0.7568359375,0.7281803462,,,229,0.0153846154,0,0.0076923077,0.0003997742,,0.0089285718,0,0.0044642859,0.0033125179,,0,0,0,0.00006534
372,0.7578125,0.7626953125,0.7602539063,0.73833727,,0.7333984375,0.716796875,0.7250976563,0.7226677278,,0.7548828125,0.7353515625,0.7451171875,0.7294023251,,0.7470703125,0.7607421875,0.75390625,0.7294666413,,,234,0,0,0,0.0003957765,,0,0.028846154,0.014423077,0.0034236235,,0.0133333337,0.0137931034,0.0135632185,0.0002003188
372,0.7802734375,0.78515625,0.7827148438,0.7405561486,,0.755859375,0.736328125,0.74609375,0.7238390289,,0.7763671875,0.76171875,0.7690429688,0.7313843573,,0.783203125,0.783203125,0.783203125,0.7321534655,,,255,0,0,0,0.0003918187,,0,0,0,0.0033893873,,0,0,0,0.0001983156
744,0.767578125,0.7578125,0.7626953125,0.7416631068,,0.75390625,0.765625,0.759765625,0.7256353587,,0.755859375,0.7490234375,0.7524414063,0.7324372098,,0.7578125,0.76171875,0.759765625,0.7335340735,,,273,0.00729927,0.0073529412,0.0073261056,0.0004611616,,0,0,0,0.0033554934,,0,0,0,0.0001963324
744,0.767578125,0.7666015625,0.7670898438,0.7429344437,,0.77734375,0.76171875,0.76953125,0.7278301533,,0.748046875,0.771484375,0.759765625,0.7338036305,,0.755859375,0.7587890625,0.7573242188,0.7347235808,,,308,0,0,0,0.00045655,,0,0,0,0.0033219385,,0,0,0,0.0001943691
744,0.75390625,0.759765625,0.7568359375,0.7436295184,,0.7451171875,0.759765625,0.7524414063,0.7290607159,,0.732421875,0.7490234375,0.7407226563,0.7341495818,,0.755859375,0.7470703125,0.7514648438,0.7355606439,,,310,0,0,0,0.0004519845,,0.0149253728,0,0.0074626864,0.0033633459,,0.0067114094,0,0.0033557047,0.0002259825
744,0.7490234375,0.759765625,0.7543945313,0.744167769,,0.7490234375,0.7373046875,0.7431640625,0.7297658832,,0.69140625,0.7490234375,0.7202148438,0.7334528449,,0.7109375,0.7060546875,0.7084960938,0.7342074164,,,318,0,0,0,0.0004474646,,0.0149253728,0,0.0074626864,0.0034043393,,0.0067114094,0,0.0033557047,0.0002572797
744,0.7568359375,0.751953125,0.7543945313,0.7446791071,,0.7607421875,0.763671875,0.7622070313,0.7313879406,,0.7275390625,0.7470703125,0.7373046875,0.733645437,,0.7451171875,0.7412109375,0.7431640625,0.7346552487,,,421,0,0.0066666668,0.0033333334,0.0004763233,,0,0,0,0.0033702959,,0.0357142873,0,0.0178571437,0.0004332783
744,0.7431640625,0.732421875,0.7377929688,0.7443348002,,0.7412109375,0.7470703125,0.744140625,0.7320255749,,0.734375,0.736328125,0.7353515625,0.7337307433,,0.7451171875,0.748046875,0.7465820313,0.7352515878,,,460,0,0.0066666668,0.0033333334,0.0005048934,,0,0,0,0.003336593,,0,0,0,0.0004289456
744,0.7802734375,0.7763671875,0.7783203125,0.7460340758,,0.7841796875,0.7861328125,0.78515625,0.7346821086,,0.7568359375,0.775390625,0.7661132813,0.7353498702,,0.7783203125,0.7744140625,0.7763671875,0.7373073678,,,474,0.008130081,0.0133333337,0.0107317073,0.0006071616,,0,0,0,0.0033032271,,0.00729927,0,0.003649635,0.0004611524
744,0.751953125,0.751953125,0.751953125,0.7463300283,,0.7568359375,0.7431640625,0.75,0.7354480032,,0.7314453125,0.7451171875,0.73828125,0.7354964392,,0.7412109375,0.73828125,0.7397460938,0.7374293041,,,536,0.0149253728,0.0067114094,0.0108183911,0.0007092739,,0,0,0,0.0032701948,,0,0,0,0.0004565409
744,0.7734375,0.7724609375,0.7729492188,0.7476609878,,0.7666015625,0.7666015625,0.7666015625,0.7370056812,,0.748046875,0.7705078125,0.7592773438,0.7366854844,,0.76953125,0.767578125,0.7685546875,0.7389855733,,,563,0,0.0067114094,0.0033557047,0.0007357382,,0,0,0,0.0032374928,,0,0,0,0.0004519755
744,0.7451171875,0.7275390625,0.736328125,0.7470943447,,0.736328125,0.7431640625,0.7397460938,0.7371427018,,0.7275390625,0.720703125,0.7241210938,0.7360572649,,0.7392578125,0.73828125,0.7387695313,0.7389747712,,,579,0.0147058824,0,0.0073529412,0.0008019102,,0.0107526882,0,0.0053763441,0.0032588813,,0,0,0,0.0004474558
744,0.77734375,0.7744140625,0.7758789063,0.7485335727,,0.76171875,0.7744140625,0.7680664063,0.738688887,,0.7392578125,0.765625,0.7524414063,0.736876472,,0.763671875,0.755859375,0.759765625,0.7400143139,,,586,0.0133333337,0,0.0066666668,0.0008605578,,0,0.0069444445,0.0034722222,0.0032610148,,0,0,0,0.0004429812
744,0.7490234375,0.744140625,0.7465820313,0.7484359957,,0.7373046875,0.732421875,0.7348632813,0.7384976067,,0.70703125,0.732421875,0.7197265625,0.7360189765,,0.72265625,0.7216796875,0.7221679688,0.7391219966,,,634,0,0.0067114094,0.0033557047,0.0008855092,,0.0173913036,0,0.0086956518,0.0033153611,,0,0,0,0.0004385514
1116,0.8017578125,0.7705078125,0.7861328125,0.7503208365,,0.7880859375,0.798828125,0.7934570313,0.7412455779,,0.78515625,0.79296875,0.7890625,0.7386711527,,0.794921875,0.775390625,0.78515625,0.7414237093,,,647,0,0,0,0.0008766541,,0.0090909088,0,0.0045454544,0.0033276621,,0.0076923077,0,0.0038461538,0.0004726274
1116,0.7646484375,0.7392578125,0.751953125,0.7504024509,,0.7578125,0.76171875,0.759765625,0.7421715803,,0.7490234375,0.7705078125,0.759765625,0.7397258763,,0.7626953125,0.7490234375,0.755859375,0.7421454926,,,661,0.020833334,0,0.010416667,0.0009720543,,0,0,0,0.0032943854,,0.0069444445,0,0.0034722222,0.0005026234
1116,0.7578125,0.7255859375,0.7416992188,0.7499672893,,0.7451171875,0.7373046875,0.7412109375,0.7421235482,,0.7451171875,0.7412109375,0.7431640625,0.7398977856,,0.7431640625,0.7421875,0.7426757813,0.742172007,,,671,0,0,0,0.0009623337,,0.0072463769,0,0.0036231885,0.0032976735,,0,0,0,0.0004975971
1116,0.7646484375,0.736328125,0.7504882813,0.7499933389,,0.751953125,0.751953125,0.751953125,0.742615027,,0.751953125,0.7607421875,0.7563476563,0.7407202791,,0.7626953125,0.75390625,0.7583007813,0.7429784457,,,714,0,0.0168067235,0.0084033618,0.001036744,,0.0165289249,0,0.0082644625,0.0033473414,,0.0137931034,0,0.0068965517,0.0005615867
1116,0.783203125,0.744140625,0.763671875,0.7506772657,,0.7548828125,0.7626953125,0.7587890625,0.7434237288,,0.7685546875,0.771484375,0.7700195313,0.7421852417,,0.7724609375,0.783203125,0.7778320313,0.744721125,,,722,0,0,0,0.0010263766,,0.0067114094,0,0.0033557047,0.003347425,,0,0,0,0.0005559708
1116,0.75390625,0.74609375,0.75,0.7506434024,,0.7568359375,0.7490234375,0.7529296875,0.7438990267,,0.7470703125,0.7470703125,0.7470703125,0.7424294953,,0.75,0.7470703125,0.7485351563,0.7449118266,,,771,0.0070921984,0.0066666668,0.0068794326,0.0010849071,,0.0076335878,0,0.0038167939,0.0033521187,,0,0,0,0.0005504111
1116,0.7587890625,0.7333984375,0.74609375,0.7504159198,,0.748046875,0.759765625,0.75390625,0.7443993879,,0.7548828125,0.7548828125,0.7548828125,0.7430521611,,0.75390625,0.755859375,0.7548828125,0.7454103759,,,785,0.01369863,0,0.006849315,0.0011425512,,0.0163934417,0,0.0081967209,0.0034005647,,0.0078125,0,0.00390625,0.0005839695
1116,0.7568359375,0.7421875,0.7495117188,0.7503707098,,0.75390625,0.7509765625,0.7524414063,0.7448014888,,0.7451171875,0.751953125,0.7485351563,0.7433263109,,0.751953125,0.74609375,0.7490234375,0.7455910289,,,787,0.01369863,0,0.006849315,0.0011996188,,0.0163934417,0,0.0081967209,0.0034485263,,0.0078125,0,0.00390625,0.0006171923
1116,0.76171875,0.7294921875,0.7456054688,0.7501324477,,0.75,0.7509765625,0.7504882813,0.7450858284,,0.734375,0.751953125,0.7431640625,0.7433181985,,0.75390625,0.740234375,0.7470703125,0.7456649931,,,802,0,0,0,0.0011876227,,0.0084745763,0.009615385,0.0090449806,0.0035044908,,0,0.0142857144,0.0071428572,0.0006824489
1488,0.78125,0.7763671875,0.7788085938,0.751566255,,0.7578125,0.7607421875,0.7592773438,0.7457954042,,0.7666015625,0.7666015625,0.7666015625,0.7444823667,,0.77734375,0.759765625,0.7685546875,0.7468094778,,,808,0,0,0,0.0011757464,,0.0084745763,0.009615385,0.0090449806,0.0035598957,,0,0.0142857144,0.0071428572,0.000747053
1488,0.7841796875,0.7880859375,0.7861328125,0.7532945829,,0.7744140625,0.7646484375,0.76953125,0.7469821965,,0.765625,0.76171875,0.763671875,0.7454418421,,0.779296875,0.7841796875,0.7817382813,0.748555918,,,836,0,0,0,0.001163989,,0,0,0,0.0035242967,,0.0149253728,0.0238095243,0.0193674485,0.000933257
1488,0.78515625,0.7880859375,0.7866210938,0.7549609084,,0.7685546875,0.77734375,0.7729492188,0.7482805476,,0.7568359375,0.775390625,0.7661132813,0.746475414,,0.775390625,0.7666015625,0.7709960938,0.7496779268,,,945,0,0,0,0.0011523491,,0.0148148146,0,0.0074074073,0.0035631279,,0,0.0137931034,0.0068965517,0.0009928899
1488,0.7666015625,0.765625,0.7661132813,0.7555185271,,0.7587890625,0.7744140625,0.7666015625,0.7491965983,,0.7587890625,0.751953125,0.7553710938,0.746920198,,0.7666015625,0.7666015625,0.7666015625,0.7505241086,,,971,0.0078125,0,0.00390625,0.0011798881,,0,0.0069444445,0.0034722222,0.0035622188,,0.0227272734,0.0066666668,0.0146969701,0.0011299307
1488,0.78125,0.7783203125,0.7797851563,0.7567318585,,0.763671875,0.7724609375,0.7680664063,0.7501400887,,0.7607421875,0.771484375,0.7661132813,0.7478798522,,0.7802734375,0.7783203125,0.779296875,0.7519627469,,,972,0.0078125,0,0.00390625,0.0012071517,,0,0.0069444445,0.0034722222,0.0035613188,,0.0227272734,0.0066666668,0.0146969701,0.0012656011
1488,0.76953125,0.759765625,0.7646484375,0.7571276875,,0.7490234375,0.75,0.7495117188,0.7501086702,,0.751953125,0.7666015625,0.7592773438,0.7484497268,,0.7685546875,0.75390625,0.7612304688,0.752426133,,,978,0.0078125,0,0.00390625,0.0012341427,,0,0.0069444445,0.0034722222,0.0035604279,,0.0227272734,0.0066666668,0.0146969701,0.0013999148
1488,0.77734375,0.771484375,0.7744140625,0.7579920062,,0.7421875,0.759765625,0.7509765625,0.7501520648,,0.7548828125,0.75390625,0.7543945313,0.748746967,,0.767578125,0.7607421875,0.7641601563,0.7530128342,,,1005,0.0238095243,0,0.0119047621,0.0013408489,,0.0268456377,0.013888889,0.0203672634,0.0037284962,,0,0,0,0.0013859157
1488,0.7880859375,0.7978515625,0.79296875,0.7597408434,,0.7685546875,0.7822265625,0.775390625,0.7514139929,,0.765625,0.7802734375,0.7729492188,0.7499570796,,0.775390625,0.7900390625,0.7827148438,0.7544979346,,,1014,0.0091743115,0,0.0045871558,0.0013733119,,0,0,0,0.0036912113,,0,0,0,0.0013720565
1488,0.763671875,0.7607421875,0.7622070313,0.7598641528,,0.7509765625,0.7431640625,0.7470703125,0.7511968088,,0.748046875,0.73828125,0.7431640625,0.7496174287,,0.759765625,0.75390625,0.7568359375,0.7546148348,,,1063,0.020833334,0,0.010416667,0.0014637455,,0.0205479451,0.006849315,0.01369863,0.0037912854,,0.0153846154,0.0402684547,0.027826535,0.0016366013
1488,0.767578125,0.7666015625,0.7670898438,0.7602254374,,0.7705078125,0.765625,0.7680664063,0.7520402887,,0.7509765625,0.7529296875,0.751953125,0.7497342135,,0.7607421875,0.7578125,0.7592773438,0.7548479602,,,1066,0.020833334,0,0.010416667,0.0015532747,,0.0205479451,0.006849315,0.01369863,0.0038903589,,0.0153846154,0.0402684547,0.027826535,0.0018985006
1488,0.7958984375,0.7939453125,0.794921875,0.7619602592,,0.767578125,0.7763671875,0.7719726563,0.7530369071,,0.7734375,0.7939453125,0.7836914063,0.7514320732,,0.78515625,0.7744140625,0.7797851563,0.75609482,,,1093,0.0068965517,0,0.0034482758,0.0015722247,,0.008547009,0,0.0042735045,0.0038941903,,0.0076923077,0.0071942448,0.0074432762,0.0019539484
1488,0.76953125,0.765625,0.767578125,0.7622411525,,0.7548828125,0.755859375,0.7553710938,0.7531536164,,0.75,0.755859375,0.7529296875,0.7515069539,,0.7607421875,0.763671875,0.7622070313,0.7564004306,,,1104,0.0209790207,0.006849315,0.0139141679,0.0016956442,,0,0.0069444445,0.0034722222,0.0038899707,,0,0,0,0.0019344089
1488,0.7568359375,0.7626953125,0.759765625,0.7621173762,,0.7470703125,0.7509765625,0.7490234375,0.7529471075,,0.7490234375,0.75390625,0.7514648438,0.7515048484,,0.7587890625,0.7412109375,0.75,0.7560804091,,,1161,0.0218978096,0.0133333337,0.0176155716,0.0018548434,,0,0,0,0.003851071,,0.0338983051,0,0.0169491526,0.0020845563
1488,0.8046875,0.806640625,0.8056640625,0.7642947105,,0.7880859375,0.791015625,0.7895507813,0.7547772912,,0.775390625,0.779296875,0.77734375,0.7527967935,,0.787109375,0.78515625,0.7861328125,0.7575830292,,,1180,0.0144927539,0.0133333337,0.0139130438,0.0019754254,,0.0143884895,0,0.0071942448,0.0038845027,,0.0347222239,0.0161290318,0.0254256278,0.0023179671
1860,0.767578125,0.775390625,0.771484375,0.7646541937,,0.75390625,0.7724609375,0.7631835938,0.7551976063,,0.7763671875,0.77734375,0.7768554688,0.7539997272,,0.775390625,0.767578125,0.771484375,0.7582780965,,,1261,0.0230769236,0.0069444445,0.015010684,0.002105778,,0.020833334,0,0.010416667,0.0039498243,,0,0.0245901644,0.0122950822,0.0024177382
1860,0.814453125,0.8056640625,0.8100585938,0.7669244137,,0.7880859375,0.7998046875,0.7939453125,0.7571349916,,0.7880859375,0.8076171875,0.7978515625,0.756192319,,0.794921875,0.8095703125,0.8022460938,0.7604764964,,,1316,0.0342465751,0.0073529412,0.0207997581,0.0022927178,,0.0134228189,0.0087719299,0.0110973744,0.0040212998,,0.0071428572,0.0273972601,0.0172700586,0.0025662614
1860,0.79296875,0.759765625,0.7763671875,0.7673965524,,0.7431640625,0.748046875,0.7456054688,0.7565585155,,0.7548828125,0.76171875,0.7583007813,0.7562977421,,0.7744140625,0.751953125,0.7631835938,0.7606118512,,,1319,0.0342465751,0.0073529412,0.0207997581,0.0024777882,,0.0134228189,0.0087719299,0.0110973744,0.0040920606,,0.0071428572,0.0273972601,0.0172700586,0.0027132994
1860,0.7998046875,0.7890625,0.7944335938,0.7687484045,,0.755859375,0.77734375,0.7666015625,0.7570606678,,0.7705078125,0.775390625,0.7729492188,0.7571303159,,0.7900390625,0.7802734375,0.78515625,0.7618390712,,,1333,0.0272727273,0.0133333337,0.0203030305,0.0026560406,,0,0,0,0.00405114,,0.0067567569,0,0.0033783785,0.0027199502
1860,0.7724609375,0.779296875,0.7758789063,0.7691049295,,0.748046875,0.75,0.7490234375,0.7566588063,,0.751953125,0.765625,0.7587890625,0.7572132533,,0.7666015625,0.7734375,0.7700195313,0.7622480942,,,1337,0.0272727273,0.0133333337,0.0203030305,0.0028325105,,0,0,0,0.0040106286,,0.0067567569,0,0.0033783785,0.0027265345
1860,0.78125,0.76953125,0.775390625,0.7694192143,,0.7578125,0.744140625,0.7509765625,0.7563746941,,0.74609375,0.75390625,0.75,0.7568525906,,0.7685546875,0.7666015625,0.767578125,0.7625145957,,,1385,0.0275862068,0.0260869563,0.0268365815,0.0030725513,,0,0.0223880596,0.0111940298,0.0040824626,,0.0357142873,0.0133333337,0.0245238105,0.0029445072
1860,0.8037109375,0.7802734375,0.7919921875,0.770547863,,0.7705078125,0.755859375,0.7631835938,0.7567151391,,0.751953125,0.7744140625,0.7631835938,0.7571691408,,0.7744140625,0.787109375,0.7807617188,0.7634269519,,,1392,0.0199999996,0,0.0099999998,0.0031418257,,0.0205479451,0.0215827338,0.0210653394,0.0042522914,,0.0349650346,0.0068027209,0.0208838778,0.0031239009
1860,0.8154296875,0.8076171875,0.8115234375,0.7725966417,,0.7783203125,0.763671875,0.7709960938,0.7574291868,,0.7666015625,0.78125,0.7739257813,0.7580069728,,0.7822265625,0.7900390625,0.7861328125,0.7645622449,,,1414,0.0410958901,0.0066666668,0.0238812785,0.0033492203,,0,0.0135135138,0.0067567569,0.004277336,,0.0490196086,0.0133333337,0.0311764712,0.0034044266
1860,0.7734375,0.771484375,0.7724609375,0.7725898565,,0.73828125,0.751953125,0.7451171875,0.7568135869,,0.7529296875,0.751953125,0.7524414063,0.7577286945,,0.767578125,0.75,0.7587890625,0.7642735858,,,1426,0.0266666673,0.0068027209,0.0167346941,0.003483075,,0.006849315,0,0.0034246575,0.0042688092,,0.0155038759,0.0241935477,0.0198487118,0.0035688695
1860,0.7919921875,0.783203125,0.7875976563,0.7733402465,,0.7529296875,0.748046875,0.7504882813,0.7564973216,,0.74609375,0.7587890625,0.7524414063,0.75746433,,0.7744140625,0.7783203125,0.7763671875,0.7648782659,,,1436,0.0199999996,0.0199999996,0.0199999996,0.0036482442,,0.0068027209,0.0347222239,0.0207624724,0.0044337459,,0.0069930069,0.0074074073,0.0072002071,0.0036051829
1860,0.8134765625,0.810546875,0.8120117188,0.7752738201,,0.78125,0.7763671875,0.7788085938,0.7576128852,,0.7841796875,0.794921875,0.7895507813,0.7590686526,,0.7939453125,0.7919921875,0.79296875,0.7662827901,,,1466,0.0204081628,0.0466666669,0.0335374149,0.003947136,,0.0078125,0.0069444445,0.0073784722,0.0044631931,,0.006849315,0.0240000002,0.0154246576,0.0037233776
2232,0.818359375,0.794921875,0.806640625,0.7768421603,,0.7685546875,0.7666015625,0.767578125,0.7581111472,,0.791015625,0.7763671875,0.7836914063,0.7602997903,,0.79296875,0.783203125,0.7880859375,0.7673729475,,,1477,0.0206896551,0.0066666668,0.013678161,0.0040444462,,0.0068965517,0.0291970801,0.0180468159,0.0045990294,,0.020833334,0.0533333346,0.0370833343,0.0040569772
2232,0.8154296875,0.8095703125,0.8125,0.7786250523,,0.765625,0.76953125,0.767578125,0.7585844961,,0.7900390625,0.7939453125,0.7919921875,0.7618844102,,0.794921875,0.7919921875,0.7934570313,0.7686771516,,,1491,0,0.0133333337,0.0066666668,0.0040706684,,0,0.013888889,0.0069444445,0.0046224835,,0.0437956192,0.0067567569,0.025276188,0.0042691693
2232,0.8212890625,0.7802734375,0.80078125,0.7797328622,,0.744140625,0.74609375,0.7451171875,0.7579111306,,0.76171875,0.7578125,0.759765625,0.7617784709,,0.7578125,0.7783203125,0.7680664063,0.7686466144,,,1523,0.0066666668,0.0134228189,0.0100447428,0.0041304092,,0.0134228189,0.0133333337,0.0133780763,0.0047100394,,0.0283687934,0.0134228189,0.0208958061,0.0044354356
2232,0.826171875,0.8154296875,0.8208007813,0.7817862582,,0.779296875,0.7890625,0.7841796875,0.7592245585,,0.806640625,0.8056640625,0.8061523438,0.7639971645,,0.80078125,0.8037109375,0.8022460938,0.7703265883,,,1552,0.0327868834,0.0163934417,0.0245901626,0.0043350067,,0,0.0357142873,0.0178571437,0.0048415105,,0.0078125,0,0.00390625,0.0044301438
2232,0.8193359375,0.7998046875,0.8095703125,0.7831754609,,0.767578125,0.7548828125,0.7612304688,0.759324854,,0.783203125,0.7705078125,0.7768554688,0.7646400797,,0.77734375,0.7822265625,0.7797851563,0.7707995167,,,1568,0.0069930069,0,0.0034965035,0.0043266217,,0.0068027209,0,0.0034013605,0.004827109,,0.0139860138,0.0068027209,0.0103943674,0.004489786
2232,0.8125,0.7939453125,0.8032226563,0.7841778206,,0.7890625,0.783203125,0.7861328125,0.7606652519,,0.783203125,0.7880859375,0.7856445313,0.7656903023,,0.7880859375,0.7880859375,0.7880859375,0.7716638378,,,1584,0.0135135138,0.0204081628,0.0169608383,0.0044529638,,0,0.0076923077,0.0038461538,0.0048172994,,0.0143884895,0.013888889,0.0141386893,0.0045862751
2232,0.8134765625,0.8017578125,0.8076171875,0.785349789,,0.794921875,0.779296875,0.787109375,0.7619874581,,0.7890625,0.7861328125,0.7875976563,0.76678567,,0.76953125,0.7939453125,0.7817382813,0.77216756,,,1588,0.0135135138,0.0204081628,0.0169608383,0.0045780426,,0,0.0076923077,0.0038461538,0.004807588,,0.0143884895,0.013888889,0.0141386893,0.0046817992
2232,0.7978515625,0.78515625,0.7915039063,0.7856574949,,0.7685546875,0.76171875,0.7651367188,0.7621449211,,0.7763671875,0.7724609375,0.7744140625,0.7671670896,,0.7646484375,0.7607421875,0.7626953125,0.7716939476,,,1605,0.0337837823,0.0272108838,0.030497333,0.0048372355,,0.0137931034,0.0298507456,0.0218219245,0.0049777313,,0.0265486725,0.0472440943,0.0368963834,0.005003945
2232,0.802734375,0.787109375,0.794921875,0.7861207139,,0.736328125,0.73046875,0.7333984375,0.7607075969,,0.7646484375,0.7548828125,0.759765625,0.7667970164,,0.7666015625,0.759765625,0.7631835938,0.7712684299,,,1640,0.0066666668,0,0.0033333334,0.0048221965,,0.0217391308,0.0069930069,0.0143660689,0.0050716147,,0.0199999996,0.0359712243,0.0279856119,0.0052337617
2232,0.8193359375,0.8017578125,0.810546875,0.7873420219,,0.765625,0.7646484375,0.7651367188,0.760929053,,0.779296875,0.7763671875,0.7778320313,0.7673487672,,0.787109375,0.783203125,0.78515625,0.7719628209,,,1691,0.0066666668,0.0266666673,0.0166666671,0.0049406412,,0.0137931034,0.0141843967,0.0139887501,0.0051607861,,0.0205479451,0.0413223132,0.0309351292,0.0054907754
2604,0.8359375,0.8310546875,0.8334960938,0.7896497255,,0.7958984375,0.7919921875,0.7939453125,0.762579866,,0.8193359375,0.7998046875,0.8095703125,0.7694598444,,0.8134765625,0.8115234375,0.8125,0.7739896798,,,1709,0.0201342274,0.0199999996,0.0200671135,0.0050919059,,0.0142857144,0.0133333337,0.013809524,0.0052472734,,0.00729927,0,0.003649635,0.005472364
2604,0.822265625,0.8203125,0.8212890625,0.7912316924,,0.783203125,0.783203125,0.783203125,0.7636110289,,0.7998046875,0.7919921875,0.7958984375,0.7707817741,,0.796875,0.7919921875,0.7944335938,0.7750118755,,,1718,0.0266666673,0.0070422534,0.0168544604,0.0052095314,,0,0.0067114094,0.0033557047,0.0052283578,,0.006849315,0.021428572,0.0141389435,0.0055590298
2604,0.8046875,0.8046875,0.8046875,0.7919044827,,0.7783203125,0.791015625,0.7846679688,0.7646638759,,0.779296875,0.7783203125,0.7788085938,0.7711831151,,0.7822265625,0.7724609375,0.77734375,0.7751284693,,,1732,0.0199999996,0.0402684547,0.0301342271,0.0054587784,,0.0270270277,0.006849315,0.0169381713,0.0053454559,,0.0133333337,0.0307692308,0.0220512822,0.0057239523
2604,0.8095703125,0.814453125,0.8120117188,0.7929098445,,0.7548828125,0.76171875,0.7583007813,0.7643457212,,0.7841796875,0.7666015625,0.775390625,0.7713934906,,0.77734375,0.7763671875,0.7768554688,0.7752148192,,,1734,0.0199999996,0.0402684547,0.0301342271,0.0057055329,,0.0270270277,0.006849315,0.0169381713,0.005461383,,0.0133333337,0.0307692308,0.0220512822,0.0058872256
2604,0.8330078125,0.8095703125,0.8212890625,0.7943288054,,0.7734375,0.76171875,0.767578125,0.7645073414,,0.794921875,0.7841796875,0.7895507813,0.7723013551,,0.794921875,0.7939453125,0.7944335938,0.776175758,,,1737,0.0199999996,0.0402684547,0.0301342271,0.0059498198,,0.0270270277,0.006849315,0.0169381713,0.0055761509,,0.0133333337,0.0307692308,0.0220512822,0.0060488662
2604,0.8056640625,0.810546875,0.8081054688,0.7950176386,,0.7783203125,0.7939453125,0.7861328125,0.7655886149,,0.7880859375,0.78515625,0.7866210938,0.773017342,,0.783203125,0.7734375,0.7783203125,0.7762829857,,,1781,0.0080000004,0.0740740746,0.0410370375,0.006300692,,0.006849315,0.0333333351,0.020091325,0.0057213027,,0.0136054419,0.0268456377,0.0202255398,0.0061906329
2604,0.80859375,0.8017578125,0.8051757813,0.7955255457,,0.7939453125,0.7822265625,0.7880859375,0.7667134811,,0.7890625,0.78125,0.78515625,0.7736242874,,0.7890625,0.7939453125,0.7915039063,0.7770440317,,,1826,0.0069930069,0.0066666668,0.0068298369,0.0063059834,,0.0352112688,0.0402684547,0.0377398618,0.0060414883,,0.016260162,0.0137931034,0.0150266327,0.0062789929
2604,0.80859375,0.8046875,0.806640625,0.7960812997,,0.76953125,0.7734375,0.771484375,0.7669520258,,0.8046875,0.79296875,0.798828125,0.7748844793,,0.794921875,0.7939453125,0.7944335938,0.7779135098,,,1844,0,0.0199999996,0.0099999998,0.0063429236,,0,0.0222222228,0.0111111114,0.0060921845,,0.0336134471,0.0149253728,0.0242694099,0.0064588971
2604,0.80859375,0.8037109375,0.8061523438,0.7965848519,,0.765625,0.767578125,0.7666015625,0.7669345026,,0.7978515625,0.7890625,0.7934570313,0.7758131069,,0.791015625,0.78515625,0.7880859375,0.7784221312,,,1853,0.0333333351,0.0199999996,0.0266666673,0.006546161,,0,0.0461538471,0.0230769236,0.0062620319,,0.0234375,0.0163934417,0.0199154709,0.0065934628
2604,0.8193359375,0.8037109375,0.8115234375,0.7973317812,,0.7685546875,0.765625,0.7670898438,0.7669422697,,0.77734375,0.7744140625,0.7758789063,0.7758163969,,0.783203125,0.77734375,0.7802734375,0.7785146965,,,1866,0.0472972989,0.0333333351,0.040315317,0.0068838526,,0.0370370373,0.0134228189,0.0252299281,0.0064517108,,0.0287769791,0.0225563906,0.0256666848,0.006784195
2604,0.8173828125,0.818359375,0.8178710938,0.7983587468,,0.783203125,0.7763671875,0.7797851563,0.767584414,,0.7900390625,0.796875,0.7934570313,0.7766984286,,0.7802734375,0.7890625,0.7846679688,0.7788223601,,,1869,0.0472972989,0.0333333351,0.040315317,0.0072181672,,0.0370370373,0.0134228189,0.0252299281,0.006639493,,0.0287769791,0.0225563906,0.0256666848,0.0069730199
2604,0.830078125,0.8203125,0.8251953125,0.7997005751,,0.765625,0.7685546875,0.7670898438,0.7675596855,,0.779296875,0.7734375,0.7763671875,0.7766818665,,0.7861328125,0.779296875,0.7827148438,0.7790169843,,,1877,0.0612244904,0.0133333337,0.037278912,0.0075187747,,0.0165289249,0.0357142873,0.0261216061,0.0068343141,,0.0151515156,0,0.0075757578,0.0069790473
2976,0.8427734375,0.8173828125,0.830078125,0.8012194526,,0.7685546875,0.7705078125,0.76953125,0.7676582637,,0.8056640625,0.7998046875,0.802734375,0.777984492,,0.8037109375,0.8017578125,0.802734375,0.7802028538,,,1917,0.0399999991,0.0266666673,0.0333333332,0.0077769203,,0.0360360369,0.0333333351,0.034684686,0.0071128179,,0.037878789,0,0.0189393945,0.0070986508
2976,0.845703125,0.82421875,0.8349609375,0.8029065268,,0.7802734375,0.775390625,0.7778320313,0.7681669521,,0.806640625,0.796875,0.8017578125,0.779173158,,0.796875,0.8056640625,0.8012695313,0.7812561877,,,1934,0.0533333346,0,0.0266666673,0.0079658177,,0.0223880596,0.013888889,0.0181384743,0.0072230744,,0.021428572,0,0.010714286,0.0071348071
2976,0.814453125,0.796875,0.8056640625,0.8030444036,,0.75390625,0.74609375,0.75,0.7672586045,,0.7666015625,0.765625,0.7661132813,0.7785201641,,0.7646484375,0.7783203125,0.771484375,0.7807675971,,,1947,0.0333333351,0.0405405387,0.0369369369,0.0082555289,,0.0090909088,0.0281690136,0.0186299612,0.0073371433,,0.0072463769,0.0201342274,0.0136903021,0.0072003621
2976,0.8388671875,0.828125,0.8334960938,0.8045669881,,0.7802734375,0.7685546875,0.7744140625,0.7676163774,,0.7939453125,0.7861328125,0.7900390625,0.7790961091,,0.7900390625,0.791015625,0.7905273438,0.7812555844,,,2001,0.0466666669,0.0067114094,0.0266890381,0.008439864,,0.0342465751,0.020833334,0.0275399545,0.0075391714,,0.0294117648,0.0199999996,0.0247058822,0.0073754173
2976,0.830078125,0.8203125,0.8251953125,0.8055984043,,0.783203125,0.77734375,0.7802734375,0.7682492304,,0.814453125,0.7978515625,0.8061523438,0.7804489208,,0.8017578125,0.802734375,0.8022460938,0.7823051099,,,2036,0.0199999996,0.0201342274,0.0200671135,0.0085561365,,0.0298507456,0.0202702694,0.0250605075,0.0077143848,,0.0340136066,0.0333333351,0.0336734708,0.0076383978
2976,0.8603515625,0.8408203125,0.8505859375,0.807847781,,0.794921875,0.7958984375,0.7954101563,0.7696072767,,0.8193359375,0.814453125,0.8168945313,0.7822712013,,0.8193359375,0.8154296875,0.8173828125,0.784058995,,,2077,0.0133333337,0.0333333351,0.0233333344,0.0087039085,,0.021428572,0.0205479451,0.0209882585,0.0078471235,,0.0270270277,0.0202702694,0.0236486485,0.0077985003
2976,0.8466796875,0.8251953125,0.8359375,0.809252267,,0.7353515625,0.7509765625,0.7431640625,0.768285116,,0.794921875,0.783203125,0.7890625,0.7826107663,,0.7939453125,0.791015625,0.7924804688,0.7844800687,,,2096,0.0066666668,0.0134228189,0.0100447428,0.0087173168,,0.0270270277,0.006849315,0.0169381713,0.007938034,,0.0066666668,0.01369863,0.0101826484,0.0078223418
2976,0.8369140625,0.8291015625,0.8330078125,0.8104400442,,0.78515625,0.798828125,0.7919921875,0.7694704695,,0.828125,0.8154296875,0.8217773438,0.7845690951,,0.8076171875,0.822265625,0.8149414063,0.7860031356,,,2187,0.0333333351,0.0133333337,0.0233333344,0.008863477,,0.0202702694,0.0352112688,0.0277407691,0.0081360613,,0.027777778,0.0402684547,0.0340231163,0.0080843495
3348,0.814453125,0.80859375,0.8115234375,0.8104942139,,0.7548828125,0.748046875,0.7514648438,0.7685701883,,0.7744140625,0.7744140625,0.7744140625,0.7840613435,,0.7724609375,0.7841796875,0.7783203125,0.7856189944,,,2199,0.0333333351,0.0067114094,0.0200223722,0.008975066,,0.0201342274,0.0155038759,0.0178190516,0.0082328912,,0.0084745763,0.0135135138,0.0109940451,0.0081134465
3348,0.84765625,0.8173828125,0.8325195313,0.8115954798,,0.775390625,0.7646484375,0.7700195313,0.7686426554,,0.8134765625,0.8037109375,0.80859375,0.7852879638,,0.8017578125,0.794921875,0.7983398438,0.7862550369,,,2211,0.0199999996,0.0066666668,0.0133333332,0.0090186486,,0.0399999991,0.0141843967,0.0270921979,0.0084214843,,0.025641026,0.0066666668,0.0161538464,0.0081938505
3348,0.841796875,0.833984375,0.837890625,0.812910237,,0.7841796875,0.7861328125,0.78515625,0.7694683351,,0.82421875,0.8076171875,0.8159179688,0.7868194641,,0.8056640625,0.8017578125,0.8037109375,0.7871278319,,,2231,0.0399999991,0.0066666668,0.023333333,0.0091617955,,0.0402684547,0.0489510484,0.0446097516,0.008783367,,0.0357142873,0.0071428572,0.0214285722,0.0083261977
3348,0.8544921875,0.8291015625,0.841796875,0.8143545689,,0.767578125,0.77734375,0.7724609375,0.7696179653,,0.80859375,0.8134765625,0.8110351563,0.7880302487,,0.794921875,0.8037109375,0.7993164063,0.7877372606,,,2236,0.0399999991,0.0066666668,0.023333333,0.0093035109,,0.0402684547,0.0489510484,0.0446097516,0.0091416308,,0.0357142873,0.0071428572,0.0214285722,0.0084572215
3348,0.837890625,0.8310546875,0.8344726563,0.8153604733,,0.7861328125,0.771484375,0.7788085938,0.7700774967,,0.8115234375,0.8037109375,0.8076171875,0.7890095956,,0.796875,0.8076171875,0.8022460938,0.7884627023,,,2237,0.0399999991,0.0066666668,0.023333333,0.0094438091,,0.0402684547,0.0489510484,0.0446097516,0.009496312,,0.0357142873,0.0071428572,0.0214285722,0.008586935
3348,0.8505859375,0.837890625,0.8442382813,0.8168043637,,0.779296875,0.7900390625,0.7846679688,0.7708070203,,0.8251953125,0.8115234375,0.818359375,0.7904770846,,0.8115234375,0.8154296875,0.8134765625,0.7897133953,,,2257,0.020833334,0.0199999996,0.0204166668,0.0095535377,,0.0408163257,0.0070921984,0.023954262,0.0096408915,,0.0714285746,0.0136054419,0.0425170083,0.0089262357
3348,0.8154296875,0.8095703125,0.8125,0.8165891455,,0.7607421875,0.7666015625,0.763671875,0.770450263,,0.7978515625,0.78125,0.7895507813,0.7904307694,,0.77734375,0.7880859375,0.7827148438,0.7893634677,,,2262,0.0567375869,0.0266666673,0.0417021271,0.0098750236,,0.0201342274,0.021428572,0.0207813997,0.0097522966,,0.0205479451,0.013888889,0.017218417,0.0090091575
3720,0.8466796875,0.8388671875,0.8427734375,0.8178983601,,0.78125,0.7939453125,0.7875976563,0.7713076327,,0.8154296875,0.8291015625,0.822265625,0.7920225122,,0.822265625,0.8369140625,0.8295898438,0.7913747865,,,2307,0.0533333346,0.0199999996,0.0366666671,0.01014294,,0.0067114094,0.0161290318,0.0114202206,0.0097689759,,0.0232558139,0.0469798669,0.0351178404,0.0092702443
3720,0.8388671875,0.8369140625,0.837890625,0.8188979733,,0.77734375,0.7822265625,0.7797851563,0.7717315089,,0.8017578125,0.7978515625,0.7998046875,0.792411621,,0.7939453125,0.8212890625,0.8076171875,0.7921869066,,,2319,0.0199999996,0.0199999996,0.0199999996,0.0102415106,,0.0135135138,0.0158730168,0.0146932653,0.0098182188,,0.0067114094,0.020833334,0.0137723717,0.0093152656
3720,0.845703125,0.826171875,0.8359375,0.8197499497,,0.74609375,0.7724609375,0.7592773438,0.7711088006,,0.798828125,0.787109375,0.79296875,0.7924394774,,0.7900390625,0.8037109375,0.796875,0.7924213112,,,2354,0.0399999991,0.0133333337,0.0266666664,0.0104057621,,0,0.0142857144,0.0071428572,0.0097914651,,0,0.0272108838,0.0136054419,0.0093581674
3720,0.853515625,0.8427734375,0.8481445313,0.8211696788,,0.7763671875,0.7880859375,0.7822265625,0.7716646887,,0.8212890625,0.818359375,0.8198242188,0.7938087145,,0.8076171875,0.8095703125,0.80859375,0.7932299332,,,2389,0.0268456377,0.0066666668,0.0167561523,0.010469266,,0.0205479451,0.0073529412,0.0139504431,0.0098330549,,0.0136054419,0.0364963487,0.0250508953,0.0095150947
3720,0.8583984375,0.8369140625,0.84765625,0.8224940073,,0.798828125,0.8017578125,0.8002929688,0.7730961027,,0.822265625,0.8173828125,0.8198242188,0.7951094897,,0.8193359375,0.822265625,0.8208007813,0.7946084756,,,2390,0.0604026839,0,0.030201342,0.0106665868,,0.0272108838,0.00729927,0.0172550769,0.0099072751,,0.0270270277,0.042857144,0.0349420859,0.0097693646
3720,0.8408203125,0.8251953125,0.8330078125,0.8230196976,,0.7802734375,0.80078125,0.7905273438,0.7739676648,,0.814453125,0.7958984375,0.8051757813,0.7956128043,,0.802734375,0.7998046875,0.8012695313,0.7949415284,,,2392,0.0604026839,0,0.030201342,0.0108619344,,0.0272108838,0.00729927,0.0172550769,0.0099807532,,0.0270270277,0.042857144,0.0349420859,0.0100210918
3720,0.837890625,0.8125,0.8251953125,0.8231284783,,0.748046875,0.7626953125,0.7553710938,0.7730378362,,0.796875,0.7822265625,0.7895507813,0.7953097031,,0.7880859375,0.8046875,0.7963867188,0.7950137879,,,2436,0.0133333337,0.0335570462,0.0234451899,0.0109877669,,0.0270270277,0.0160000008,0.0215135142,0.0100960808,,0.0410958901,0.0140845068,0.0275901984,0.0101967829
3720,0.845703125,0.8310546875,0.8383789063,0.8238909997,,0.7724609375,0.7919921875,0.7822265625,0.7734972725,,0.8017578125,0.798828125,0.8002929688,0.7955588664,,0.798828125,0.810546875,0.8046875,0.7954974735,,,2453,0.0266666673,0.0134228189,0.0200447431,0.0110783367,,0.0135135138,0.0086206896,0.0110671017,0.010105791,,0.0399999991,0.0133333337,0.0266666664,0.0103614817
3720,0.837890625,0.8203125,0.8291015625,0.8241515279,,0.759765625,0.7783203125,0.7690429688,0.7732745573,,0.80078125,0.7939453125,0.7973632813,0.7956490871,,0.794921875,0.798828125,0.796875,0.7955663498,,,2455,0.0266666673,0.0134228189,0.0200447431,0.0111680007,,0.0135135138,0.0086206896,0.0110671017,0.0101154041,,0.0399999991,0.0133333337,0.0266666664,0.0105245335
4092,0.841796875,0.8310546875,0.8364257813,0.8247652405,,0.7841796875,0.791015625,0.7875976563,0.7739907123,,0.794921875,0.7998046875,0.7973632813,0.7957347969,,0.8037109375,0.8095703125,0.806640625,0.7961200636,,,2460,0.0133333337,0.0408163257,0.0270748297,0.011327069,,0.0136054419,0.0079365084,0.0107709751,0.0101219598,,0.0201342274,0.0405405387,0.030337383,0.010722662
4092,0.8525390625,0.83984375,0.8461914063,0.8258365488,,0.791015625,0.7724609375,0.7817382813,0.7743780907,,0.8173828125,0.8154296875,0.81640625,0.7967683695,,0.80859375,0.8134765625,0.8110351563,0.7968658182,,,2485,0.0333333351,0.0068027209,0.020068028,0.0114144786,,0.0335570462,0.0409836061,0.0372703262,0.0103934435,,0.0068027209,0.0066666668,0.0067346939,0.0106827824
4092,0.865234375,0.84375,0.8544921875,0.8272693307,,0.7890625,0.7900390625,0.7895507813,0.7751367253,,0.8095703125,0.8154296875,0.8125,0.797554951,,0.814453125,0.8291015625,0.8217773438,0.7981113945,,,2486,0.0333333351,0.0068027209,0.020068028,0.0115010141,,0.0335570462,0.0409836061,0.0372703262,0.0106622123,,0.0068027209,0.0066666668,0.0067346939,0.0106433015
4092,0.853515625,0.8466796875,0.8500976563,0.828410747,,0.7587890625,0.767578125,0.7631835938,0.7745390687,,0.806640625,0.791015625,0.798828125,0.7976186097,,0.7919921875,0.8095703125,0.80078125,0.7982448873,,,2496,0.0266666673,0.0133333337,0.0200000005,0.011586004,,0.0067567569,0.0390625,0.0229096285,0.0107846864,,0.0067114094,0.0533333346,0.030022372,0.0108370922
4092,0.830078125,0.8251953125,0.8276367188,0.8283720456,,0.7705078125,0.7685546875,0.76953125,0.7742886777,,0.7763671875,0.7880859375,0.7822265625,0.7968490074,,0.779296875,0.80078125,0.7900390625,0.797834596,,,2498,0.0266666673,0.0133333337,0.0200000005,0.0116701439,,0.0067567569,0.0390625,0.0229096285,0.0109059359,,0.0067114094,0.0533333346,0.030022372,0.011028945
4092,0.8447265625,0.8154296875,0.830078125,0.8284573496,,0.7734375,0.771484375,0.7724609375,0.7741972907,,0.79296875,0.796875,0.794921875,0.7967526508,,0.7958984375,0.8037109375,0.7998046875,0.7979331006,,,2503,0.0266666673,0,0.0133333337,0.0116867758,,0.0202702694,0.0254237279,0.0228469986,0.0110253465,,0.0335570462,0.0492957756,0.0414264109,0.0113329196
4092,0.8388671875,0.82421875,0.8315429688,0.8286116305,,0.76171875,0.7734375,0.767578125,0.7738663324,,0.7822265625,0.783203125,0.7827148438,0.7960507604,,0.7890625,0.794921875,0.7919921875,0.7976360549,,,2532,0.0199999996,0.0268456377,0.0234228186,0.0118041363,,0.0273972601,0,0.01369863,0.0110520793,,0.0266666673,0.0133333337,0.0200000005,0.0114195904
4092,0.8515625,0.8330078125,0.8422851563,0.8292953068,,0.7958984375,0.7919921875,0.7939453125,0.7748702814,,0.7958984375,0.8193359375,0.8076171875,0.7966290818,,0.8056640625,0.8095703125,0.8076171875,0.7981351116,,,2547,0.0399999991,0.0067114094,0.0233557043,0.0119196519,,0.0067114094,0.0349650346,0.020838222,0.0111499408,,0.0135135138,0.0399999991,0.0267567565,0.0115729621
4092,0.8408203125,0.833984375,0.8374023438,0.8297006587,,0.775390625,0.7763671875,0.7758789063,0.7749207127,,0.8173828125,0.8251953125,0.8212890625,0.7978620808,,0.8076171875,0.8203125,0.8139648438,0.7989265982,,,2553,0.0399999991,0,0.0199999996,0.0120004554,,0,0.0305343512,0.0152671756,0.0111911131,,0.0266666673,0.0204081628,0.0235374151,0.0116926066
4464,0.845703125,0.822265625,0.833984375,0.8299148445,,0.7509765625,0.779296875,0.7651367188,0.774431513,,0.8056640625,0.7978515625,0.8017578125,0.7980568674,,0.7958984375,0.8017578125,0.798828125,0.7989216745,,,2685,0.0335570462,0.0199999996,0.0267785229,0.0121482361,,0.0403225794,0.0217391308,0.0310308551,0.0113895105,,0.0431654677,0.0268456377,0.0350055527,0.0119257361
4464,0.8388671875,0.8408203125,0.83984375,0.8304112898,,0.759765625,0.767578125,0.763671875,0.7738935311,,0.8154296875,0.7978515625,0.806640625,0.7984860553,,0.798828125,0.798828125,0.798828125,0.798916997,,,2740,0.0199999996,0.0066666668,0.0133333332,0.0121600871,,0.01369863,0.0833333358,0.0485159829,0.0117607752,,0.00729927,0.0205479451,0.0139236075,0.0119457148
4464,0.84765625,0.853515625,0.8505859375,0.8314200221,,0.7861328125,0.783203125,0.7846679688,0.774432253,,0.8251953125,0.8125,0.8188476563,0.7995041353,,0.8125,0.8291015625,0.8208007813,0.8000111863,,,2754,0.0266666673,0.0199999996,0.0233333334,0.0122718195,,0.0232558139,0.0168067235,0.0200312687,0.0118434802,,0.0068965517,0.0068965517,0.0068965517,0.0118952232
4464,0.8505859375,0.84375,0.8471679688,0.8322074195,,0.7783203125,0.7900390625,0.7841796875,0.7749196247,,0.8310546875,0.8212890625,0.826171875,0.8008375223,,0.810546875,0.822265625,0.81640625,0.8008309394,,,2789,0.0133333337,0.0266666673,0.0200000005,0.0123491013,,0.0218978096,0.0287769791,0.0253373943,0.0119784193,,0.0335570462,0.0199999996,0.0267785229,0.0120440562
4464,0.853515625,0.83203125,0.8427734375,0.8327357204,,0.7431640625,0.759765625,0.7514648438,0.7737468857,,0.8212890625,0.8154296875,0.818359375,0.8017136149,,0.810546875,0.8203125,0.8154296875,0.8015608768,,,2896,0.0201342274,0.0135135138,0.0168238706,0.012393849,,0.0135135138,0.0266666673,0.0200900906,0.012059536,,0.0075757578,0.0206896551,0.0141327064,0.0120649427
4464,0.8525390625,0.8408203125,0.8466796875,0.8334329187,,0.8017578125,0.8056640625,0.8037109375,0.7752450882,,0.830078125,0.826171875,0.828125,0.8030341842,,0.83984375,0.8427734375,0.8413085938,0.8035482627,,,2967,0.0399999991,0.0199999996,0.0299999993,0.0125699105,,0.013888889,0,0.0069444445,0.0120083851,,0.0349650346,0.0204081628,0.0276865987,0.0122211592
4464,0.8583984375,0.841796875,0.8500976563,0.8342661556,,0.80078125,0.8017578125,0.8012695313,0.7765463104,,0.8173828125,0.8154296875,0.81640625,0.8037027875,,0.8017578125,0.8046875,0.8032226563,0.8035319824,,,3011,0.0199999996,0.0266666673,0.0233333334,0.0126775448,,0,0.0422535203,0.0211267602,0.0120995689,,0.013888889,0.0347222239,0.0243055564,0.0123420032
4464,0.8447265625,0.8447265625,0.8447265625,0.834789176,,0.771484375,0.7685546875,0.7700195313,0.7762199714,,0.82421875,0.8134765625,0.8188476563,0.8044600309,,0.8203125,0.822265625,0.8212890625,0.8044198364,,,3038,0.0333333351,0,0.0166666675,0.012717436,,0.0416666679,0.0075757578,0.0246212129,0.0122247853,,0.0139860138,0.0202702694,0.0171281416,0.0123898646
4464,0.869140625,0.8505859375,0.8598632813,0.8360428812,,0.7705078125,0.79296875,0.7817382813,0.7764958869,,0.814453125,0.8203125,0.8173828125,0.80510617,,0.81640625,0.826171875,0.8212890625,0.8052632977,,,3041,0.0333333351,0.0066666668,0.0200000009,0.0127902616,,0.0342465751,0.0287769791,0.0315117771,0.0124176552,,0.0211267602,0.020833334,0.0209800471,0.0124757664
4464,0.8681640625,0.8671875,0.8676757813,0.8376245262,,0.755859375,0.759765625,0.7578125,0.7755617176,,0.8212890625,0.8251953125,0.8232421875,0.8060129709,,0.8173828125,0.83203125,0.8247070313,0.8062354844,,,3099,0.0133333337,0.0133333337,0.0133333337,0.0127956924,,0.0212765951,0.0143884895,0.0178325423,0.0124718041,,0.0335570462,0.0232558139,0.02840643,0.012635073
4464,0.859375,0.841796875,0.8505859375,0.8382725968,,0.7724609375,0.779296875,0.7758789063,0.775577577,,0.8251953125,0.8212890625,0.8232421875,0.8068744317,,0.80859375,0.8203125,0.814453125,0.8066463664,,,3161,0,0.0199999996,0.0099999998,0.0127677354,,0.00729927,0.0342465751,0.0207729226,0.0125548153,,0.0202702694,0.0402684547,0.030269362,0.0128114159
4836,0.8447265625,0.8203125,0.8325195313,0.8379849435,,0.751953125,0.7607421875,0.7563476563,0.774616081,,0.7978515625,0.79296875,0.7954101563,0.8063012179,,0.8037109375,0.8095703125,0.806640625,0.8066460793,,,3196,0.0134228189,0.0266666673,0.0200447431,0.0128405055,,0.0294117648,0.0620689653,0.0457403651,0.0128866708,,0.0805369094,0.0604026839,0.0704697967,0.0133879997
4836,0.8701171875,0.8466796875,0.8583984375,0.8390056182,,0.7861328125,0.8037109375,0.794921875,0.7756313707,,0.8369140625,0.830078125,0.8334960938,0.8076609617,,0.83203125,0.8447265625,0.8383789063,0.8082327207,,,3230,0.0133333337,0.0466666669,0.0300000003,0.0130121005,,0.0349650346,0.0422535203,0.0386092775,0.0131438968,,0.0134228189,0.0067114094,0.0100671141,0.0133547909
4836,0.8564453125,0.8544921875,0.85546875,0.8398287748,,0.794921875,0.7880859375,0.7915039063,0.7764249975,,0.8427734375,0.8173828125,0.830078125,0.8087818199,,0.8291015625,0.8349609375,0.83203125,0.8094226471,,,3244,0.0066666668,0.0399999991,0.023333333,0.0131153128,,0.0211267602,0.0147058824,0.0179163213,0.0131916211,,0.0272108838,0.0405405387,0.0338757113,0.0135600001
4836,0.85546875,0.8447265625,0.8500976563,0.8403422189,,0.77734375,0.7744140625,0.7758789063,0.7763976929,,0.8271484375,0.8115234375,0.8193359375,0.8093095258,,0.814453125,0.81640625,0.8154296875,0.8097229992,,,3246,0.0066666668,0.0399999991,0.023333333,0.013217493,,0.0211267602,0.0147058824,0.0179163213,0.0132388681,,0.0272108838,0.0405405387,0.0338757113,0.0137631572
4836,0.8623046875,0.845703125,0.8540039063,0.8410253032,,0.787109375,0.7890625,0.7880859375,0.7769821051,,0.8154296875,0.8271484375,0.8212890625,0.8099085026,,0.8251953125,0.81640625,0.8208007813,0.8102768883,,,3247,0.0066666668,0.0399999991,0.023333333,0.0133186514,,0.0211267602,0.0147058824,0.0179163213,0.0132856426,,0.0272108838,0.0405405387,0.0338757113,0.0139642827
4836,0.8515625,0.8408203125,0.8461914063,0.8412836084,,0.794921875,0.7880859375,0.7915039063,0.7777081952,,0.8232421875,0.8037109375,0.8134765625,0.8100869056,,0.810546875,0.830078125,0.8203125,0.8107786688,,,3305,0.0333333351,0.0333333351,0.0333333351,0.0135187982,,0.0402684547,0.0139860138,0.0271272343,0.0134240585,,0.0268456377,0.0133333337,0.0200894857,0.0140255348
4836,0.8701171875,0.8466796875,0.8583984375,0.8421393498,,0.7666015625,0.7783203125,0.7724609375,0.7774458323,,0.8095703125,0.81640625,0.8129882813,0.8102319744,,0.796875,0.826171875,0.8115234375,0.8108159073,,,3376,0,0.0133333337,0.0066666668,0.0134502769,,0.0536912754,0.0335570462,0.0436241608,0.0137260596,,0.0218978096,0.037878789,0.0298882993,0.0141841624
4836,0.8564453125,0.841796875,0.8491210938,0.842488437,,0.80078125,0.7958984375,0.7983398438,0.7784905329,,0.8076171875,0.814453125,0.8110351563,0.8102721335,,0.8134765625,0.818359375,0.8159179688,0.8110710104,,,3408,0.0066666668,0.0199999996,0.0133333332,0.0134491075,,0.0204081628,0.0142857144,0.0173469386,0.0137622684,,0.0342465751,0.01369863,0.0239726026,0.0142820468
4836,0.857421875,0.8212890625,0.8393554688,0.8423317886,,0.7646484375,0.76171875,0.7631835938,0.7777251859,,0.8115234375,0.7998046875,0.8056640625,0.8100417299,,0.7998046875,0.8115234375,0.8056640625,0.810800663,,,3449,0.0199999996,0.0066666668,0.0133333332,0.0134479497,,0.0069444445,0.0410958901,0.0240201673,0.0138648473,,0.0399999991,0.0069444445,0.0234722218,0.0143739486
4836,0.8525390625,0.83984375,0.8461914063,0.8425247695,,0.783203125,0.7802734375,0.7817382813,0.7779258407,,0.8212890625,0.81640625,0.8188476563,0.8104820262,,0.8203125,0.8173828125,0.8188476563,0.8112030126,,,3480,0.0133333337,0.0133333337,0.0133333337,0.0134468036,,0,0.0147058824,0.0073529412,0.0137997283,,0.0272108838,0.0544217676,0.0408163257,0.0146383723
4836,0.861328125,0.8447265625,0.8530273438,0.8430498982,,0.771484375,0.7763671875,0.7739257813,0.7777258377,,0.81640625,0.8046875,0.810546875,0.8104852687,,0.826171875,0.8193359375,0.8227539063,0.8117805573,,,3600,0.0333333351,0,0.0166666675,0.0134790022,,0.0250000004,0.0150375944,0.0200187974,0.013861919,,0.0205479451,0.0270270277,0.0237874864,0.0147298635
4836,0.853515625,0.845703125,0.849609375,0.8433778721,,0.771484375,0.79296875,0.7822265625,0.7779508739,,0.826171875,0.810546875,0.818359375,0.810878974,,0.81640625,0.8212890625,0.8188476563,0.8121339123,,,3618,0.0333333351,0.0133333337,0.0233333344,0.0135775455,,0,0.0298507456,0.0149253728,0.0138725535,,0.0143884895,0.0536912754,0.0340398825,0.0149229637
4836,0.87109375,0.857421875,0.8642578125,0.8444218691,,0.7890625,0.798828125,0.7939453125,0.7787505959,,0.83984375,0.8447265625,0.8422851563,0.8124492831,,0.82421875,0.8427734375,0.8334960938,0.8132020213,,,3620,0.0399999991,0.0133333337,0.0266666664,0.0137084367,,0.0403225794,0.0283687934,0.0343456864,0.0140772848,,0.0544217676,0.0533333346,0.0538775511,0.0153125095
4836,0.8271484375,0.8115234375,0.8193359375,0.8431675725,,0.7666015625,0.78125,0.7739257813,0.7785093551,,0.8046875,0.7958984375,0.8002929688,0.8118414674,,0.7998046875,0.8115234375,0.8056640625,0.8128251234,,,3670,0,0.0133333337,0.0066666668,0.013638019,,0.0476190485,0,0.0238095243,0.0141746072,,0.0337837823,0.0604026839,0.0470932331,0.0156303168
4836,0.8994140625,0.861328125,0.8803710938,0.8450277486,,0.76171875,0.7646484375,0.7631835938,0.7777430671,,0.83203125,0.830078125,0.8310546875,0.8128021284,,0.830078125,0.8408203125,0.8354492188,0.8139563282,,,3726,0.0399999991,0.0266666673,0.0333333332,0.0138349722,,0.0281690136,0.0344827585,0.031325886,0.01434612,,0.0547945201,0.0333333351,0.0440639276,0.0159146529
5208,0.87109375,0.8583984375,0.8647460938,0.8460136658,,0.7958984375,0.806640625,0.8012695313,0.7789193903,,0.84375,0.8251953125,0.8344726563,0.8138856548,,0.8359375,0.8388671875,0.8374023438,0.8151286289,,,3741,0.0133333337,0.0066666668,0.0100000002,0.0137966225,,0.0399999991,0.0300751887,0.0350375939,0.0145530348,,0.0202702694,0.0486111119,0.0344406907,0.0160999133
5208,0.8681640625,0.8427734375,0.85546875,0.84648642,,0.7880859375,0.798828125,0.7934570313,0.7796462723,,0.8349609375,0.8369140625,0.8359375,0.814988247,,0.833984375,0.84765625,0.8408203125,0.8164132131,,,3793,0.0133333337,0.0399999991,0.0266666664,0.0139253229,,0.0142857144,0.0821917802,0.0482387473,0.0148898919,,0.0268456377,0.0298507456,0.0283481916,0.0162223961
5208,0.853515625,0.849609375,0.8515625,0.846740224,,0.7548828125,0.7646484375,0.759765625,0.77865224,,0.830078125,0.802734375,0.81640625,0.8150591472,,0.814453125,0.83203125,0.8232421875,0.8167546618,,,3814,0.0333333351,0.0399999991,0.0366666671,0.0141527363,,0.0211267602,0.0616438352,0.0413852977,0.0151548459,,0.0199999996,0.01369863,0.0168493148,0.0162286652
5208,0.8486328125,0.84765625,0.8481445313,0.8468104394,,0.771484375,0.7724609375,0.7719726563,0.7783182608,,0.828125,0.8203125,0.82421875,0.8155171273,,0.8134765625,0.8212890625,0.8173828125,0.8167860694,,,3819,0.0333333351,0.0399999991,0.0366666671,0.0143778757,,0.0211267602,0.0616438352,0.0413852977,0.0154171505,,0.0199999996,0.01369863,0.0168493148,0.0162348717
5208,0.857421875,0.8466796875,0.8520507813,0.8470724565,,0.7939453125,0.7900390625,0.7919921875,0.7790019571,,0.826171875,0.8212890625,0.8237304688,0.8159277944,,0.830078125,0.833984375,0.83203125,0.8175483284,,,3821,0.0199999996,0.0266666673,0.0233333334,0.0144674302,,0.0266666673,0.0416666679,0.0341666676,0.0156046456,,0.021428572,0.0620689653,0.0417487686,0.0164900107
5208,0.87109375,0.8515625,0.861328125,0.8477852399,,0.767578125,0.7783203125,0.7729492188,0.7786993202,,0.818359375,0.8125,0.8154296875,0.8159028891,,0.8212890625,0.8203125,0.8208007813,0.817710951,,,3864,0.0399999991,0.0335570462,0.0367785227,0.0146905412,,0.0333333351,0.0344827585,0.0339080468,0.0157876796,,0.0342465751,0.0352112688,0.0347289219,0.0166723998
5208,0.86328125,0.8515625,0.857421875,0.8482670717,,0.7998046875,0.8056640625,0.802734375,0.7799010729,,0.8349609375,0.8330078125,0.833984375,0.8168069634,,0.8232421875,0.837890625,0.8305664063,0.8183537238,,,3928,0.0266666673,0.0466666669,0.0366666671,0.0149103024,,0.0425531901,0.0133333337,0.0279432619,0.0159092355,,0.0273972601,0.0344827585,0.0309400093,0.0168150759
5208,0.876953125,0.85546875,0.8662109375,0.849164265,,0.7861328125,0.8017578125,0.7939453125,0.7806032849,,0.8330078125,0.8251953125,0.8291015625,0.8174216933,,0.83203125,0.830078125,0.8310546875,0.818988772,,,3956,0.0333333351,0.0199999996,0.0266666673,0.0150278661,,0,0,0,0.0157501431,,0.0489510484,0.0540540554,0.0515025519,0.0171619507
5208,0.84765625,0.8505859375,0.8491210938,0.8491621064,,0.765625,0.787109375,0.7763671875,0.78039148,,0.8310546875,0.82421875,0.8276367188,0.8179324446,,0.833984375,0.8349609375,0.8344726563,0.8197629662,,,3984,0.0333333351,0.0133333337,0.0233333344,0.0151109207,,0.0215827338,0.0270270277,0.0243048808,0.0158356905,,0.0335570462,0.0419580415,0.0377575438,0.0173679066
5208,0.8759765625,0.849609375,0.8627929688,0.8498436495,,0.7783203125,0.7919921875,0.78515625,0.7806297185,,0.8291015625,0.841796875,0.8354492188,0.8188082833,,0.83203125,0.8349609375,0.8334960938,0.8204496226,,,4036,0.0266666673,0.0666666701,0.0466666687,0.0154264782,,0.0133333337,0.0799999982,0.0466666659,0.0161440002,,0.0540540554,0.0399999991,0.0470270272,0.0176644978
5580,0.8662109375,0.8427734375,0.8544921875,0.8500760764,,0.78125,0.783203125,0.7822265625,0.7807095607,,0.8232421875,0.8349609375,0.8291015625,0.8193229473,,0.81640625,0.8291015625,0.8227539063,0.8205648368,,,4098,0.0133333337,0.0333333351,0.0233333344,0.0155055468,,0.0347222239,0.0466666669,0.0406944454,0.0163895047,,0.0344827585,0.0399999991,0.0372413788,0.0178602666
5580,0.857421875,0.8349609375,0.8461914063,0.8498818429,,0.765625,0.78125,0.7734375,0.7803459577,,0.8095703125,0.7978515625,0.8037109375,0.8185423468,,0.8076171875,0.8095703125,0.80859375,0.8199662824,,,4109,0.0399999991,0.0266666673,0.0333333332,0.0156838246,,0.0408163257,0.0205479451,0.0306821354,0.016532431,,0.0533333346,0.0533333346,0.0533333346,0.0182149973
5580,0.8759765625,0.845703125,0.8608398438,0.8504297429,,0.7998046875,0.810546875,0.8051757813,0.7815874489,,0.8369140625,0.84375,0.8403320313,0.819631831,,0.83984375,0.833984375,0.8369140625,0.8208136714,,,4182,0.0199999996,0.0133333337,0.0166666666,0.0156936531,,0.0206896551,0.0205479451,0.0206188001,0.0165732947,,0.0675675645,0.0620689653,0.0648182649,0.01868103
5580,0.8701171875,0.8564453125,0.86328125,0.8510723183,,0.798828125,0.7958984375,0.7973632813,0.7823762405,,0.8427734375,0.830078125,0.8364257813,0.8204715285,,0.837890625,0.837890625,0.837890625,0.8216675191,,,4196,0.0199999996,0.0333333351,0.0266666673,0.0158033832,,0.0071428572,0.0405405387,0.023841698,0.0166459787,,0.0133333337,0.0202702694,0.0168018015,0.0186622377
5580,0.83984375,0.8349609375,0.8374023438,0.8503888196,,0.7470703125,0.7578125,0.7524414063,0.7808794988,,0.806640625,0.818359375,0.8125,0.8200729521,,0.80859375,0.8017578125,0.8051757813,0.8208429322,,,4202,0.0266666673,0.0266666673,0.0266666673,0.0159120161,,0.0199999996,0.0070422534,0.0135211265,0.0166147302,,0.0141843967,0.0544217676,0.0343030822,0.0188186461
5580,0.8642578125,0.837890625,0.8510742188,0.8504230895,,0.7841796875,0.794921875,0.7895507813,0.7813130629,,0.830078125,0.8330078125,0.8315429688,0.8206464529,,0.8310546875,0.8291015625,0.830078125,0.8213046919,,,4227,0.0066666668,0.0466666669,0.0266666668,0.0160195626,,0,0.027777778,0.013888889,0.0165874718,,0.0340136066,0.0199999996,0.0270068031,0.0189005277
5580,0.8515625,0.84375,0.84765625,0.8502847476,,0.7724609375,0.779296875,0.7758789063,0.7810413551,,0.8203125,0.8203125,0.8203125,0.8206297553,,0.82421875,0.8193359375,0.8217773438,0.8213283244,,,4232,0.0199999996,0.0666666701,0.0433333348,0.0162927003,,0.0134228189,0.0067567569,0.0100897879,0.016522495,,0.0408163257,0.0738255009,0.0573209133,0.0192847316
5580,0.86328125,0.853515625,0.8583984375,0.8506904321,,0.7822265625,0.7919921875,0.787109375,0.7813447561,,0.8291015625,0.837890625,0.8334960938,0.8212730722,,0.8330078125,0.83203125,0.8325195313,0.8218878848,,,4263,0.0466666669,0.0533333346,0.0500000007,0.0166297733,,0.0275862068,0.021428572,0.0245073894,0.0166023439,,0.0209790207,0.0335570462,0.0272680335,0.0193645646
5580,0.8623046875,0.849609375,0.8559570313,0.850953762,,0.787109375,0.783203125,0.78515625,0.7815353308,,0.8115234375,0.8232421875,0.8173828125,0.8210785592,,0.830078125,0.8232421875,0.8266601563,0.8221264984,,,4304,0.0266666673,0.0199999996,0.0233333334,0.0166968089,,0.0408163257,0.0359712243,0.038393775,0.0168202582,,0.0206896551,0.0285714287,0.0246305419,0.0194172244
5580,0.853515625,0.8671875,0.8603515625,0.851423652,,0.7958984375,0.8056640625,0.80078125,0.7824976267,,0.8271484375,0.8427734375,0.8349609375,0.8217726781,,0.82421875,0.833984375,0.8291015625,0.8224752516,,,4317,0.0333333351,0.0266666673,0.0300000012,0.0168298408,,0.0399999991,0.0270270277,0.0335135134,0.0169871908,,0.0202702694,0.0633802786,0.041825274,0.0196413049
5580,0.8720703125,0.8564453125,0.8642578125,0.8520653601,,0.802734375,0.80078125,0.8017578125,0.783460636,,0.814453125,0.826171875,0.8203125,0.8216996692,,0.814453125,0.8212890625,0.8178710938,0.8222450437,,,4319,0.0333333351,0.0266666673,0.0300000012,0.0169615424,,0.0399999991,0.0270270277,0.0335135134,0.017152454,,0.0202702694,0.0633802786,0.041825274,0.0198631445
5580,0.8486328125,0.8427734375,0.845703125,0.8517472483,,0.7705078125,0.76953125,0.7700195313,0.7827885808,,0.8251953125,0.822265625,0.8237304688,0.8218012092,,0.814453125,0.8193359375,0.8168945313,0.8219775181,,,4400,0.0266666673,0.0266666673,0.0266666673,0.0170585937,,0.0268456377,0.0140845068,0.0204650722,0.0171855802,,0.0599999987,0.0551724136,0.0575862061,0.0202403752
5580,0.8583984375,0.8525390625,0.85546875,0.8519333234,,0.779296875,0.7880859375,0.7836914063,0.7828337221,,0.818359375,0.8251953125,0.8217773438,0.8218000159,,0.8232421875,0.822265625,0.8227539063,0.8220163375,,,4433,0.0333333351,0.0466666669,0.040000001,0.0172880077,,0.0337837823,0.0405405387,0.0371621605,0.017385346,,0.0402684547,0.0536912754,0.0469798651,0.0205077701
5580,0.8720703125,0.85546875,0.8637695313,0.8525251338,,0.79296875,0.79296875,0.79296875,0.7833404735,,0.8173828125,0.828125,0.8227539063,0.8218477104,,0.8232421875,0.81640625,0.8198242188,0.8219067315,,,4492,0.0266666673,0.0066666668,0.0166666671,0.0172817943,,0.0067114094,0.0413793102,0.0240453598,0.0174519461,,0.0342465751,0.0536912754,0.0439689253,0.0207423816
5580,0.8505859375,0.8515625,0.8510742188,0.852452588,,0.7861328125,0.7919921875,0.7890625,0.7836265748,,0.826171875,0.822265625,0.82421875,0.8219662624,,0.8291015625,0.8251953125,0.8271484375,0.8221688168,,,4509,0.0266666673,0.0133333337,0.0200000005,0.0173089764,,0.0354609936,0.0479452051,0.0417030994,0.0176944576,,0.0486111119,0.0540540554,0.0513325837,0.0210482836
5580,0.8857421875,0.8583984375,0.8720703125,0.8534334743,,0.7861328125,0.7939453125,0.7900390625,0.7839471992,,0.845703125,0.8515625,0.8486328125,0.8232995899,,0.8349609375,0.8466796875,0.8408203125,0.8231013916,,,4530,0.0399999991,0.0533333346,0.0466666669,0.0176025533,,0.006849315,0.0149253728,0.0108873439,0.0176263865,,0.0135135138,0.0340136066,0.0237635602,0.0210754364
5580,0.85546875,0.8505859375,0.8530273438,0.8534131677,,0.7822265625,0.7783203125,0.7802734375,0.7837635111,,0.8203125,0.8232421875,0.8217773438,0.8232234776,,0.8330078125,0.83203125,0.8325195313,0.8235722986,,,4628,0.0399999991,0.0333333351,0.0366666671,0.0177931944,,0.0168067235,0.0337837823,0.0252952529,0.0177030752,,0.0863309354,0.0335570462,0.0599439908,0.0214641219
5580,0.853515625,0.8349609375,0.8442382813,0.8529544234,,0.7724609375,0.7744140625,0.7734375,0.7832472105,,0.81640625,0.8095703125,0.8129882813,0.8227117178,,0.798828125,0.8076171875,0.8032226563,0.8225548165,,,4664,0.0333333351,0.0133333337,0.0233333344,0.0178485958,,0.0227272734,0.0275862068,0.0251567401,0.0177776118,,0.0413793102,0.0402684547,0.0408238824,0.0216577195
5580,0.87109375,0.857421875,0.8642578125,0.8535195929,,0.802734375,0.7919921875,0.7973632813,0.7839530141,,0.8291015625,0.8369140625,0.8330078125,0.8232265225,,0.8447265625,0.83203125,0.8383789063,0.823346021,,,4668,0.0333333351,0.0133333337,0.0233333344,0.0179034432,,0.0227272734,0.0275862068,0.0251567401,0.0178514031,,0.0413793102,0.0402684547,0.0408238824,0.0218493812
5580,0.875,0.8583984375,0.8666992188,0.8541785742,,0.802734375,0.8095703125,0.8061523438,0.7850629805,,0.83203125,0.845703125,0.8388671875,0.8240085558,,0.8330078125,0.8359375,0.8344726563,0.8239023527,,,4676,0.0266666673,0.0266666673,0.0266666673,0.0179910755,,0.021428572,0.0133333337,0.0173809528,0.0178466986,,0.0283687934,0.0479452051,0.0381569993,0.0220124574
5952,0.8583984375,0.845703125,0.8520507813,0.8540721845,,0.7685546875,0.7744140625,0.771484375,0.7843840503,,0.818359375,0.8212890625,0.8198242188,0.8237993389,,0.8115234375,0.822265625,0.8168945313,0.8235519617,,,4750,0.0199999996,0.0399999991,0.0299999993,0.0181111647,,0.037878789,0.0272108838,0.0325448364,0.01799368,,0.042857144,0.0399999991,0.0414285716,0.0222066185
5952,0.8701171875,0.8564453125,0.86328125,0.8545326378,,0.7841796875,0.8046875,0.7944335938,0.7848865274,,0.830078125,0.8408203125,0.8354492188,0.8243818329,,0.8349609375,0.833984375,0.8344726563,0.8240979964,,,4788,0.0466666669,0.0066666668,0.0266666668,0.0181967197,,0.0206896551,0,0.0103448275,0.0179171915,,0.0272108838,0.068965517,0.0480882004,0.0224654343
5952,0.86328125,0.8505859375,0.8569335938,0.8546526856,,0.763671875,0.7734375,0.7685546875,0.7840699354,,0.83984375,0.82421875,0.83203125,0.8247643038,,0.828125,0.826171875,0.8271484375,0.8242505184,,,4800,0.0533333346,0.0199999996,0.0366666671,0.0183814192,,0.013888889,0.0296296291,0.021759259,0.0179556121,,0.0441176482,0.0272108838,0.035664266,0.0225974226
5952,0.8671875,0.857421875,0.8623046875,0.8550352857,,0.8056640625,0.80859375,0.8071289063,0.785222884,,0.8447265625,0.833984375,0.8393554688,0.825493862,,0.8271484375,0.83984375,0.8334960938,0.8247127972,,,4802,0.0533333346,0.0199999996,0.0366666671,0.0185642717,,0.013888889,0.0296296291,0.021759259,0.0179936486,,0.0441176482,0.0272108838,0.035664266,0.0227280911
5952,0.8896484375,0.8642578125,0.876953125,0.8561311776,,0.7880859375,0.791015625,0.7895507813,0.7854392789,,0.845703125,0.84375,0.8447265625,0.826455497,,0.84375,0.84375,0.84375,0.8256646573,,,4840,0.0399999991,0.0199999996,0.0299999993,0.018678629,,0.0204081628,0.0212765951,0.020842379,0.0180221359,,0.0279720277,0.0805369094,0.0542544685,0.0230433548
5952,0.86328125,0.8486328125,0.8559570313,0.8561224703,,0.783203125,0.7861328125,0.7846679688,0.7854007133,,0.818359375,0.814453125,0.81640625,0.8259530347,,0.841796875,0.833984375,0.837890625,0.8262759557,,,4852,0.0199999996,0.0133333337,0.0166666666,0.0186585093,,0.0283687934,0.0354609936,0.0319148935,0.0181610635,,0.0266666673,0.0466666669,0.0366666671,0.023179588
5952,0.857421875,0.85546875,0.8564453125,0.8561386124,,0.8095703125,0.8095703125,0.8095703125,0.7866091933,,0.8359375,0.8369140625,0.8364257813,0.826476672,,0.833984375,0.8359375,0.8349609375,0.8267102048,,,4894,0.0199999996,0.0133333337,0.0166666666,0.0186385909,,0.0147058824,0.0144927539,0.0145993182,0.018125446,,0.095238097,0.0743243247,0.0847812109,0.0237956042
5952,0.85546875,0.8349609375,0.8452148438,0.855592424,,0.7734375,0.7646484375,0.7690429688,0.7857308821,,0.8271484375,0.8212890625,0.82421875,0.8263637759,,0.826171875,0.8212890625,0.8237304688,0.826561218,,,4962,0.0266666673,0.0333333351,0.0300000012,0.018752205,,0.0359712243,0.0671140924,0.0515426584,0.0184596181,,0.0694444478,0.0405405387,0.0549924932,0.0241075731
5952,0.8720703125,0.85546875,0.8637695313,0.8560012794,,0.7978515625,0.806640625,0.8022460938,0.7865566427,,0.818359375,0.8251953125,0.8217773438,0.8261344543,,0.8427734375,0.83203125,0.8374023438,0.8271032743,,,4971,0.0266666673,0.0333333351,0.0300000012,0.018864683,,0.0201342274,0.0283687934,0.0242515104,0.0185175371,,0.0743243247,0.0680272132,0.071175769,0.024578255
5952,0.8720703125,0.857421875,0.8647460938,0.8564385201,,0.7841796875,0.7900390625,0.787109375,0.7865842793,,0.833984375,0.8291015625,0.8315429688,0.82640488,,0.8330078125,0.828125,0.8305664063,0.8272764309,,,4974,0.0266666673,0.0333333351,0.0300000012,0.0189760361,,0.0201342274,0.0283687934,0.0242515104,0.0185748768,,0.0743243247,0.0680272132,0.071175769,0.0250442302
5952,0.8662109375,0.8447265625,0.85546875,0.8563900316,,0.7841796875,0.7978515625,0.791015625,0.7868058466,,0.8359375,0.826171875,0.8310546875,0.8266373704,,0.830078125,0.83203125,0.8310546875,0.8274653437,,,5050,0.0199999996,0.0199999996,0.0199999996,0.0189862758,,0.0135135138,0.0268456377,0.0201795758,0.0185909238,,0.0402684547,0.0612244904,0.0507464726,0.0253012526
5952,0.8671875,0.861328125,0.8642578125,0.8567834206,,0.779296875,0.7939453125,0.7866210938,0.7867966089,,0.8251953125,0.8271484375,0.826171875,0.8266140956,,0.833984375,0.8330078125,0.8334960938,0.8277668812,,,5052,0.0199999996,0.0199999996,0.0199999996,0.018996413,,0.0135135138,0.0268456377,0.0201795758,0.0186068103,,0.0402684547,0.0612244904,0.0507464726,0.0255557048
5952,0.83984375,0.8427734375,0.8413085938,0.8560096793,,0.779296875,0.771484375,0.775390625,0.7862263097,,0.814453125,0.80859375,0.8115234375,0.8258595627,,0.8173828125,0.806640625,0.8120117188,0.8269791231,,,5106,0.0266666673,0.0199999996,0.0233333334,0.0190397822,,0.0342465751,0.0202702694,0.0272584222,0.0186933264,,0.0344827585,0.0666666701,0.0505747143,0.0258058949
6324,0.8720703125,0.8642578125,0.8681640625,0.8566173984,,0.7900390625,0.8046875,0.7973632813,0.7867831583,,0.8212890625,0.83984375,0.8305664063,0.8260949049,,0.8271484375,0.8369140625,0.83203125,0.8272317294,,,5134,0.0266666673,0.0066666668,0.0166666671,0.0190160511,,0.0266666673,0.0342465751,0.0304566212,0.0188109594,,0.0275862068,0.0616438352,0.044615021,0.0259939862
6324,0.8916015625,0.8720703125,0.8818359375,0.8578783254,,0.8154296875,0.8173828125,0.81640625,0.7882643129,,0.8408203125,0.857421875,0.8491210938,0.8272462143,,0.8486328125,0.8388671875,0.84375,0.828057643,,,5200,0.0399999991,0.0399999991,0.0399999991,0.0192258906,,0.0069930069,0.01369863,0.0103458185,0.018726308,,0.0634920672,0.0347222239,0.0491071455,0.0262251178
6324,0.8759765625,0.86328125,0.8696289063,0.8584658544,,0.79296875,0.802734375,0.7978515625,0.7887436754,,0.83984375,0.841796875,0.8408203125,0.8279249193,,0.8515625,0.8359375,0.84375,0.8288422608,,,5239,0.0199999996,0.0599999987,0.0399999991,0.0194336316,,0.0204081628,0.0281690136,0.0242885882,0.0187819308,,0.0364963487,0.0544217676,0.0454590581,0.0264174572
6324,0.8681640625,0.8505859375,0.859375,0.8585113117,,0.8037109375,0.81640625,0.8100585938,0.7898094213,,0.845703125,0.83203125,0.8388671875,0.8284720327,,0.845703125,0.8310546875,0.8383789063,0.8293190931,,,5329,0.0199999996,0.0399999991,0.0299999993,0.0195392953,,0.0205479451,0.0335570462,0.0270524956,0.0188646364,,0.0357142873,0.0675675645,0.0516409259,0.0266696918
6324,0.869140625,0.853515625,0.861328125,0.8586521524,,0.7939453125,0.8056640625,0.7998046875,0.7903091846,,0.8330078125,0.8330078125,0.8330078125,0.8286988217,,0.8447265625,0.8427734375,0.84375,0.8300406384,,,5345,0.0133333337,0.0333333351,0.0233333344,0.0195772357,,0.0081967209,0.0599999987,0.0340983598,0.0190169737,,0.0285714287,0.0476190485,0.0380952386,0.0267839473
6324,0.865234375,0.8505859375,0.8579101563,0.8586150526,,0.78125,0.7763671875,0.7788085938,0.7897341551,,0.8134765625,0.8212890625,0.8173828125,0.8281330212,,0.818359375,0.8134765625,0.8159179688,0.829334505,,,5359,0.0133333337,0.0666666701,0.0400000019,0.0197814634,,0.0068027209,0.0743243247,0.0405635228,0.0192324391,,0.0270270277,0.0933333337,0.0601801807,0.0271179096
6324,0.8681640625,0.857421875,0.8627929688,0.8588239484,,0.78125,0.7958984375,0.7885742188,0.7896761582,,0.828125,0.8330078125,0.8305664063,0.8282546905,,0.8427734375,0.837890625,0.8403320313,0.8298843813,,,5420,0.0533333346,0.0666666701,0.0600000024,0.0201836488,,0.0137931034,0.0402684547,0.027030779,0.0193104225,,0.0675675645,0.1006711423,0.0841193534,0.0276879241
6324,0.873046875,0.8671875,0.8701171875,0.8593886103,,0.8017578125,0.8115234375,0.806640625,0.7905243816,,0.833984375,0.8310546875,0.8325195313,0.8284679325,,0.8369140625,0.83984375,0.8383789063,0.8303091075,,,5442,0.0333333351,0.0533333346,0.0433333348,0.0204151456,,0.0142857144,0.0201342274,0.0172099709,0.019289418,,0.0575539581,0.0540540554,0.0558040068,0.0279690849
6324,0.8935546875,0.8818359375,0.8876953125,0.8608039454,,0.794921875,0.810546875,0.802734375,0.7911348812,,0.8466796875,0.845703125,0.8461914063,0.8293541062,,0.8505859375,0.861328125,0.8559570313,0.8315915037,,,5515,0.0399999991,0.0799999982,0.0599999987,0.0208109941,,0.0140845068,0.0206896551,0.0173870809,0.0192703947,,0.0335570462,0.0738255009,0.0536912736,0.0282263068
6324,0.8642578125,0.8525390625,0.8583984375,0.86068367,,0.791015625,0.79296875,0.7919921875,0.7911777466,,0.814453125,0.8193359375,0.8168945313,0.8287311274,,0.8427734375,0.837890625,0.8403320313,0.8320285301,,,5517,0.0399999991,0.0799999982,0.0599999987,0.0212028842,,0.0140845068,0.0206896551,0.0173870809,0.0192515615,,0.0335570462,0.0738255009,0.0536912736,0.0284809565
6324,0.87109375,0.8447265625,0.8579101563,0.8605449944,,0.7763671875,0.79296875,0.7846679688,0.7908522577,,0.810546875,0.8134765625,0.8120117188,0.827895157,,0.8251953125,0.8271484375,0.826171875,0.8317356973,,,5549,0.0266666673,0.1066666692,0.0666666683,0.021657522,,0.006849315,0.0472972989,0.027073307,0.019329779,,0.0704225376,0.0604026839,0.0654126108,0.028850273
6324,0.8701171875,0.84375,0.8569335938,0.8603644243,,0.7919921875,0.8076171875,0.7998046875,0.7912998792,,0.83203125,0.8310546875,0.8315429688,0.8280775476,,0.8486328125,0.83984375,0.8442382813,0.8323608265,,,5587,0.0399999991,0.0533333346,0.0466666669,0.0219076135,,0.0073529412,0.0342465751,0.0207997581,0.0193444788,,0.0878378376,0.0540540554,0.0709459465,0.0292712297
6324,0.8662109375,0.861328125,0.8637695313,0.8605346797,,0.7978515625,0.8017578125,0.7998046875,0.7917251196,,0.8271484375,0.828125,0.8276367188,0.8280555061,,0.8232421875,0.828125,0.8256835938,0.8320269649,,,5660,0.0533333346,0.0333333351,0.0433333348,0.0221218707,,0.0218978096,0.0476190485,0.034758429,0.0194986183,,0.0408163257,0.0466666669,0.0437414963,0.0294159324
6324,0.8671875,0.853515625,0.8603515625,0.8605255238,,0.7861328125,0.7998046875,0.79296875,0.7917873011,,0.82421875,0.826171875,0.8251953125,0.8279124965,,0.84375,0.8388671875,0.8413085938,0.8324910463,,,5664,0.0533333346,0.0333333351,0.0433333348,0.0223339853,,0.0218978096,0.0476190485,0.034758429,0.0196512164,,0.0408163257,0.0466666669,0.0437414963,0.029559188
6324,0.88671875,0.8681640625,0.8774414063,0.8613713179,,0.787109375,0.8134765625,0.8002929688,0.7922125845,,0.8505859375,0.8515625,0.8510742188,0.8290705826,,0.84375,0.8525390625,0.8481445313,0.8332737206,,,5679,0.0066666668,0.0466666669,0.0266666668,0.0223773122,,0.016260162,0.0559440553,0.0361021087,0.0198157253,,0.0612244904,0.0733333305,0.0672789104,0.0299363853
6324,0.888671875,0.8701171875,0.8793945313,0.8622724786,,0.7900390625,0.7958984375,0.79296875,0.7922503928,,0.8330078125,0.833984375,0.8334960938,0.8292918581,,0.833984375,0.8251953125,0.8295898438,0.8330895267,,,5720,0.0399999991,0.0266666673,0.0333333332,0.0224868724,,0.03125,0.0209790207,0.0261145104,0.0198787132,,0.027777778,0.0666666701,0.0472222241,0.0301092437
6324,0.8720703125,0.845703125,0.8588867188,0.8621031906,,0.7802734375,0.7861328125,0.783203125,0.7917980294,,0.8310546875,0.8359375,0.8334960938,0.8295020699,,0.8359375,0.84375,0.83984375,0.8334272379,,,5723,0.0399999991,0.0266666673,0.0333333332,0.022595337,,0.03125,0.0209790207,0.0261145104,0.0199410711,,0.027777778,0.0666666701,0.0472222241,0.0302803735
6324,0.8857421875,0.8525390625,0.869140625,0.8624550623,,0.796875,0.8134765625,0.8051757813,0.792466917,,0.8359375,0.837890625,0.8369140625,0.8298726695,,0.845703125,0.841796875,0.84375,0.833943376,,,5808,0.0333333351,0.0266666673,0.0300000012,0.0226693836,,0.0405405387,0.0738255009,0.0571830198,0.0203134906,,0.0559440553,0.0199999996,0.0379720274,0.03035729
6696,0.8876953125,0.873046875,0.8803710938,0.8633508639,,0.8134765625,0.822265625,0.8178710938,0.7937371258,,0.849609375,0.8515625,0.8505859375,0.8309083329,,0.83984375,0.8515625,0.845703125,0.8345313635,,,5825,0.0399999991,0.0333333351,0.0366666671,0.0228093564,,0.0266666673,0.0342465751,0.0304566212,0.0204149219,,0.0547945201,0.0399999991,0.0473972596,0.0305276897
6696,0.8818359375,0.8603515625,0.87109375,0.8637380082,,0.7900390625,0.814453125,0.8022460938,0.7941625742,,0.849609375,0.8427734375,0.8461914063,0.8316724866,,0.8466796875,0.8466796875,0.8466796875,0.8351387797,,,5828,0.0399999991,0.0333333351,0.0366666671,0.0229479296,,0.0266666673,0.0342465751,0.0304566212,0.0205153389,,0.0547945201,0.0399999991,0.0473972596,0.0306963854
6696,0.841796875,0.84765625,0.8447265625,0.8627874359,,0.759765625,0.7919921875,0.7758789063,0.7932483908,,0.814453125,0.8037109375,0.8090820313,0.8305429638,,0.830078125,0.818359375,0.82421875,0.8345927782,,,5862,0.0466666669,0.0199999996,0.0333333332,0.0230517836,,0.0612244904,0.0137931034,0.0375087969,0.0206852735,,0.0472972989,0.0666666701,0.0569819845,0.0309592414
6696,0.86328125,0.8623046875,0.8627929688,0.8627877126,,0.796875,0.82421875,0.810546875,0.794113315,,0.84375,0.8310546875,0.8374023438,0.8308859328,,0.8447265625,0.841796875,0.8432617188,0.8350262252,,,5864,0.0466666669,0.0199999996,0.0333333332,0.0231545991,,0.0612244904,0.0137931034,0.0375087969,0.0208535087,,0.0472972989,0.0666666701,0.0569819845,0.0312194688
6696,0.8681640625,0.8603515625,0.8642578125,0.8628612176,,0.7802734375,0.7861328125,0.783203125,0.7935678055,,0.8359375,0.8349609375,0.8354492188,0.8311140971,,0.841796875,0.837890625,0.83984375,0.8352671014,,,5871,0.0333333351,0.0333333351,0.0333333351,0.0232563864,,0.0335570462,0.0939597338,0.06375839,0.0212825575,,0.006849315,0.1000000015,0.0534246583,0.0314415207
6696,0.8583984375,0.861328125,0.8598632813,0.8627113207,,0.7900390625,0.8076171875,0.798828125,0.7938308215,,0.8447265625,0.8193359375,0.83203125,0.8311599548,,0.8447265625,0.8427734375,0.84375,0.8356912464,,,5907,0.0266666673,0.0933333337,0.0600000005,0.0236238226,,0.0431654677,0.0666666701,0.0549160689,0.0216188926,,0.0533333346,0.0599999987,0.0566666666,0.0316937722
6696,0.8603515625,0.857421875,0.8588867188,0.8625200906,,0.77734375,0.79296875,0.78515625,0.7933970929,,0.83984375,0.8271484375,0.8334960938,0.8312767617,,0.8349609375,0.830078125,0.8325195313,0.8355326606,,,5928,0.0333333351,0.0666666701,0.0500000026,0.0238875844,,0.0479452051,0.0344827585,0.0412139818,0.0218148435,,0.0349650346,0.0599999987,0.0474825166,0.0318516596
6696,0.8642578125,0.8671875,0.8657226563,0.8626802189,,0.765625,0.7861328125,0.7758789063,0.7925211836,,0.8388671875,0.8271484375,0.8330078125,0.8313633143,,0.841796875,0.8359375,0.8388671875,0.835699387,,,5952,0.0266666673,0.0666666701,0.0466666687,0.0241153752,,0.0370370373,0.1020408198,0.0695389286,0.0222920844,,0.013888889,0.0933333337,0.0536111114,0.0320692541
6696,0.857421875,0.861328125,0.859375,0.862514958,,0.8046875,0.8193359375,0.8120117188,0.7934957103,,0.8408203125,0.83203125,0.8364257813,0.8316164376,,0.83203125,0.845703125,0.8388671875,0.835857777,,,5963,0.0333333351,0.0466666669,0.040000001,0.0242742215,,0.0139860138,0.0599999987,0.0369930062,0.0224390936,,0.0763888881,0.0599999987,0.0681944434,0.032430506
6696,0.8583984375,0.8583984375,0.8583984375,0.862309132,,0.7880859375,0.8046875,0.7963867188,0.7936402608,,0.8232421875,0.8271484375,0.8251953125,0.8312953814,,0.837890625,0.8427734375,0.8403320313,0.8360814897,,,5990,0.0333333351,0.0199999996,0.0266666673,0.0242981459,,0.0069930069,0.062937066,0.0349650364,0.022564353,,0.0540540554,0.0466666669,0.0503603611,0.0326098046
6696,0.859375,0.8525390625,0.8559570313,0.8619915269,,0.7900390625,0.810546875,0.8002929688,0.7939728962,,0.8466796875,0.8349609375,0.8408203125,0.8317716279,,0.8466796875,0.8408203125,0.84375,0.8364649152,,,6010,0.0333333351,0.0266666673,0.0300000012,0.0243551645,,0.0279720277,0.0671140924,0.04754306,0.0228141401,,0.0202702694,0.0599999987,0.040135134,0.0326850579
6696,0.873046875,0.861328125,0.8671875,0.8622513256,,0.8291015625,0.826171875,0.8276367188,0.7956560873,,0.84375,0.8466796875,0.8452148438,0.8324437887,,0.84765625,0.8486328125,0.8481445313,0.837048896,,,6015,0.0333333351,0.0266666673,0.0300000012,0.0244116129,,0.0279720277,0.0671140924,0.04754306,0.0230614293,,0.0202702694,0.0599999987,0.040135134,0.0327595586
6696,0.87109375,0.873046875,0.8720703125,0.8627422749,,0.7998046875,0.81640625,0.8081054688,0.7962785564,,0.83984375,0.8330078125,0.8364257813,0.8326428883,,0.8564453125,0.8544921875,0.85546875,0.8379698887,,,6121,0.0599999987,0.0599999987,0.0599999987,0.0247674967,,0.0422535203,0.0536912754,0.0479723979,0.023310539,,0.0337837823,0.1466666609,0.0902252216,0.0333342153
6696,0.875,0.8564453125,0.8657226563,0.862891294,,0.8076171875,0.818359375,0.8129882813,0.7971140426,,0.8291015625,0.81640625,0.8227539063,0.8321484392,,0.8251953125,0.830078125,0.8276367188,0.8374532302,,,6131,0.0133333337,0.0333333351,0.0233333344,0.0247531551,,0.0287769791,0.0434782617,0.0361276204,0.0234387098,,0.0469798669,0.1400000006,0.0934899338,0.0339357724
6696,0.8642578125,0.8662109375,0.865234375,0.863008448,,0.7890625,0.818359375,0.8037109375,0.7974438874,,0.8271484375,0.8291015625,0.828125,0.8319472673,,0.8447265625,0.833984375,0.8393554688,0.8375483421,,,6181,0.0333333351,0.0466666669,0.040000001,0.0249056236,,0.0507246368,0.0300751887,0.0403999127,0.0236083218,,0.0402684547,0.0466666669,0.0434675608,0.0340310903
6696,0.859375,0.861328125,0.8603515625,0.8628756038,,0.79296875,0.798828125,0.7958984375,0.7973666149,,0.8388671875,0.830078125,0.8344726563,0.8320735367,,0.84765625,0.8369140625,0.8422851563,0.8377851828,,,6200,0.0599999987,0.086666666,0.0733333323,0.0253899006,,0.0434782617,0.0606060624,0.052042162,0.0238926602,,0.0547945201,0.0799999982,0.0673972592,0.034364752
6696,0.876953125,0.869140625,0.873046875,0.8633841673,,0.783203125,0.810546875,0.796875,0.7973420341,,0.8486328125,0.8369140625,0.8427734375,0.8326085318,,0.8408203125,0.83203125,0.8364257813,0.8377172128,,,6213,0.0266666673,0.0399999991,0.0333333332,0.025469335,,0.0147058824,0.03539823,0.0250520562,0.0239042542,,0.0133333337,0.1000000015,0.0566666676,0.0345877712
6696,0.869140625,0.8525390625,0.8608398438,0.8632569511,,0.78125,0.78515625,0.783203125,0.7966350887,,0.8291015625,0.814453125,0.8217773438,0.8320669724,,0.830078125,0.8154296875,0.8227539063,0.8369690474,,,6219,0.0266666673,0.0399999991,0.0333333332,0.025547975,,0.0147058824,0.03539823,0.0250520562,0.0239157322,,0.0133333337,0.1000000015,0.0566666676,0.0348085601
6696,0.8681640625,0.8583984375,0.86328125,0.8632581661,,0.7841796875,0.8056640625,0.794921875,0.796549428,,0.84375,0.8310546875,0.8374023438,0.8323337409,,0.849609375,0.8232421875,0.8364257813,0.8369418841,,,6232,0.0333333351,0.0666666701,0.0500000026,0.0257924952,,0.0431654677,0.068965517,0.0560654923,0.0242372298,,0.0608108118,0.0799999982,0.070405405,0.0351645286
7068,0.880859375,0.8564453125,0.8686523438,0.863527875,,0.7646484375,0.802734375,0.7836914063,0.7959065269,,0.8310546875,0.8388671875,0.8349609375,0.8324651008,,0.8330078125,0.84765625,0.8403320313,0.8371113915,,,6289,0.0533333346,0.0533333346,0.0533333346,0.0260679036,,0.0821917802,0.062937066,0.0725644231,0.0247205018,,0.0769230798,0.0872483253,0.0820857026,0.0356337403
7068,0.8857421875,0.8623046875,0.8740234375,0.8640526531,,0.78125,0.814453125,0.7978515625,0.7960037787,,0.84765625,0.85546875,0.8515625,0.8334199707,,0.845703125,0.859375,0.8525390625,0.837882775,,,6312,0.0266666673,0.0599999987,0.043333333,0.0262405579,,0.0461538471,0.0489510484,0.0475524478,0.0249488212,,0.0785714313,0.1013513505,0.0899613909,0.0361770168
7068,0.8720703125,0.85546875,0.8637695313,0.864038497,,0.7802734375,0.8095703125,0.794921875,0.7959496835,,0.8505859375,0.841796875,0.8461914063,0.8340585425,,0.8466796875,0.83984375,0.8432617188,0.8381517222,,,6317,0.0266666673,0.0599999987,0.043333333,0.0264114857,,0.0461538471,0.0489510484,0.0475524478,0.0251748575,,0.0785714313,0.1013513505,0.0899613909,0.0367148606
7068,0.86328125,0.849609375,0.8564453125,0.8636588378,,0.7509765625,0.7978515625,0.7744140625,0.7948729024,,0.84375,0.8330078125,0.8383789063,0.8342745607,,0.841796875,0.83984375,0.8408203125,0.8382851517,,,6341,0.0466666669,0.0599999987,0.0533333328,0.0266807041,,0.0273972601,0.0322580636,0.0298276618,0.0252213855,,0.0482758619,0.1066666692,0.0774712656,0.0371224246
7068,0.87109375,0.8623046875,0.8666992188,0.8638108568,,0.7685546875,0.798828125,0.7836914063,0.7943138276,,0.8388671875,0.8359375,0.8374023438,0.8344309498,,0.8427734375,0.8388671875,0.8408203125,0.8384119098,,,6363,0.0066666668,0.0599999987,0.0333333327,0.0267472304,,0.0410958901,0.0482758619,0.044685876,0.0254160304,,0.0544217676,0.0533333346,0.0538775511,0.0372899759
7068,0.8828125,0.8798828125,0.8813476563,0.8646876968,,0.76953125,0.8203125,0.794921875,0.79434423,,0.8583984375,0.859375,0.8588867188,0.8356537383,,0.8544921875,0.8544921875,0.8544921875,0.8392159237,,,6376,0.0666666701,0.0333333351,0.0500000026,0.0269797581,,0.0352112688,0.0680272132,0.051619241,0.0256780625,,0.0410958901,0.1006711423,0.0708835162,0.0376259113
7068,0.865234375,0.8623046875,0.8637695313,0.8646417885,,0.765625,0.8046875,0.78515625,0.793884831,,0.833984375,0.826171875,0.830078125,0.8353749576,,0.826171875,0.822265625,0.82421875,0.838466065,,,6400,0.0133333337,0.0466666669,0.0300000003,0.0270099606,,0.0347222239,0.0675675645,0.0511448942,0.0259327308,,0.1041666642,0.1066666692,0.1054166667,0.0383038188
7068,0.8984375,0.884765625,0.8916015625,0.8659897772,,0.7509765625,0.7841796875,0.767578125,0.7925694957,,0.865234375,0.861328125,0.86328125,0.8367702722,,0.87109375,0.8603515625,0.8657226563,0.8398288945,,,6496,0.0333333351,0.0399999991,0.0366666671,0.0271065276,,0.0496453904,0.0551724136,0.052408902,0.0261974926,,0.0680272132,0.113333337,0.0906802751,0.0388275834
7068,0.8720703125,0.865234375,0.8686523438,0.8661229055,,0.7587890625,0.8251953125,0.7919921875,0.7925406303,,0.8359375,0.8369140625,0.8364257813,0.8367530477,,0.8505859375,0.8447265625,0.84765625,0.8402202623,,,6520,0.0733333305,0.0466666669,0.0599999987,0.0274354623,,0.0629921257,0.0536912754,0.0583417006,0.0265189346,,0.0340136066,0.0536912754,0.043852441,0.038877832
7440,0.873046875,0.859375,0.8662109375,0.8661273071,,0.796875,0.8193359375,0.8081054688,0.7933188722,,0.826171875,0.8359375,0.8310546875,0.8364681297,,0.837890625,0.8486328125,0.8432617188,0.8403723351,,,6574,0.0533333346,0.0666666701,0.0600000024,0.0277611077,,0.0928571448,0.0335570462,0.0632070955,0.0268858162,,0.0413793102,0.1292517036,0.0853155069,0.0393422087
7440,0.8916015625,0.876953125,0.8842773438,0.867034809,,0.826171875,0.828125,0.8271484375,0.7950103505,,0.8515625,0.8515625,0.8515625,0.8372228482,,0.84375,0.85546875,0.849609375,0.8408341871,,,6584,0.0733333305,0.0599999987,0.0666666646,0.0281501633,,0.048780486,0.0337837823,0.0412821341,0.0270297794,,0.0337837823,0.0933333337,0.063558558,0.0395843722
7440,0.869140625,0.8466796875,0.8579101563,0.8665785763,,0.7802734375,0.7998046875,0.7900390625,0.7947617861,,0.822265625,0.8232421875,0.8227539063,0.8364994011,,0.828125,0.837890625,0.8330078125,0.8404428684,,,6603,0.0333333351,0.0533333346,0.0433333348,0.028301995,,0.0709219873,0.0425531901,0.0567375887,0.0273268575,,0.0479452051,0.0738255009,0.060885353,0.039797382
7440,0.875,0.8681640625,0.8715820313,0.8668287491,,0.806640625,0.818359375,0.8125,0.7956486968,,0.84375,0.83984375,0.841796875,0.8367642748,,0.8447265625,0.85546875,0.8500976563,0.8409256078,,,6657,0.0133333337,0.0333333351,0.0233333344,0.0282523084,,0.0209790207,0.0571428575,0.0390609391,0.0274441983,,0.0337837823,0.0671140924,0.0504489373,0.0399038976
7440,0.873046875,0.8486328125,0.8608398438,0.8665293038,,0.7900390625,0.791015625,0.7905273438,0.7953926291,,0.8388671875,0.8427734375,0.8408203125,0.8369670767,,0.84765625,0.853515625,0.8505859375,0.8414086243,,,6696,0.0599999987,0.0133333337,0.0366666662,0.028336452,,0.0349650346,0.0349650346,0.0349650346,0.0275194067,,0.0604026839,0.0805369094,0.0704697967,0.0402095566
7440,0.8798828125,0.876953125,0.8784179688,0.8671237371,,0.771484375,0.80078125,0.7861328125,0.7949296383,,0.8447265625,0.84375,0.8442382813,0.8373306369,,0.8466796875,0.8515625,0.8491210938,0.8417942478,,,6699,0.0599999987,0.0133333337,0.0366666662,0.0284197541,,0.0349650346,0.0349650346,0.0349650346,0.027593863,,0.0604026839,0.0805369094,0.0704697967,0.040512159
7440,0.876953125,0.85546875,0.8662109375,0.8670780971,,0.80859375,0.828125,0.818359375,0.7961011251,,0.83203125,0.8408203125,0.8364257813,0.8372853941,,0.845703125,0.8408203125,0.8432617188,0.8418676213,,,6711,0.0666666701,0.0399999991,0.0533333346,0.0286688899,,0.0526315793,0.0399999991,0.0463157892,0.0277810822,,0.0205479451,0.0799999982,0.0502739716,0.0406097771
7440,0.87890625,0.8564453125,0.8676757813,0.8671079813,,0.7841796875,0.8125,0.7983398438,0.7962130611,,0.83984375,0.84375,0.841796875,0.8375109682,,0.8427734375,0.845703125,0.8442382813,0.8419861543,,,6738,0.0199999996,0.0733333305,0.046666665,0.0288488677,,0.0272108838,0.0625,0.0448554419,0.0279518258,,0.0533333346,0.0599999987,0.0566666666,0.040770346
7440,0.8759765625,0.869140625,0.8725585938,0.8673805119,,0.80078125,0.8232421875,0.8120117188,0.7970029939,,0.8427734375,0.841796875,0.8422851563,0.8377496776,,0.8583984375,0.857421875,0.8579101563,0.8427823544,,,6742,0.086666666,0.0666666701,0.0766666681,0.0293270457,,0.0330578499,0.0204081628,0.0267330064,0.0279396376,,0.0268456377,0.0933333337,0.0600894857,0.0409635374
7440,0.8681640625,0.8544921875,0.861328125,0.8670778926,,0.806640625,0.80859375,0.8076171875,0.7975337036,,0.8349609375,0.8349609375,0.8349609375,0.8376102406,,0.837890625,0.83984375,0.8388671875,0.8425865961,,,6846,0.0533333346,0.0533333346,0.0533333346,0.0295671086,,0.0671140924,0.0684931502,0.0678036213,0.0283382775,,0.0563380271,0.0733333305,0.0648356788,0.0412022588
7440,0.875,0.8671875,0.87109375,0.8672786854,,0.7880859375,0.81640625,0.8022460938,0.7977693231,,0.8447265625,0.845703125,0.8452148438,0.8379904707,,0.859375,0.8427734375,0.8510742188,0.8430109772,,,6854,0.0199999996,0.0333333351,0.0266666673,0.0295381042,,0.0352112688,0.079136692,0.0571739804,0.0286266345,,0.0652173907,0.0599999987,0.0626086947,0.0414163232
7440,0.8896484375,0.8681640625,0.87890625,0.8678600637,,0.7939453125,0.8359375,0.8149414063,0.7986279273,,0.8583984375,0.8486328125,0.853515625,0.8387667284,,0.857421875,0.8564453125,0.8569335938,0.843707108,,,6869,0.0666666701,0.086666666,0.0766666681,0.0300093898,,0.0359712243,0.0604026839,0.0481869541,0.0288222377,,0.0872483253,0.1199999973,0.1036241613,0.0420384016
7440,0.8916015625,0.8720703125,0.8818359375,0.8685588574,,0.806640625,0.818359375,0.8125,0.7993215309,,0.841796875,0.849609375,0.845703125,0.8391135483,,0.845703125,0.8564453125,0.8510742188,0.8440754636,,,6966,0.0333333351,0.0604026839,0.0468680095,0.030177976,,0.0608108118,0.0604026839,0.0606067479,0.0291400828,,0.0567375869,0.086666666,0.0717021264,0.0423350388
7440,0.9111328125,0.8916015625,0.9013671875,0.8701992739,,0.7646484375,0.7841796875,0.7744140625,0.7980761575,,0.8583984375,0.857421875,0.8579101563,0.8400533787,,0.8681640625,0.8642578125,0.8662109375,0.8451822372,,,6992,0.0466666669,0.0533333346,0.0500000007,0.0303761963,,0.0472972989,0.0349650346,0.0411311667,0.0292599936,,0.0733333305,0.113333337,0.0933333337,0.0428450218
7440,0.876953125,0.861328125,0.869140625,0.8701463414,,0.7890625,0.818359375,0.8037109375,0.7983578965,,0.841796875,0.8330078125,0.8374023438,0.8399208269,,0.841796875,0.8369140625,0.8393554688,0.8448908988,,,7014,0.0199999996,0.0738255009,0.0469127502,0.0305415618,,0.0476190485,0.0405405387,0.0440797936,0.0294081916,,0.0540540554,0.113333337,0.0836936962,0.0432535085
7812,0.875,0.86328125,0.869140625,0.8700960556,,0.7919921875,0.828125,0.8100585938,0.7989429314,,0.8291015625,0.837890625,0.8334960938,0.8395995903,,0.8408203125,0.83984375,0.8403320313,0.8446629554,,,7106,0.0533333346,0.113333337,0.0833333358,0.0310694795,,0.0067567569,0.0422535203,0.0245051386,0.0293591611,,0.0884353742,0.086666666,0.0875510201,0.0436964836
7812,0.8759765625,0.85546875,0.8657226563,0.8698773856,,0.7783203125,0.80859375,0.7934570313,0.7986686364,,0.833984375,0.822265625,0.828125,0.8390258607,,0.84375,0.83203125,0.837890625,0.8443243389,,,7114,0.0533333346,0.0799999982,0.0666666664,0.0314254514,,0.0431654677,0.0340136066,0.0385895371,0.0294514649,,0.0675675645,0.0599999987,0.0637837816,0.0438973566
7812,0.8916015625,0.875,0.8833007813,0.8705485554,,0.82421875,0.8330078125,0.8286132813,0.8001658686,,0.8583984375,0.8515625,0.8549804688,0.8398235911,,0.869140625,0.865234375,0.8671875,0.845467497,,,7155,0.0333333351,0.0599999987,0.0466666669,0.0315778636,,0.0268456377,0.0724637657,0.0496547017,0.0296534972,,0.0399999991,0.0599999987,0.0499999989,0.043958383
7812,0.873046875,0.8701171875,0.8715820313,0.8706002292,,0.798828125,0.82421875,0.8115234375,0.800733747,,0.8583984375,0.8515625,0.8549804688,0.840581435,,0.8564453125,0.8466796875,0.8515625,0.8457722471,,,7216,0.0333333351,0.0533333346,0.0433333348,0.0316954183,,0.0340136066,0.0592592582,0.0466364324,0.0298233266,,0.0805369094,0.1000000015,0.0902684554,0.0444214837
7812,0.8818359375,0.8681640625,0.875,0.8708202177,,0.7978515625,0.8193359375,0.80859375,0.8011267472,,0.845703125,0.8525390625,0.8491210938,0.841008418,,0.84375,0.8447265625,0.8442382813,0.8456955488,,,7247,0.0466666669,0.1066666692,0.0766666681,0.0321451308,,0.0161290318,0.0551724136,0.0356507227,0.0298816006,,0.068965517,0.1140939593,0.0915297382,0.0448925663
7812,0.884765625,0.869140625,0.876953125,0.8711268631,,0.7919921875,0.8115234375,0.8017578125,0.8011583005,,0.8427734375,0.8408203125,0.841796875,0.8410478408,,0.83984375,0.8427734375,0.8413085938,0.8454762011,,,7311,0.0533333346,0.0599999987,0.0566666666,0.0323903461,,0.0137931034,0.0599999987,0.036896551,0.0299517501,,0.0533333346,0.1266666651,0.0899999999,0.0453436406
7812,0.8828125,0.875,0.87890625,0.8715158325,,0.783203125,0.8134765625,0.7983398438,0.8010173776,,0.8349609375,0.8427734375,0.8388671875,0.8409388082,,0.8486328125,0.8408203125,0.8447265625,0.8454387192,,,7329,0.0399999991,0.0933333337,0.0666666664,0.0327331093,,0.0419580415,0.0884353742,0.0651967078,0.0303041996,,0.0799999982,0.1199999973,0.0999999978,0.0458902042
7812,0.875,0.865234375,0.8701171875,0.8714459002,,0.7861328125,0.818359375,0.8022460938,0.8010788134,,0.84375,0.837890625,0.8408203125,0.8409328834,,0.841796875,0.841796875,0.841796875,0.8452566269,,,7339,0.0399999991,0.1066666692,0.0733333342,0.0331391116,,0.0279720277,0.0567375869,0.0423548073,0.0304247057,,0.0666666701,0.086666666,0.0766666681,0.0461979688
7812,0.8798828125,0.873046875,0.8764648438,0.8716968474,,0.826171875,0.8447265625,0.8354492188,0.8027973337,,0.849609375,0.849609375,0.849609375,0.841366708,,0.845703125,0.8525390625,0.8491210938,0.8454498503,,,7340,0.0333333351,0.0666666701,0.0500000026,0.0333077205,,0.0482758619,0.0675675645,0.0579217132,0.0306996758,,0.0933333337,0.086666666,0.0899999999,0.0466359891
7812,0.8662109375,0.8720703125,0.869140625,0.8715690363,,0.794921875,0.8271484375,0.8110351563,0.8032092248,,0.84765625,0.841796875,0.8447265625,0.8415347007,,0.857421875,0.8505859375,0.8540039063,0.8458775531,,,7359,0.0466666669,0.0671140924,0.0568903796,0.0335435471,,0.0714285746,0.0333333351,0.0523809548,0.0309164886,,0.0599999987,0.0799999982,0.0699999984,0.0468696292
7812,0.8916015625,0.88671875,0.8891601563,0.8724485923,,0.798828125,0.8349609375,0.8168945313,0.8038934901,,0.8544921875,0.8583984375,0.8564453125,0.8422802313,,0.8486328125,0.8515625,0.8500976563,0.8460885582,,,7382,0.0399999991,0.0266666673,0.0333333332,0.0335414449,,0.0402684547,0.0612244904,0.0507464726,0.0311147884,,0.0536912754,0.0933333337,0.0735123046,0.047136056
7812,0.8916015625,0.869140625,0.8803710938,0.8728447173,,0.798828125,0.8330078125,0.8159179688,0.8044947141,,0.857421875,0.845703125,0.8515625,0.8427443447,,0.84375,0.8515625,0.84765625,0.8461669428,,,7401,0.0733333305,0.0466666669,0.0599999987,0.0338060305,,0.0743243247,0.0604026839,0.0673635043,0.0314772756,,0.0402684547,0.1666666716,0.1034675632,0.0476993711
7812,0.8740234375,0.875,0.8745117188,0.8729280674,,0.7978515625,0.8330078125,0.8154296875,0.8050414627,,0.833984375,0.8505859375,0.8422851563,0.8427213853,,0.837890625,0.8359375,0.8369140625,0.8457042988,,,7450,0.0199999996,0.0799999982,0.0499999989,0.0339679702,,0.0447761193,0.0270270277,0.0359015735,0.0315215186,,0.0666666701,0.0939597338,0.080313202,0.0480255094
7812,0.908203125,0.9013671875,0.9047851563,0.8745209219,,0.7841796875,0.8154296875,0.7998046875,0.804779624,,0.87109375,0.8544921875,0.8627929688,0.8437249645,,0.8701171875,0.8642578125,0.8671875,0.8467784589,,,7460,0.0333333351,0.086666666,0.0600000005,0.0342282905,,0.0472972989,0.0408163257,0.0440568123,0.0316468715,,0.0604026839,0.113333337,0.0868680105,0.0484139344
7812,0.876953125,0.85546875,0.8662109375,0.8741054226,,0.810546875,0.8251953125,0.8178710938,0.8054341975,,0.8388671875,0.8515625,0.8452148438,0.8437994584,,0.85546875,0.841796875,0.8486328125,0.8468711766,,,7463,0.0333333351,0.086666666,0.0600000005,0.0344860076,,0.0472972989,0.0408163257,0.0440568123,0.0317709709,,0.0604026839,0.113333337,0.0868680105,0.0487984751
8184,0.8740234375,0.8642578125,0.869140625,0.8738571828,,0.8046875,0.802734375,0.8037109375,0.8053480345,,0.8369140625,0.8447265625,0.8408203125,0.8436505011,,0.85546875,0.83984375,0.84765625,0.8469104302,,,7478,0.0133333337,0.0733333305,0.0433333321,0.0345744808,,0.0270270277,0.0268456377,0.0269363327,0.0317226245,,0.0402684547,0.0933333337,0.0668008942,0.0489784993
8184,0.87109375,0.861328125,0.8662109375,0.8734748705,,0.78515625,0.814453125,0.7998046875,0.8050708671,,0.833984375,0.83203125,0.8330078125,0.8431183667,,0.833984375,0.822265625,0.828125,0.8459711587,,,7511,0.0333333351,0.0466666669,0.040000001,0.034628736,,0.0469798669,0.0758620724,0.0614209697,0.032019608,,0.0469798669,0.0536912754,0.0503355712,0.04899207
8184,0.869140625,0.8564453125,0.8627929688,0.8729407754,,0.7890625,0.8076171875,0.7983398438,0.804734316,,0.8408203125,0.8388671875,0.83984375,0.8429546359,,0.8388671875,0.837890625,0.8383789063,0.8455915461,,,7609,0.0599999987,0.1066666692,0.083333334,0.035115782,,0.0204081628,0.0551724136,0.0377902882,0.0320773148,,0.0399999991,0.1400000006,0.0899999999,0.0494021493
8184,0.8720703125,0.8642578125,0.8681640625,0.8727019398,,0.7822265625,0.8232421875,0.802734375,0.8046343189,,0.841796875,0.8427734375,0.8422851563,0.8429211619,,0.83984375,0.8486328125,0.8442382813,0.8455238828,,,7644,0.0333333351,0.1000000015,0.0666666683,0.0354312909,,0.0733333305,0.0469798669,0.0601565987,0.0323581076,,0.0666666701,0.1148648635,0.0907657668,0.0498157855
8184,0.8779296875,0.857421875,0.8676757813,0.8724506318,,0.8056640625,0.8271484375,0.81640625,0.8052229155,,0.8466796875,0.8466796875,0.8466796875,0.8431090882,,0.853515625,0.8486328125,0.8510742188,0.8458013996,,,7687,0.0399999991,0.0933333337,0.0666666664,0.0357436446,,0.0199999996,0.0285714287,0.0242857141,0.0322773837,,0.0933333337,0.1666666716,0.1300000027,0.0506176277
8184,0.8818359375,0.861328125,0.8715820313,0.8724072018,,0.7890625,0.8193359375,0.8041992188,0.8051717306,,0.8447265625,0.8505859375,0.84765625,0.8433364463,,0.853515625,0.8359375,0.8447265625,0.8457476578,,,7693,0.0599999987,0.1066666692,0.083333334,0.0362195415,,0.0536912754,0.0743243247,0.0640078001,0.0325946878,,0.1066666692,0.1476510018,0.1271588355,0.0513830398
8184,0.8837890625,0.8642578125,0.8740234375,0.8724880136,,0.7822265625,0.8095703125,0.7958984375,0.804708066,,0.8486328125,0.853515625,0.8510742188,0.8437233349,,0.8564453125,0.8544921875,0.85546875,0.8462337124,,,7760,0.0733333305,0.1000000015,0.086666666,0.0367240128,,0.0694444478,0.0533333346,0.0613888912,0.0328826299,,0.0599999987,0.1206896529,0.0903448258,0.0517726576
8184,0.880859375,0.86328125,0.8720703125,0.8724671285,,0.8125,0.830078125,0.8212890625,0.8055371158,,0.845703125,0.8486328125,0.8471679688,0.8438955666,,0.8515625,0.8427734375,0.8471679688,0.8462804252,,,7780,0.086666666,0.0399999991,0.0633333325,0.036990106,,0.0218978096,0.0666666701,0.0442822399,0.032996626,,0.086666666,0.0869565234,0.0868115947,0.052123047
8184,0.890625,0.8828125,0.88671875,0.8731797096,,0.80859375,0.8330078125,0.8208007813,0.8063002991,,0.8408203125,0.8466796875,0.84375,0.8438882882,,0.8427734375,0.8525390625,0.84765625,0.8463492165,,,7788,0.086666666,0.0399999991,0.0633333325,0.0372535382,,0.0218978096,0.0666666701,0.0442822399,0.0331094821,,0.086666666,0.0869565234,0.0868115947,0.0524699325
8184,0.9140625,0.8876953125,0.9008789063,0.8745646694,,0.8037109375,0.8359375,0.8198242188,0.8069764951,,0.869140625,0.8603515625,0.8647460938,0.8449311785,,0.8671875,0.8583984375,0.8627929688,0.8471714041,,,7798,0.0466666669,0.0533333346,0.0500000007,0.0373810028,,0.0479452051,0.0472972989,0.047621252,0.0332545998,,0.0536912754,0.0872483253,0.0704698004,0.0526499312
8184,0.8779296875,0.8623046875,0.8701171875,0.8743422953,,0.8037109375,0.8232421875,0.8134765625,0.8073014984,,0.8515625,0.8525390625,0.8520507813,0.8452871587,,0.845703125,0.837890625,0.841796875,0.8469026776,,,7833,0.0799999982,0.0533333346,0.0666666664,0.0376738595,,0.0133333337,0.1081081107,0.0607207222,0.033529261,,0.0799999982,0.086666666,0.0833333321,0.0529567652
8184,0.876953125,0.8701171875,0.8735351563,0.8743019384,,0.7978515625,0.8125,0.8051757813,0.8071952126,,0.8369140625,0.8388671875,0.837890625,0.844917332,,0.8515625,0.8515625,0.8515625,0.8471356687,,,7900,0.0599999987,0.0733333305,0.0666666646,0.0379637875,,0.0273972601,0.0909090936,0.0591531768,0.0337855002,,0.0738255009,0.1400000006,0.1069127508,0.053496325
8184,0.8759765625,0.8642578125,0.8701171875,0.8740927008,,0.7919921875,0.8291015625,0.810546875,0.8073627957,,0.8505859375,0.8505859375,0.8505859375,0.8452007622,,0.8603515625,0.837890625,0.8491210938,0.84723494,,,7932,0.0933333337,0.0533333346,0.0733333342,0.038317483,,0.0540540554,0.0492957756,0.0516749155,0.0339643943,,0.0666666701,0.1000000015,0.0833333358,0.0537946951
8184,0.87109375,0.8671875,0.869140625,0.8738450971,,0.796875,0.8349609375,0.8159179688,0.8077905543,,0.84765625,0.84375,0.845703125,0.8452258804,,0.86328125,0.853515625,0.8583984375,0.8477931149,,,7991,0.0599999987,0.0733333305,0.0666666646,0.0386009748,,0.0272108838,0.0805369094,0.0538738966,0.0341634894,,0.0466666669,0.1266666651,0.086666666,0.0541234148
8184,0.8916015625,0.88671875,0.8891601563,0.87461085,,0.8095703125,0.8330078125,0.8212890625,0.8084654797,,0.85546875,0.84765625,0.8515625,0.8455427114,,0.85546875,0.8662109375,0.8608398438,0.8484454513,,,8026,0.086666666,0.0666666701,0.0766666681,0.0389816317,,0.01369863,0.0337837823,0.0237412062,0.0340592665,,0.0666666701,0.1333333403,0.1000000052,0.0545821807
8184,0.8828125,0.865234375,0.8740234375,0.8745814794,,0.796875,0.833984375,0.8154296875,0.8088136901,,0.841796875,0.84765625,0.8447265625,0.8455019039,,0.8369140625,0.8427734375,0.83984375,0.8480153662,,,8037,0.0799999982,0.0533333346,0.0666666664,0.0392584821,,0.0352112688,0.0544217676,0.0448165182,0.0341668391,,0.0799999982,0.1199999973,0.0999999978,0.0550363589
8184,0.87109375,0.8583984375,0.8647460938,0.8740897101,,0.7900390625,0.8125,0.8012695313,0.8084364822,,0.84375,0.8310546875,0.8374023438,0.8450969259,,0.8369140625,0.8369140625,0.8369140625,0.8474603011,,,8049,0.0266666673,0.0533333346,0.040000001,0.0392658973,,0.0340136066,0.0714285746,0.0527210906,0.0343523816,,0.1333333403,0.113333337,0.1233333386,0.0557193287
8556,0.8876953125,0.8740234375,0.880859375,0.8744281933,,0.7998046875,0.8212890625,0.810546875,0.8085420018,,0.83203125,0.841796875,0.8369140625,0.8446877827,,0.85546875,0.8544921875,0.8549804688,0.8478363094,,,8066,0.0466666669,0.0266666673,0.0366666671,0.039239905,,0.0408163257,0.0266666673,0.0337414965,0.0343462727,,0.0933333337,0.1208053678,0.1070693508,0.0562328289
8556,0.8828125,0.8681640625,0.8754882813,0.8744811977,,0.8076171875,0.82421875,0.8159179688,0.8089108002,,0.833984375,0.83203125,0.8330078125,0.8441037842,,0.8388671875,0.8427734375,0.8408203125,0.8474855096,,,8180,0.0733333305,0.0533333346,0.0633333325,0.0394808393,,0.0413793102,0.0805369094,0.0609581098,0.0346123911,,0.113333337,0.1000000015,0.1066666692,0.0567371673
8556,0.90234375,0.8916015625,0.8969726563,0.8756057707,,0.822265625,0.8359375,0.8291015625,0.8099203383,,0.861328125,0.8623046875,0.8618164063,0.8449894153,,0.8583984375,0.861328125,0.8598632813,0.8481043982,,,8215,0.0466666669,0.1066666692,0.0766666681,0.0398526975,,0.0201342274,0.0753424689,0.0477383481,0.0347436507,,0.0733333305,0.1000000015,0.086666666,0.0570364623
8556,0.8701171875,0.8671875,0.8686523438,0.8752580993,,0.7890625,0.80859375,0.798828125,0.8093657276,,0.8251953125,0.830078125,0.8276367188,0.8441217805,,0.84765625,0.83984375,0.84375,0.8478866783,,,8221,0.0399999991,0.0533333346,0.0466666669,0.0399208372,,0.0268456377,0.0405405387,0.0336930882,0.034733145,,0.0805369094,0.1000000015,0.0902684554,0.0573687823
8556,0.8916015625,0.87890625,0.8852539063,0.8757578897,,0.80078125,0.814453125,0.8076171875,0.8092783006,,0.84765625,0.865234375,0.8564453125,0.8447379571,,0.8447265625,0.83984375,0.8422851563,0.8476066022,,,8290,0.0733333305,0.1266666651,0.0999999978,0.0405216288,,0.013888889,0.0604026839,0.0371457865,0.0347572715,,0.0599999987,0.1275167763,0.0937583875,0.0577326783
8556,0.8828125,0.8935546875,0.8881835938,0.8763791749,,0.7900390625,0.8310546875,0.810546875,0.8093417293,,0.8408203125,0.85546875,0.8481445313,0.8449082858,,0.8466796875,0.849609375,0.8481445313,0.8476334986,,,8334,0.0599999987,0.113333337,0.0866666678,0.0409830792,,0.0272108838,0.0738255009,0.0505181924,0.0349148807,,0.1066666692,0.086666666,0.0966666676,0.0581220182
8556,0.8837890625,0.8759765625,0.8798828125,0.8765543568,,0.8037109375,0.8310546875,0.8173828125,0.8097437835,,0.849609375,0.845703125,0.84765625,0.845045684,,0.8466796875,0.8427734375,0.8447265625,0.8474881518,,,8340,0.0666666701,0.086666666,0.0766666681,0.0413399151,,0.0337837823,0.0402684547,0.0370261185,0.034935993,,0.0599999987,0.1533333361,0.1066666674,0.0586074647
8556,0.884765625,0.8720703125,0.8784179688,0.8766475374,,0.7978515625,0.8359375,0.8168945313,0.8101013209,,0.8271484375,0.8408203125,0.833984375,0.8444926186,,0.8583984375,0.849609375,0.8540039063,0.8478139395,,,8363,0.1199999973,0.0933333337,0.1066666655,0.0419931826,,0.0675675645,0.0413793102,0.0544734374,0.0351313675,,0.0199999996,0.1199999973,0.0699999984,0.05872139
8556,0.8837890625,0.8701171875,0.876953125,0.8766628167,,0.8271484375,0.8291015625,0.828125,0.8110025048,,0.8271484375,0.8388671875,0.8330078125,0.8439183783,,0.841796875,0.8515625,0.8466796875,0.8477572269,,,8368,0.1199999973,0.0933333337,0.1066666655,0.0426399175,,0.0675675645,0.0413793102,0.0544734374,0.0353247882,,0.0199999996,0.1199999973,0.0699999984,0.0588341761
8556,0.88671875,0.888671875,0.8876953125,0.8772144415,,0.8388671875,0.8408203125,0.83984375,0.8124445671,,0.859375,0.8623046875,0.8608398438,0.8447644515,,0.8525390625,0.8623046875,0.857421875,0.8482404593,,,8377,0.0799999982,0.113333337,0.0966666676,0.043180185,,0.0466666669,0.0540540554,0.0503603611,0.0354751439,,0.0805369094,0.1599999964,0.1202684529,0.0594485189
8556,0.890625,0.8896484375,0.8901367188,0.8778605554,,0.81640625,0.818359375,0.8173828125,0.8126914794,,0.837890625,0.837890625,0.837890625,0.8444207602,,0.8564453125,0.8466796875,0.8515625,0.8484065614,,,8467,0.0533333346,0.0599999987,0.0566666666,0.0433150498,,0.0551724136,0.0671140924,0.061143253,0.035731825,,0.0733333305,0.0933333337,0.0833333321,0.059687367
8556,0.8876953125,0.8720703125,0.8798828125,0.8779616682,,0.8251953125,0.8251953125,0.8251953125,0.813316671,,0.8427734375,0.8544921875,0.8486328125,0.8446313628,,0.8544921875,0.8505859375,0.8525390625,0.8486131864,,,8470,0.0333333351,0.0799999982,0.0566666666,0.0434485659,,0.0833333358,0.0738255009,0.0785794184,0.0361603009,,0.0733333305,0.1000000015,0.086666666,0.05995716
8556,0.880859375,0.8701171875,0.8754882813,0.8778379989,,0.7978515625,0.8232421875,0.810546875,0.8131781812,,0.8466796875,0.853515625,0.8500976563,0.8449046775,,0.85546875,0.849609375,0.8525390625,0.8488094802,,,8498,0.0533333346,0.0599999987,0.0566666666,0.0435807469,,0.0466666669,0.0714285746,0.0590476207,0.0363891741,,0.0799999982,0.0933333337,0.086666666,0.0602242551
8556,0.888671875,0.8828125,0.8857421875,0.8782332083,,0.8408203125,0.8408203125,0.8408203125,0.8145602878,,0.857421875,0.84375,0.8505859375,0.8451887405,,0.86328125,0.859375,0.861328125,0.8494354125,,,8508,0.0533333346,0.0733333305,0.0633333325,0.0437782728,,0.0733333305,0.0733333305,0.0733333305,0.0367586157,,0.086666666,0.0666666701,0.0766666681,0.0603886792
8928,0.8818359375,0.86328125,0.8725585938,0.8779494776,,0.8056640625,0.8154296875,0.810546875,0.8143596172,,0.82421875,0.8310546875,0.8276367188,0.8443111394,,0.841796875,0.8212890625,0.8315429688,0.8485407903,,,8566,0.0399999991,0.1066666692,0.0733333342,0.0440738234,,0.0469798669,0.0738255009,0.0604026839,0.0369950564,,0.0733333305,0.1199999973,0.0966666639,0.060751459
8928,0.8740234375,0.8701171875,0.8720703125,0.8776555193,,0.7958984375,0.8193359375,0.8076171875,0.8140224957,,0.83203125,0.8427734375,0.8374023438,0.8439656996,,0.84375,0.837890625,0.8408203125,0.8481547664,,,8601,0.0533333346,0.1000000015,0.0766666681,0.0443997519,,0.0544217676,0.0671140924,0.06076793,0.0372327851,,0.1000000015,0.1333333403,0.1166666709,0.0613106112
8928,0.908203125,0.8955078125,0.9018554688,0.8788655168,,0.810546875,0.8427734375,0.8266601563,0.8146543787,,0.853515625,0.8427734375,0.8481445313,0.8441746412,,0.859375,0.85546875,0.857421875,0.8486181218,,,8634,0.0733333305,0.1266666651,0.0999999978,0.0449557543,,0.0466666669,0.0335570462,0.0401118565,0.0372615758,,0.0666666701,0.0666666701,0.0666666701,0.0613641717
8928,0.890625,0.8720703125,0.8813476563,0.8789896238,,0.7958984375,0.8173828125,0.806640625,0.814253691,,0.8408203125,0.8447265625,0.8427734375,0.844104581,,0.8623046875,0.8525390625,0.857421875,0.8490583095,,,8635,0.0733333305,0.1266666651,0.0999999978,0.0455061968,,0.0466666669,0.0335570462,0.0401118565,0.0372900786,,0.0666666701,0.0666666701,0.0666666701,0.0614171967
8928,0.8857421875,0.8701171875,0.8779296875,0.878936627,,0.8056640625,0.8251953125,0.8154296875,0.8143124908,,0.837890625,0.83984375,0.8388671875,0.8438427113,,0.8603515625,0.84765625,0.8540039063,0.8493055893,,,8690,0.0604026839,0.0733333305,0.0668680072,0.0457198149,,0.0270270277,0.0344827585,0.0307548931,0.0372247268,,0.086666666,0.113333337,0.1000000015,0.0618030248
8928,0.9130859375,0.892578125,0.9028320313,0.8801313972,,0.8125,0.8515625,0.83203125,0.8151984288,,0.865234375,0.8662109375,0.8657226563,0.8449367086,,0.8759765625,0.87109375,0.8735351563,0.8505170677,,,8695,0.0604026839,0.0733333305,0.0668680072,0.0459312968,,0.0270270277,0.0344827585,0.0307548931,0.0371600284,,0.086666666,0.113333337,0.1000000015,0.0621849945
8928,0.88671875,0.8876953125,0.8872070313,0.8804851789,,0.8125,0.8359375,0.82421875,0.8156494449,,0.8349609375,0.8369140625,0.8359375,0.8444867482,,0.853515625,0.8359375,0.8447265625,0.8502275424,,,8819,0.0733333305,0.0666666701,0.0700000003,0.0461719838,,0.027777778,0.0675675645,0.0476726713,0.0372651549,,0.113333337,0.1066666692,0.1100000031,0.0626631446
8928,0.892578125,0.8896484375,0.8911132813,0.881016584,,0.8408203125,0.849609375,0.8452148438,0.8171277148,,0.8564453125,0.857421875,0.8569335938,0.8451090904,,0.861328125,0.8583984375,0.8598632813,0.8507093294,,,8822,0.0733333305,0.0599999987,0.0666666646,0.0463769306,,0.0206896551,0.0666666701,0.0436781626,0.0373292849,,0.0733333305,0.1933333278,0.1333333291,0.0633698465
8928,0.896484375,0.8798828125,0.8881835938,0.8813749345,,0.828125,0.8525390625,0.8403320313,0.8182879306,,0.861328125,0.849609375,0.85546875,0.8456270734,,0.8701171875,0.8642578125,0.8671875,0.8515332379,,,8878,0.1066666692,0.1000000015,0.1033333354,0.0469464947,,0.0729926974,0.0333333351,0.0531630162,0.0374876223,,0.0533333346,0.1351351291,0.0942342319,0.0636784903
8928,0.904296875,0.89453125,0.8994140625,0.8822768909,,0.814453125,0.8408203125,0.8276367188,0.81875537,,0.833984375,0.8525390625,0.8432617188,0.8455088057,,0.86328125,0.8359375,0.849609375,0.8514370447,,,8885,0.0599999987,0.086666666,0.0733333323,0.047210363,,0.0347222239,0.1140939593,0.0744080916,0.037856827,,0.113333337,0.1208053678,0.1170693524,0.0642123989
8928,0.908203125,0.8984375,0.9033203125,0.883329062,,0.8115234375,0.8505859375,0.8310546875,0.8193703359,,0.873046875,0.86328125,0.8681640625,0.8466415685,,0.8642578125,0.8662109375,0.865234375,0.8521269113,,,8904,0.0133333337,0.1000000015,0.0566666676,0.0473049261,,0.0547945201,0.0748299286,0.0648122244,0.0381263809,,0.1006711423,0.1400000006,0.1203355715,0.0647736307
8928,0.919921875,0.91015625,0.9150390625,0.884914562,,0.7919921875,0.8251953125,0.80859375,0.8188315066,,0.869140625,0.865234375,0.8671875,0.8476688651,,0.8828125,0.8642578125,0.8735351563,0.8531973235,,,8907,0.0133333337,0.1000000015,0.0566666676,0.0473985435,,0.0547945201,0.0748299286,0.0648122244,0.0383932394,,0.1006711423,0.1400000006,0.1203355715,0.0653292501
8928,0.9072265625,0.8935546875,0.900390625,0.8856883651,,0.8447265625,0.841796875,0.8432617188,0.8200530172,,0.85546875,0.8505859375,0.8530273438,0.847936789,,0.859375,0.8466796875,0.8530273438,0.8531888245,,,8928,0.0599999987,0.1400000006,0.0999999996,0.0479245581,,0.0544217676,0.0884353742,0.0714285709,0.0387235927,,0.086666666,0.0933333337,0.0899999999,0.0655759576
9300,0.9033203125,0.880859375,0.8920898438,0.8860084391,,0.806640625,0.8310546875,0.8188476563,0.8199927492,,0.83984375,0.8466796875,0.8432617188,0.8477030355,,0.8583984375,0.853515625,0.8559570313,0.8533272349,,,8935,0.0533333346,0.1400000006,0.0966666676,0.0484119792,,0.083916083,0.1000000015,0.0919580422,0.0392559372,,0.113333337,0.1266666651,0.120000001,0.066120198
9300,0.8974609375,0.88671875,0.8920898438,0.8863125093,,0.8125,0.8232421875,0.8178710938,0.8198866664,,0.841796875,0.83203125,0.8369140625,0.8471635869,,0.8505859375,0.8515625,0.8510742188,0.853214584,,,8958,0.0399999991,0.113333337,0.0766666681,0.0486945261,,0.0753424689,0.0671140924,0.0712282807,0.0395756606,,0.113333337,0.086666666,0.1000000015,0.066458996
9300,0.8974609375,0.884765625,0.8911132813,0.8865525479,,0.80859375,0.8134765625,0.8110351563,0.8194440909,,0.8427734375,0.84765625,0.8452148438,0.8470661497,,0.849609375,0.857421875,0.853515625,0.8532296361,,,8975,0.0399999991,0.1400000006,0.0899999999,0.0491075808,,0.089041099,0.1172413826,0.1031412408,0.0402113164,,0.0733333305,0.200000003,0.1366666667,0.0671610728
9300,0.9111328125,0.8955078125,0.9033203125,0.8873909361,,0.8076171875,0.837890625,0.8227539063,0.8196095817,,0.83984375,0.84375,0.841796875,0.846802686,,0.8505859375,0.8515625,0.8510742188,0.8531218652,,,8993,0.1000000015,0.1266666651,0.1133333333,0.0497498383,,0.0335570462,0.0599999987,0.0467785224,0.0402769885,,0.113333337,0.1666666716,0.1400000043,0.0678894621
9300,0.8935546875,0.8916015625,0.892578125,0.8876502956,,0.8095703125,0.8251953125,0.8173828125,0.8194982432,,0.8505859375,0.845703125,0.8481445313,0.8468697782,,0.8671875,0.8564453125,0.8618164063,0.8535565923,,,8999,0.1000000015,0.1266666651,0.1133333333,0.0503856733,,0.0335570462,0.0599999987,0.0467785224,0.0403420038,,0.113333337,0.1666666716,0.1400000043,0.0686105675
9300,0.890625,0.8798828125,0.8852539063,0.8875304761,,0.81640625,0.8330078125,0.8247070313,0.8197586826,,0.8447265625,0.8544921875,0.849609375,0.8470067581,,0.8505859375,0.859375,0.8549804688,0.8536277861,,,9009,0.086666666,0.086666666,0.086666666,0.0507484832,,0.0335570462,0.0878378376,0.0606974419,0.0405455582,,0.1599999964,0.1208053678,0.1404026821,0.0693284886
9300,0.904296875,0.884765625,0.89453125,0.8878805148,,0.8193359375,0.82421875,0.8217773438,0.8198596157,,0.845703125,0.8486328125,0.8471679688,0.8470148186,,0.8466796875,0.859375,0.8530273438,0.853597764,,,9055,0.0466666669,0.1066666692,0.0766666681,0.051007665,,0.0410958901,0.0733333305,0.0572146103,0.0407122487,,0.1140939593,0.113333337,0.1137136482,0.0697723402
9300,0.8974609375,0.8798828125,0.888671875,0.8879200828,,0.802734375,0.822265625,0.8125,0.8194916349,,0.837890625,0.8447265625,0.8413085938,0.8467295074,,0.85546875,0.853515625,0.8544921875,0.8536424852,,,9063,0.0399999991,0.0799999982,0.0599999987,0.0510975884,,0.0604026839,0.0872483253,0.0738255046,0.0410433813,,0.0533333346,0.1866666675,0.120000001,0.0702746168
9300,0.8994140625,0.9052734375,0.90234375,0.8886412662,,0.8173828125,0.8388671875,0.828125,0.8199233031,,0.8564453125,0.8505859375,0.853515625,0.8470688133,,0.8759765625,0.86328125,0.8696289063,0.8544418062,,,9226,0.0533333346,0.200000003,0.1266666688,0.0518532792,,0.0441176482,0.0625,0.0533088241,0.0411660357,,0.1400000006,0.0733333305,0.1066666655,0.0706385373
9672,0.904296875,0.9013671875,0.9028320313,0.8893508044,,0.810546875,0.8251953125,0.8178710938,0.8198206927,,0.83984375,0.828125,0.833984375,0.8464145913,,0.833984375,0.8447265625,0.8393554688,0.8536874893,,,9233,0.0733333305,0.1533333361,0.1133333333,0.0524680797,,0.0408163257,0.1212121248,0.0810142253,0.0415645176,,0.0939597338,0.113333337,0.1036465354,0.0709686173
9672,0.88671875,0.8818359375,0.8842773438,0.8890971314,,0.810546875,0.8369140625,0.8237304688,0.8200161815,,0.8369140625,0.8388671875,0.837890625,0.845988393,,0.8408203125,0.857421875,0.8491210938,0.8534591696,,,9260,0.0666666701,0.1266666651,0.0966666676,0.0529100656,,0.0666666701,0.0939597338,0.080313202,0.0419520044,,0.1066666692,0.1333333403,0.1200000048,0.0714589312
9672,0.896484375,0.8876953125,0.8920898438,0.889246767,,0.828125,0.849609375,0.8388671875,0.8209587318,,0.853515625,0.849609375,0.8515625,0.8462670984,,0.8486328125,0.8505859375,0.849609375,0.8532666798,,,9307,0.0666666701,0.086666666,0.0766666681,0.0531476316,,0.1103448272,0.1333333403,0.1218390837,0.0427508752,,0.113333337,0.1677852422,0.1405592896,0.0721499348
9672,0.896484375,0.8896484375,0.8930664063,0.889437749,,0.7978515625,0.8291015625,0.8134765625,0.8205846233,,0.84765625,0.8525390625,0.8500976563,0.8464586263,,0.84375,0.8505859375,0.8471679688,0.8529617443,,,9316,0.0533333346,0.0733333305,0.0633333325,0.0532494886,,0.0215827338,0.0939597338,0.0577712338,0.0429010788,,0.113333337,0.1400000006,0.1266666688,0.0726951021
9672,0.90234375,0.8916015625,0.8969726563,0.8898144943,,0.818359375,0.849609375,0.833984375,0.8212546109,,0.845703125,0.853515625,0.849609375,0.8466161637,,0.86328125,0.8564453125,0.8598632813,0.8533068211,,,9348,0.113333337,0.0933333337,0.1033333354,0.0537503271,,0.089041099,0.0666666701,0.0778538845,0.0432506069,,0.0939597338,0.1466666609,0.1203131974,0.0731712831
9672,0.9013671875,0.8935546875,0.8974609375,0.8901968165,,0.8056640625,0.845703125,0.8256835938,0.82147606,,0.84765625,0.8505859375,0.8491210938,0.8467414102,,0.84765625,0.859375,0.853515625,0.8533172613,,,9369,0.0399999991,0.0402684547,0.0401342269,0.0536141661,,0.068965517,0.0533333346,0.0611494258,0.0434295951,,0.1933333278,0.1000000015,0.1466666646,0.0739062369
9672,0.8984375,0.890625,0.89453125,0.8904135382,,0.8173828125,0.8359375,0.8266601563,0.8217352648,,0.84765625,0.8564453125,0.8520507813,0.8470068788,,0.85546875,0.8544921875,0.8549804688,0.8534004217,,,9412,0.0799999982,0.0466666669,0.0633333325,0.0537113578,,0.0536912754,0.086666666,0.0701789707,0.0436970888,,0.0933333337,0.1333333403,0.113333337,0.0743005079
9672,0.904296875,0.8857421875,0.8950195313,0.8906438378,,0.82421875,0.8466796875,0.8354492188,0.8224209625,,0.8408203125,0.8427734375,0.841796875,0.8467463786,,0.8466796875,0.8544921875,0.8505859375,0.8532596975,,,9415,0.0799999982,0.0466666669,0.0633333325,0.0538075775,,0.0536912754,0.086666666,0.0701789707,0.0439619076,,0.0933333337,0.1333333403,0.113333337,0.0746908362
9672,0.9130859375,0.8935546875,0.9033203125,0.8912776616,,0.82421875,0.8564453125,0.8403320313,0.823316516,,0.8681640625,0.8701171875,0.869140625,0.8478660909,,0.87109375,0.8662109375,0.8686523438,0.8540293298,,,9435,0.0666666701,0.1066666692,0.0866666697,0.0541361684,,0.0408163257,0.086666666,0.0637414958,0.0441597035,,0.086666666,0.1333333403,0.1100000031,0.0750439278
9672,0.9072265625,0.8837890625,0.8955078125,0.8914891691,,0.83203125,0.8359375,0.833984375,0.8238499089,,0.8583984375,0.8505859375,0.8544921875,0.8481973957,,0.8564453125,0.87109375,0.8637695313,0.8545163399,,,9442,0.0399999991,0.1000000015,0.0700000003,0.0542948068,,0.0399999991,0.0625,0.0512499996,0.0442306065,,0.1066666692,0.1006711423,0.1036689058,0.0753301776
9672,0.9111328125,0.87109375,0.8911132813,0.8914703747,,0.83203125,0.8408203125,0.8364257813,0.8244787025,,0.8505859375,0.8466796875,0.8486328125,0.8482191666,,0.849609375,0.8515625,0.8505859375,0.8543198198,,,9468,0.1000000015,0.0933333337,0.0966666676,0.0547185254,,0.0675675645,0.0533333346,0.0604504496,0.0443928049,,0.0733333305,0.1199999973,0.0966666639,0.0755435425
10044,0.916015625,0.8955078125,0.9057617188,0.8921849419,,0.8125,0.8408203125,0.8266601563,0.8245877752,,0.83984375,0.8310546875,0.8354492188,0.8475806692,,0.845703125,0.8447265625,0.8452148438,0.853864571,,,9538,0.1266666651,0.1199999973,0.1233333312,0.0554046734,,0.0896551758,0.0608108118,0.0752329938,0.0447012068,,0.1208053678,0.1266666651,0.1237360165,0.0760254672
10044,0.90625,0.9013671875,0.9038085938,0.8927661245,,0.826171875,0.849609375,0.837890625,0.8252529177,,0.859375,0.857421875,0.8583984375,0.8481215576,,0.865234375,0.8583984375,0.8618164063,0.8542621627,,,9547,0.0933333337,0.0599999987,0.0766666662,0.0556172933,,0.0810810775,0.0799999982,0.0805405378,0.0450596001,,0.0666666701,0.1666666716,0.1166666709,0.0764318793
10044,0.90625,0.904296875,0.9052734375,0.8933914902,,0.8212890625,0.8232421875,0.822265625,0.8251035531,,0.837890625,0.8232421875,0.8305664063,0.8472438,,0.84765625,0.8349609375,0.8413085938,0.8536144843,,,9554,0.1333333403,0.0799999982,0.1066666692,0.0561277871,,0.0333333351,0.055555556,0.0444444455,0.0450534486,,0.1000000015,0.1333333403,0.1166666709,0.0768342272
10044,0.90625,0.8896484375,0.8979492188,0.8936193766,,0.8125,0.8251953125,0.8188476563,0.8247907582,,0.8466796875,0.8486328125,0.84765625,0.8472644225,,0.8505859375,0.8505859375,0.8505859375,0.8534630569,,,9567,0.0533333346,0.0599999987,0.0566666666,0.0561331759,,0.0536912754,0.0724637657,0.0630775206,0.0452336893,,0.113333337,0.0933333337,0.1033333354,0.0770992183
10044,0.90234375,0.8974609375,0.8999023438,0.8939335249,,0.8076171875,0.8515625,0.8295898438,0.8250307125,,0.8515625,0.8486328125,0.8500976563,0.8474060842,,0.8642578125,0.857421875,0.8608398438,0.8538318963,,,9589,0.086666666,0.0666666701,0.0766666681,0.0563385108,,0.0748299286,0.1081081107,0.0914690197,0.0456960426,,0.1000000015,0.1400000006,0.120000001,0.0775282261
10044,0.9052734375,0.8916015625,0.8984375,0.8941587237,,0.80859375,0.826171875,0.8173828125,0.8246483175,,0.84375,0.8388671875,0.8413085938,0.8471012097,,0.8544921875,0.8466796875,0.8505859375,0.8536695983,,,9627,0.1199999973,0.086666666,0.1033333316,0.056808459,,0.1073825508,0.0680272132,0.087704882,0.046116131,,0.0872483253,0.1266666651,0.1069574952,0.0778225188
10044,0.9150390625,0.9091796875,0.912109375,0.8950562563,,0.82421875,0.8447265625,0.8344726563,0.8251395345,,0.8662109375,0.86328125,0.8647460938,0.8479834539,,0.8818359375,0.876953125,0.8793945313,0.854955845,,,9657,0.0599999987,0.1466666609,0.1033333298,0.0572737077,,0.0638297871,0.0599999987,0.0619148929,0.0462741186,,0.1599999964,0.1466666609,0.1533333287,0.0785776269
10044,0.912109375,0.892578125,0.90234375,0.895420631,,0.806640625,0.8291015625,0.8178710938,0.8247761124,,0.8466796875,0.8427734375,0.8447265625,0.8478206093,,0.8427734375,0.83203125,0.8374023438,0.8540781699,,,9680,0.0533333346,0.1533333361,0.1033333354,0.057734304,,0.1342281848,0.1533333361,0.1437807605,0.047249185,,0.0733333305,0.1599999964,0.1166666634,0.0789585172
10044,0.91015625,0.90234375,0.90625,0.8959620994,,0.83203125,0.8544921875,0.8432617188,0.8257003927,,0.87109375,0.873046875,0.8720703125,0.8490330945,,0.876953125,0.861328125,0.869140625,0.8548312927,,,9698,0.0799999982,0.1000000015,0.0899999999,0.058056961,,0.0469798669,0.0799999982,0.0634899326,0.0474115925,,0.1466666609,0.1599999964,0.1533333287,0.0797022654
10044,0.9140625,0.9052734375,0.9096679688,0.8966473929,,0.8271484375,0.8515625,0.8393554688,0.8263831465,,0.869140625,0.8671875,0.8681640625,0.8499896429,,0.861328125,0.8623046875,0.8618164063,0.8551805483,,,9768,0.0599999987,0.0466666669,0.0533333328,0.0580097247,,0.0748299286,0.0960000008,0.0854149647,0.0477916262,,0.1466666609,0.1533333361,0.1499999985,0.0804052427
10044,0.9248046875,0.8955078125,0.91015625,0.8973228357,,0.826171875,0.841796875,0.833984375,0.826763208,,0.845703125,0.83984375,0.8427734375,0.8496288326,,0.8564453125,0.84765625,0.8520507813,0.85502406,,,9840,0.086666666,0.1409395933,0.1138031296,0.0585676587,,0.116438359,0.0671641827,0.0918012708,0.0482317227,,0.113333337,0.0933333337,0.1033333354,0.0806345236
10044,0.8935546875,0.880859375,0.8872070313,0.8968170455,,0.8154296875,0.82421875,0.8198242188,0.8264162585,,0.83203125,0.8349609375,0.8334960938,0.8488221957,,0.8408203125,0.837890625,0.8393554688,0.8542406304,,,9843,0.086666666,0.1409395933,0.1138031296,0.0591200135,,0.116438359,0.0671641827,0.0918012708,0.0486674181,,0.113333337,0.0933333337,0.1033333354,0.0808615117
10044,0.9091796875,0.8916015625,0.900390625,0.8969957245,,0.8271484375,0.83984375,0.8334960938,0.8267702503,,0.8583984375,0.84765625,0.8530273438,0.8490324531,,0.857421875,0.8525390625,0.8549804688,0.8542776223,,,9883,0.0799999982,0.1599999964,0.1199999973,0.0597288133,,0.0410958901,0.0536912754,0.0473935828,0.0486546798,,0.1208053678,0.1599999964,0.1404026821,0.0814569234
10416,0.90625,0.9052734375,0.9057617188,0.8974340242,,0.82421875,0.8369140625,0.8305664063,0.8269600581,,0.845703125,0.853515625,0.849609375,0.8490612992,,0.86328125,0.8564453125,0.8598632813,0.8545569053,,,9907,0.086666666,0.113333337,0.1000000015,0.0601315252,,0.0642857179,0.1020408198,0.0831632689,0.0489997657,,0.113333337,0.200000003,0.15666667,0.0822090209
10416,0.9375,0.908203125,0.9228515625,0.8987049011,,0.8310546875,0.861328125,0.8461914063,0.8279216255,,0.8681640625,0.8681640625,0.8681640625,0.8500164373,,0.8828125,0.86328125,0.873046875,0.8554814038,,,9972,0.1066666692,0.1333333403,0.1200000048,0.06073021,,0.0604026839,0.1006711423,0.0805369131,0.0493151372,,0.1333333403,0.1333333403,0.1333333403,0.0827202641
10416,0.90625,0.9033203125,0.9047851563,0.8990089139,,0.8193359375,0.8173828125,0.818359375,0.8274435129,,0.84765625,0.84375,0.845703125,0.8498007717,,0.84765625,0.837890625,0.8427734375,0.8548460055,,,10050,0.086666666,0.113333337,0.1000000015,0.0611229079,,0.0675675645,0.0763358772,0.0719517209,0.049541503,,0.1400000006,0.1199999973,0.129999999,0.0831930614
10416,0.91015625,0.9013671875,0.9057617188,0.8993465541,,0.82421875,0.857421875,0.8408203125,0.8281123529,,0.853515625,0.8466796875,0.8500976563,0.8498156159,,0.8642578125,0.8623046875,0.86328125,0.8552677677,,,10055,0.086666666,0.113333337,0.1000000015,0.0615116788,,0.0675675645,0.0763358772,0.0719517209,0.0497656052,,0.1400000006,0.1199999973,0.129999999,0.0836611308
10416,0.9052734375,0.896484375,0.9008789063,0.8994231717,,0.8125,0.8349609375,0.8237304688,0.8278932587,,0.8515625,0.8525390625,0.8520507813,0.8499273742,,0.8583984375,0.859375,0.8588867188,0.8554487152,,,10058,0.086666666,0.113333337,0.1000000015,0.061896562,,0.0675675645,0.0763358772,0.0719517209,0.0499874663,,0.1400000006,0.1199999973,0.129999999,0.0841245195
10416,0.9052734375,0.908203125,0.9067382813,0.8997889272,,0.8115234375,0.83984375,0.8256835938,0.8277827755,,0.8544921875,0.857421875,0.8559570313,0.8502288571,,0.861328125,0.8623046875,0.8618164063,0.8557670998,,,10084,0.0733333305,0.1466666609,0.1099999957,0.0623775964,,0.0533333346,0.1000000015,0.0766666681,0.0502542583,,0.1400000006,0.086666666,0.1133333333,0.0844166076
10416,0.908203125,0.8955078125,0.9018554688,0.8998922543,,0.8369140625,0.849609375,0.8432617188,0.8285567226,,0.8564453125,0.85546875,0.8559570313,0.8505152658,,0.8623046875,0.8603515625,0.861328125,0.8560451511,,,10128,0.1006711423,0.0799999982,0.0903355703,0.0626571761,,0.0805369094,0.0775193796,0.0790281445,0.0505419972,,0.0733333305,0.1369863003,0.1051598154,0.0846240397
10416,0.9228515625,0.8974609375,0.91015625,0.9004054541,,0.810546875,0.84765625,0.8291015625,0.8285839646,,0.8544921875,0.8564453125,0.85546875,0.85076294,,0.8681640625,0.8564453125,0.8623046875,0.8563581279,,,10144,0.1199999973,0.086666666,0.1033333316,0.0630639377,,0.0342465751,0.0833333358,0.0587899555,0.0506244768,,0.1533333361,0.15646258,0.154897958,0.0853267789
10416,0.90234375,0.89453125,0.8984375,0.9003070564,,0.8251953125,0.8349609375,0.830078125,0.8286586726,,0.845703125,0.857421875,0.8515625,0.850802918,,0.857421875,0.85546875,0.8564453125,0.8563624871,,,10168,0.0666666701,0.0933333337,0.0800000019,0.0632332983,,0.0399999991,0.1081081107,0.0740540549,0.0508587726,,0.1466666609,0.1266666651,0.136666663,0.0858401777
10416,0.9033203125,0.896484375,0.8999023438,0.9002868207,,0.83203125,0.83984375,0.8359375,0.829022614,,0.8525390625,0.861328125,0.8569335938,0.8511094518,,0.8623046875,0.8662109375,0.8642578125,0.8567572534,,,10185,0.086666666,0.0733333305,0.0799999982,0.0634009653,,0.0604026839,0.0878378376,0.0741202608,0.0510913875,,0.1409395933,0.1800000072,0.1604698002,0.086586474
10416,0.908203125,0.8994140625,0.9038085938,0.9004629094,,0.818359375,0.841796875,0.830078125,0.8290753896,,0.8544921875,0.8583984375,0.8564453125,0.8513762448,,0.865234375,0.8525390625,0.8588867188,0.8568637266,,,10256,0.0933333337,0.0799999982,0.086666666,0.0636336223,,0.0671140924,0.0272108838,0.0471624881,0.0510520985,,0.0799999982,0.1400000006,0.1099999994,0.0868206092
10416,0.91796875,0.904296875,0.9111328125,0.9009964045,,0.810546875,0.826171875,0.818359375,0.8285395888,,0.8427734375,0.8427734375,0.8427734375,0.8509461044,,0.865234375,0.857421875,0.861328125,0.8570869466,,,10276,0.0599999987,0.1266666651,0.0933333319,0.0639306194,,0.0915492922,0.1148648635,0.1032070778,0.0515736483,,0.0933333337,0.1666666716,0.1300000027,0.0872524032
10416,0.9296875,0.8974609375,0.9135742188,0.9016252952,,0.8310546875,0.8525390625,0.841796875,0.8292024531,,0.857421875,0.8544921875,0.8559570313,0.8511966508,,0.8701171875,0.8623046875,0.8662109375,0.8575431461,,,10283,0.1333333403,0.2466666698,0.1900000051,0.0651913133,,0.0472972989,0.1081081107,0.0777027048,0.0518349388,,0.1533333361,0.1533333361,0.1533333361,0.0879132125
10788,0.9111328125,0.9072265625,0.9091796875,0.9020030149,,0.833984375,0.85546875,0.8447265625,0.8299786586,,0.8623046875,0.8662109375,0.8642578125,0.8518497089,,0.875,0.875,0.875,0.8584159888,,,10396,0.086666666,0.1199999973,0.1033333316,0.0655727335,,0.0748299286,0.1066666692,0.0907482989,0.0522240724,,0.1066666692,0.1275167763,0.1170917228,0.0882049976
10788,0.921875,0.9091796875,0.9155273438,0.9026792313,,0.849609375,0.8642578125,0.8569335938,0.8313264054,,0.8525390625,0.8603515625,0.8564453125,0.852079489,,0.8671875,0.8779296875,0.8725585938,0.8591231191,,,10399,0.086666666,0.1199999973,0.1033333316,0.0659503394,,0.0748299286,0.1066666692,0.0907482989,0.0526093147,,0.1066666692,0.1275167763,0.1170917228,0.0884938648
10788,0.9013671875,0.8974609375,0.8994140625,0.9025159729,,0.828125,0.8359375,0.83203125,0.8313616476,,0.8388671875,0.83203125,0.8354492188,0.8512479755,,0.8486328125,0.8466796875,0.84765625,0.8585497756,,,10420,0.1266666651,0.1800000072,0.1533333361,0.0668241694,,0.0675675645,0.0738255009,0.0706965327,0.0527901869,,0.0933333337,0.1400000006,0.1166666672,0.0887755929
10788,0.916015625,0.8896484375,0.9028320313,0.9025317758,,0.802734375,0.833984375,0.818359375,0.830711534,,0.8408203125,0.8427734375,0.841796875,0.8507754205,,0.84765625,0.8564453125,0.8520507813,0.8582248259,,,10479,0.113333337,0.1333333403,0.1233333386,0.0673892611,,0.0821917802,0.0872483253,0.0847200528,0.0531094855,,0.1266666651,0.1466666609,0.136666663,0.0892545036
10788,0.9130859375,0.9052734375,0.9091796875,0.9028641714,,0.814453125,0.849609375,0.83203125,0.8307775198,,0.8466796875,0.84765625,0.8471679688,0.8505950479,,0.8515625,0.8681640625,0.8598632813,0.8583067487,,,10489,0.0799999982,0.1333333403,0.1066666692,0.0677820352,,0.0821917802,0.1610738188,0.1216327995,0.0537947187,,0.1610738188,0.1066666692,0.133870244,0.089700661
10788,0.9189453125,0.908203125,0.9135742188,0.9033996737,,0.8115234375,0.8505859375,0.8310546875,0.8307913782,,0.8544921875,0.84765625,0.8510742188,0.8506190065,,0.8642578125,0.8681640625,0.8662109375,0.8587019581,,,10493,0.113333337,0.1933333278,0.1533333324,0.0686375482,,0.0939597338,0.0799999982,0.086979866,0.0541265701,,0.1333333403,0.1400000006,0.1366666704,0.0901703211
10788,0.91015625,0.896484375,0.9033203125,0.9033957057,,0.8203125,0.837890625,0.8291015625,0.8307068874,,0.8583984375,0.8525390625,0.85546875,0.8508614936,,0.85546875,0.861328125,0.8583984375,0.8586867821,,,10522,0.1199999973,0.1333333403,0.1266666688,0.0692178394,,0.0680272132,0.0604026839,0.0642149486,0.0542274539,,0.1073825508,0.1866666675,0.1470246091,0.0907388639
10788,0.912109375,0.904296875,0.908203125,0.9036360766,,0.83984375,0.8505859375,0.8452148438,0.8314322852,,0.8505859375,0.859375,0.8549804688,0.8510674424,,0.8583984375,0.8720703125,0.865234375,0.8590141617,,,10554,0.0599999987,0.200000003,0.1300000008,0.069825661,,0.0680272132,0.0774647892,0.0727460012,0.0544126394,,0.1712328792,0.113333337,0.1422831081,0.0912543064
10788,0.9189453125,0.90234375,0.9106445313,0.9039864994,,0.8310546875,0.8427734375,0.8369140625,0.8317063741,,0.8544921875,0.861328125,0.8579101563,0.8514095781,,0.8681640625,0.86328125,0.8657226563,0.8593495864,,,10555,0.0599999987,0.200000003,0.1300000008,0.0704274044,,0.0680272132,0.0774647892,0.0727460012,0.054595973,,0.1712328792,0.113333337,0.1422831081,0.0917645944
10788,0.9140625,0.900390625,0.9072265625,0.9041485025,,0.8193359375,0.833984375,0.8266601563,0.8314540632,,0.8466796875,0.845703125,0.8461914063,0.8511486695,,0.8505859375,0.85546875,0.8530273438,0.8590334743,,,10607,0.086666666,0.1400000006,0.1133333333,0.0708564637,,0.0816326514,0.1438356191,0.1127341352,0.0551773546,,0.1066666692,0.1599999964,0.1333333328,0.0921802818
10788,0.921875,0.9111328125,0.9165039063,0.9047662727,,0.8193359375,0.849609375,0.8344726563,0.8316049928,,0.865234375,0.8642578125,0.8647460938,0.8518285407,,0.873046875,0.876953125,0.875,0.8598318006,,,10624,0.086666666,0.1466666609,0.1166666634,0.0713145657,,0.0933333337,0.1224489808,0.1078911573,0.0557044927,,0.1466666609,0.2133333385,0.1799999997,0.093058479
10788,0.921875,0.9130859375,0.9174804688,0.9054019825,,0.830078125,0.8525390625,0.8413085938,0.8320901729,,0.869140625,0.86328125,0.8662109375,0.8525476605,,0.865234375,0.8798828125,0.8725585938,0.8604681402,,,10638,0.0799999982,0.0733333305,0.0766666643,0.0713680866,,0.1301369816,0.0608108118,0.0954738967,0.0561021867,,0.1000000015,0.1800000072,0.1400000043,0.0935278942
10788,0.91015625,0.8955078125,0.9028320313,0.905273485,,0.8056640625,0.828125,0.8168945313,0.8313303908,,0.83984375,0.8427734375,0.8413085938,0.8519857072,,0.8515625,0.861328125,0.8564453125,0.8602669989,,,10654,0.1400000006,0.0666666701,0.1033333354,0.0716877391,,0.0872483253,0.0753424689,0.0812953971,0.0563541188,,0.1733333319,0.1466666609,0.1599999964,0.0941926152
10788,0.900390625,0.900390625,0.900390625,0.905029342,,0.8271484375,0.841796875,0.8344726563,0.8314875041,,0.8583984375,0.861328125,0.8598632813,0.8523795859,,0.8623046875,0.87109375,0.8666992188,0.8605886099,,,10671,0.0933333337,0.1066666692,0.1000000015,0.0719708618,,0.0466666669,0.0612244904,0.0539455786,0.0563300334,,0.1266666651,0.1199999973,0.1233333312,0.0944840224
10788,0.9296875,0.9072265625,0.9184570313,0.9057007264,,0.849609375,0.8671875,0.8583984375,0.8328330507,,0.8603515625,0.861328125,0.8608398438,0.8528025988,,0.8671875,0.8681640625,0.8676757813,0.8609429684,,,10711,0.0933333337,0.1199999973,0.1066666655,0.0723178198,,0.0933333337,0.0939597338,0.0936465338,0.0567031984,,0.1533333361,0.1208053678,0.137069352,0.0949098757
11160,0.9150390625,0.9140625,0.9145507813,0.9061432292,,0.826171875,0.8466796875,0.8364257813,0.8330126873,,0.8505859375,0.8505859375,0.8505859375,0.8526917657,,0.8671875,0.8564453125,0.8618164063,0.8609866403,,,10757,0.1266666651,0.1066666692,0.1166666672,0.0727613083,,0.1208053678,0.0738255009,0.0973154344,0.0571093208,,0.1689189225,0.1466666609,0.1577927917,0.0955387049
11160,0.90625,0.8994140625,0.9028320313,0.9059776693,,0.818359375,0.8369140625,0.8276367188,0.8327438888,,0.8515625,0.8466796875,0.8491210938,0.8525132321,,0.84375,0.85546875,0.849609375,0.860417777,,,10758,0.1266666651,0.1066666692,0.1166666672,0.0732003619,,0.1208053678,0.0738255009,0.0973154344,0.0575113819,,0.1689189225,0.1466666609,0.1577927917,0.0961612457
11160,0.9208984375,0.9208984375,0.9208984375,0.9067237077,,0.837890625,0.85546875,0.8466796875,0.8334406788,,0.86328125,0.873046875,0.8681640625,0.8532957737,,0.884765625,0.875,0.8798828125,0.8613910288,,,10780,0.1266666651,0.1400000006,0.1333333328,0.0738016916,,0.086666666,0.0878378376,0.0872522518,0.0578087906,,0.200000003,0.200000003,0.200000003,0.0971996333
11160,0.91796875,0.90234375,0.91015625,0.9068953348,,0.8447265625,0.8583984375,0.8515625,0.8343467698,,0.8642578125,0.87109375,0.8676757813,0.854014774,,0.8818359375,0.8662109375,0.8740234375,0.8620226493,,,10787,0.1266666651,0.1400000006,0.1333333328,0.074397008,,0.086666666,0.0878378376,0.0872522518,0.0581032252,,0.200000003,0.200000003,0.200000003,0.098227637
11160,0.916015625,0.9140625,0.9150390625,0.9073025212,,0.84375,0.8564453125,0.8500976563,0.8351343141,,0.85546875,0.8544921875,0.8549804688,0.8540630588,,0.8701171875,0.865234375,0.8676757813,0.8623053059,,,10815,0.1599999964,0.1733333319,0.1666666642,0.0753197045,,0.068965517,0.1066666692,0.0878160931,0.0584003539,,0.1400000006,0.1733333319,0.1566666663,0.0988120273
11160,0.9111328125,0.8896484375,0.900390625,0.9069569264,,0.8291015625,0.85546875,0.8422851563,0.8354918563,,0.853515625,0.8505859375,0.8520507813,0.8539624449,,0.8583984375,0.8583984375,0.8583984375,0.8621099624,,,10825,0.200000003,0.0599999987,0.1300000008,0.0758665075,,0.0536912754,0.1140939593,0.0838926174,0.0586552765,,0.1266666651,0.1733333319,0.1499999985,0.099323907
11160,0.9248046875,0.912109375,0.9184570313,0.9075319316,,0.83203125,0.8525390625,0.8422851563,0.8358315213,,0.865234375,0.8544921875,0.8598632813,0.8542574867,,0.876953125,0.8603515625,0.8686523438,0.8624370815,,,10830,0.1266666651,0.0733333305,0.0999999978,0.0761078424,,0.0472972989,0.1111111119,0.0792042054,0.0588607658,,0.1400000006,0.1599999964,0.1499999985,0.0998306679
11160,0.9140625,0.8984375,0.90625,0.907467835,,0.83203125,0.8544921875,0.8432617188,0.8362030311,,0.857421875,0.859375,0.8583984375,0.8544645343,,0.8681640625,0.8583984375,0.86328125,0.8624792899,,,10841,0.1266666651,0.2066666633,0.1666666642,0.0770134306,,0.0872483253,0.0536912754,0.0704698004,0.0589768562,,0.1533333361,0.1733333319,0.163333334,0.1004656946
11160,0.9130859375,0.91015625,0.9116210938,0.907675498,,0.8408203125,0.8642578125,0.8525390625,0.8370198327,,0.869140625,0.8818359375,0.8754882813,0.8555157216,,0.875,0.8720703125,0.8735351563,0.8630320832,,,10850,0.1533333361,0.1333333403,0.1433333382,0.0776766297,,0.1224489808,0.1000000015,0.1112244911,0.0594993325,,0.1800000072,0.1666666716,0.1733333394,0.101194371
11160,0.91015625,0.8935546875,0.9018554688,0.9073844965,,0.84765625,0.849609375,0.8486328125,0.8376004817,,0.857421875,0.849609375,0.853515625,0.8554157168,,0.85546875,0.8662109375,0.8608398438,0.8629224713,,,10864,0.1199999973,0.2199999988,0.1699999981,0.0785998634,,0.0533333346,0.1013513505,0.0773423426,0.0596777626,,0.1554054022,0.1333333403,0.1443693712,0.101626121
11160,0.9287109375,0.91015625,0.9194335938,0.9079869514,,0.849609375,0.869140625,0.859375,0.8386892076,,0.8701171875,0.859375,0.8647460938,0.8558822356,,0.875,0.8720703125,0.8735351563,0.8634531055,,,10902,0.1199999973,0.1466666609,0.1333333291,0.079147198,,0.0612244904,0.1610738188,0.1111491546,0.0601924765,,0.086666666,0.1599999964,0.1233333312,0.1018431931
11532,0.9365234375,0.9150390625,0.92578125,0.9088766663,,0.8525390625,0.859375,0.8559570313,0.8395525988,,0.8818359375,0.8662109375,0.8740234375,0.8567892957,,0.875,0.87109375,0.873046875,0.863932794,,,10905,0.1199999973,0.1466666609,0.1333333291,0.0796890594,,0.0612244904,0.1610738188,0.1111491546,0.0607020433,,0.086666666,0.1599999964,0.1233333312,0.1020580945
11532,0.919921875,0.90625,0.9130859375,0.9090871299,,0.83203125,0.82421875,0.828125,0.8389812188,,0.8525390625,0.8466796875,0.849609375,0.8564302997,,0.8466796875,0.87109375,0.8588867188,0.8636804902,,,10939,0.1266666651,0.1466666609,0.136666663,0.0802588354,,0.0733333305,0.0878378376,0.080585584,0.0609008787,,0.1466666609,0.1466666609,0.1466666609,0.1025041802
11532,0.9365234375,0.9111328125,0.923828125,0.9098241796,,0.841796875,0.857421875,0.849609375,0.8395126267,,0.8671875,0.8583984375,0.8627929688,0.8567484331,,0.8642578125,0.873046875,0.8686523438,0.8639290829,,,10943,0.1666666716,0.1599999964,0.163333334,0.0810895804,,0.0671140924,0.115646258,0.0913801752,0.0612056717,,0.1800000072,0.1666666716,0.1733333394,0.1032124718
11532,0.9228515625,0.9013671875,0.912109375,0.9099384394,,0.841796875,0.8505859375,0.8461914063,0.8398465656,,0.8642578125,0.861328125,0.8627929688,0.8570506599,,0.8740234375,0.8779296875,0.8759765625,0.8645314569,,,10966,0.1266666651,0.1533333361,0.1400000006,0.0816786846,,0.0733333305,0.1276595742,0.1004964523,0.0615985795,,0.1199999973,0.1466666609,0.1333333291,0.1035136803
11532,0.9111328125,0.9052734375,0.908203125,0.9098516737,,0.8466796875,0.8486328125,0.84765625,0.8402370499,,0.8681640625,0.8564453125,0.8623046875,0.8573133613,,0.876953125,0.8759765625,0.8764648438,0.8651281262,,,10972,0.0599999987,0.1266666651,0.0933333319,0.0817952311,,0.0671140924,0.1342281848,0.1006711386,0.0619893051,,0.1266666651,0.1599999964,0.1433333308,0.1039118768
11532,0.921875,0.9130859375,0.9174804688,0.9102331134,,0.82421875,0.84765625,0.8359375,0.8400220724,,0.859375,0.8564453125,0.8579101563,0.857343201,,0.8642578125,0.876953125,0.8706054688,0.8654019934,,,10974,0.0599999987,0.1266666651,0.0933333319,0.0819106121,,0.0671140924,0.1342281848,0.1006711386,0.0623761234,,0.1266666651,0.1599999964,0.1433333308,0.1043060914
11532,0.9169921875,0.9013671875,0.9091796875,0.9101804421,,0.8388671875,0.8515625,0.8452148438,0.8402817109,,0.859375,0.8515625,0.85546875,0.8572494785,,0.8701171875,0.875,0.8725585938,0.8657598234,,,11014,0.1000000015,0.1199999973,0.1099999994,0.0821915059,,0.0666666701,0.116438359,0.0915525146,0.0626678873,,0.1333333403,0.1666666716,0.150000006,0.1047630305
11532,0.9208984375,0.8994140625,0.91015625,0.9101792325,,0.8408203125,0.8408203125,0.8408203125,0.840308641,,0.865234375,0.86328125,0.8642578125,0.8575998952,,0.861328125,0.8681640625,0.8647460938,0.8657091369,,,11020,0.1066666692,0.2133333385,0.1600000039,0.0829695909,,0.1199999973,0.113333337,0.1166666672,0.0632078751,,0.1266666651,0.1866666675,0.1566666663,0.1052820669
11532,0.9130859375,0.90234375,0.9077148438,0.9100560131,,0.84765625,0.8642578125,0.8559570313,0.8410910605,,0.85546875,0.859375,0.857421875,0.8575909942,,0.8447265625,0.8779296875,0.861328125,0.8654900863,,,11033,0.1000000015,0.1866666675,0.1433333345,0.0835732283,,0.086666666,0.0733333305,0.0799999982,0.0633757964,,0.1199999973,0.1733333319,0.1466666646,0.1056959129
11532,0.9208984375,0.90234375,0.9116210938,0.9101342671,,0.8369140625,0.84765625,0.8422851563,0.8411507653,,0.86328125,0.8525390625,0.8579101563,0.8576069523,,0.873046875,0.8759765625,0.8745117188,0.8659411679,,,11038,0.1000000015,0.1866666675,0.1433333345,0.0841708294,,0.086666666,0.0733333305,0.0799999982,0.0635420384,,0.1199999973,0.1733333319,0.1466666646,0.1061056204
11532,0.9052734375,0.8994140625,0.90234375,0.9097447413,,0.830078125,0.826171875,0.828125,0.840499477,,0.853515625,0.8515625,0.8525390625,0.8573535578,,0.8642578125,0.876953125,0.8706054688,0.866174383,,,11102,0.1466666609,0.1266666651,0.136666663,0.0846957877,,0.0933333337,0.0939597338,0.0936465338,0.0638430833,,0.086666666,0.1933333278,0.1399999969,0.1064445641
11532,0.9169921875,0.9072265625,0.912109375,0.9098629729,,0.837890625,0.8505859375,0.8442382813,0.8406864173,,0.861328125,0.865234375,0.86328125,0.8576499424,,0.861328125,0.8798828125,0.8706054688,0.8663959373,,,11121,0.1466666609,0.1000000015,0.1233333312,0.0850821632,,0.0536912754,0.0939597338,0.0738255046,0.0639429075,,0.113333337,0.1266666651,0.120000001,0.1065801185
11904,0.927734375,0.908203125,0.91796875,0.9102682618,,0.8388671875,0.85546875,0.8471679688,0.8410104948,,0.8564453125,0.8583984375,0.857421875,0.857638539,,0.8681640625,0.869140625,0.8686523438,0.8665087576,,,11130,0.1533333361,0.1400000006,0.1466666684,0.0856980082,,0.0939597338,0.1275167763,0.1107382551,0.064410861,,0.0933333337,0.1666666716,0.1300000027,0.1068143174
11904,0.9228515625,0.912109375,0.9174804688,0.9106288721,,0.828125,0.830078125,0.8291015625,0.8404150482,,0.8525390625,0.84375,0.8481445313,0.8571638386,,0.8544921875,0.8681640625,0.861328125,0.8662497259,,,11175,0.1666666716,0.0666666701,0.1166666709,0.0860076949,,0.0733333305,0.0599999987,0.0666666646,0.0644334191,,0.113333337,0.1599999964,0.1366666667,0.1071128408
11904,0.9326171875,0.916015625,0.9243164063,0.9113132489,,0.8408203125,0.865234375,0.8530273438,0.841045663,,0.87109375,0.8662109375,0.8686523438,0.8577382639,,0.8818359375,0.876953125,0.8793945313,0.8669069662,,,11198,0.0733333305,0.0933333337,0.0833333321,0.0859809512,,0.0551724136,0.1216216236,0.0883970186,0.0646730551,,0.1733333319,0.1199999973,0.1466666646,0.1075083791
11904,0.9248046875,0.8974609375,0.9111328125,0.911304227,,0.822265625,0.8466796875,0.8344726563,0.8407170126,,0.85546875,0.8427734375,0.8491210938,0.8573074054,,0.8544921875,0.8642578125,0.859375,0.8665303679,,,11200,0.086666666,0.0933333337,0.0899999999,0.0860211417,,0.1013513505,0.0533333346,0.0773423426,0.0647997479,,0.1666666716,0.1466666609,0.1566666663,0.107999962
11904,0.91015625,0.90234375,0.90625,0.9110515157,,0.84375,0.8603515625,0.8520507813,0.8412837011,,0.8544921875,0.857421875,0.8559570313,0.8572398867,,0.86328125,0.869140625,0.8662109375,0.8665143964,,,11201,0.086666666,0.0933333337,0.0899999999,0.0860609303,,0.1013513505,0.0533333346,0.0773423426,0.0649251739,,0.1666666716,0.1466666609,0.1566666663,0.108486629
11904,0.9150390625,0.9033203125,0.9091796875,0.9109579243,,0.8330078125,0.8388671875,0.8359375,0.841016391,,0.8583984375,0.8525390625,0.85546875,0.8571513299,,0.8583984375,0.8681640625,0.86328125,0.8663527391,,,11260,0.0933333337,0.1533333361,0.1233333349,0.0864336543,,0.0599999987,0.1066666692,0.083333334,0.0651092555,,0.1744966507,0.1199999973,0.147248324,0.108874246
11904,0.9208984375,0.896484375,0.9086914063,0.9108445984,,0.8115234375,0.853515625,0.8325195313,0.840591548,,0.849609375,0.8486328125,0.8491210938,0.856749818,,0.861328125,0.87109375,0.8662109375,0.866345649,,,11272,0.1266666651,0.1800000072,0.1533333361,0.0871026512,,0.0675675645,0.0972222239,0.0823948942,0.0652821119,,0.113333337,0.1666666716,0.1400000043,0.1091855035
11904,0.916015625,0.8935546875,0.9047851563,0.9105416263,,0.8505859375,0.85546875,0.8530273438,0.8412133378,,0.8642578125,0.861328125,0.8627929688,0.8570519756,,0.87109375,0.87109375,0.87109375,0.866583054,,,11419,0.1333333403,0.1400000006,0.1366666704,0.0875982914,,0.1000000015,0.1066666692,0.1033333354,0.0656626241,,0.0933333337,0.1800000072,0.1366666704,0.1094603152
11904,0.9189453125,0.8994140625,0.9091796875,0.9104735293,,0.8203125,0.84375,0.83203125,0.8407542334,,0.84765625,0.8525390625,0.8500976563,0.8567042596,,0.85546875,0.8681640625,0.8618164063,0.8663447216,,,11472,0.1333333403,0.1533333361,0.1433333382,0.0881556418,,0.1000000015,0.1342281848,0.1171140932,0.0661771388,,0.113333337,0.2133333385,0.1633333378,0.1099990454
11904,0.93359375,0.9033203125,0.9184570313,0.9108727044,,0.83984375,0.86328125,0.8515625,0.8412946468,,0.859375,0.8525390625,0.8559570313,0.8566668982,,0.873046875,0.8720703125,0.8725585938,0.8666554153,,,11492,0.1333333403,0.1333333403,0.1333333403,0.0886074188,,0.113333337,0.0816326514,0.0974829942,0.0664901973,,0.1533333361,0.1599999964,0.1566666663,0.1104657216
11904,0.9091796875,0.8896484375,0.8994140625,0.9102997723,,0.8291015625,0.837890625,0.8334960938,0.8409047191,,0.8544921875,0.84765625,0.8510742188,0.8563872642,,0.86328125,0.87109375,0.8671875,0.8666820195,,,11523,0.1199999973,0.1333333403,0.1266666688,0.0889880113,,0.1000000015,0.1006711423,0.1003355719,0.0668286511,,0.1333333403,0.1733333319,0.1533333361,0.1108943978
11904,0.90234375,0.8857421875,0.8940429688,0.9094869321,,0.8291015625,0.84375,0.8364257813,0.8406807722,,0.83984375,0.8388671875,0.8393554688,0.8555356745,,0.8408203125,0.8515625,0.8461914063,0.8656574888,,,11532,0.200000003,0.200000003,0.200000003,0.0900981312,,0.0666666701,0.1020408198,0.084353745,0.067003902,,0.1400000006,0.200000003,0.1700000018,0.1114854538
12276,0.9248046875,0.90234375,0.9135742188,0.9096912965,,0.837890625,0.8515625,0.8447265625,0.8408830617,,0.8466796875,0.8310546875,0.8388671875,0.8547022501,,0.8564453125,0.861328125,0.8588867188,0.8653189503,,,11549,0.1333333403,0.1066666692,0.1200000048,0.09039715,,0.1006711423,0.1034482792,0.1020597108,0.0673544601,,0.1933333278,0.1266666651,0.1599999964,0.1119705992
12276,0.91796875,0.9091796875,0.9135742188,0.9098854426,,0.8330078125,0.8603515625,0.8466796875,0.841172893,,0.8671875,0.8623046875,0.8647460938,0.8552044423,,0.8564453125,0.8671875,0.8618164063,0.8651438231,,,11557,0.1199999973,0.1533333361,0.1366666667,0.0908598451,,0.086666666,0.1066666692,0.0966666676,0.0676475822,,0.1599999964,0.1933333278,0.1766666621,0.1126175599
12276,0.9326171875,0.8935546875,0.9130859375,0.9100454673,,0.82421875,0.8525390625,0.8383789063,0.8410331937,,0.84765625,0.84765625,0.84765625,0.8548270327,,0.8603515625,0.8681640625,0.8642578125,0.8650995226,,,11566,0.1866666675,0.1800000072,0.1833333373,0.09178458,,0.086666666,0.1013513505,0.0940090083,0.0679111965,,0.1866666675,0.1666666716,0.1766666695,0.113258051
12276,0.939453125,0.9150390625,0.9272460938,0.9109054987,,0.8515625,0.86328125,0.857421875,0.8418526277,,0.86328125,0.85546875,0.859375,0.855054431,,0.8662109375,0.8857421875,0.8759765625,0.8656433746,,,11597,0.1666666716,0.1466666609,0.1566666663,0.0924334009,,0.1000000015,0.1400000006,0.120000001,0.0684320845,,0.1800000072,0.1733333319,0.1766666695,0.1138921372
12276,0.9326171875,0.90234375,0.9174804688,0.9112342472,,0.8466796875,0.8623046875,0.8544921875,0.8424846057,,0.85546875,0.85546875,0.85546875,0.855075147,,0.8623046875,0.8759765625,0.869140625,0.8658182371,,,11636,0.113333337,0.2466666698,0.1800000034,0.0933090669,,0.1199999973,0.0805369094,0.1002684534,0.0687504482,,0.1199999973,0.1933333278,0.1566666625,0.1143198824
12276,0.912109375,0.904296875,0.908203125,0.9110826911,,0.8466796875,0.853515625,0.8500976563,0.8428652583,,0.86328125,0.8447265625,0.8540039063,0.8550215849,,0.875,0.876953125,0.8759765625,0.8663261534,,,11648,0.1466666609,0.1733333319,0.1599999964,0.0939759762,,0.0872483253,0.102739729,0.0949940272,0.069012884,,0.1533333361,0.1599999964,0.1566666663,0.1147433503
12276,0.9208984375,0.8994140625,0.91015625,0.911036369,,0.84375,0.85546875,0.849609375,0.8432024641,,0.853515625,0.849609375,0.8515625,0.8548486307,,0.857421875,0.869140625,0.86328125,0.8661739082,,,11671,0.1599999964,0.2199999988,0.1899999976,0.0949362164,,0.095238097,0.1275167763,0.1113774367,0.0694365295,,0.1199999973,0.1400000006,0.129999999,0.1148959167
12276,0.9267578125,0.9013671875,0.9140625,0.9111876756,,0.83984375,0.85546875,0.84765625,0.8434251534,,0.8583984375,0.8515625,0.8549804688,0.8548552226,,0.85546875,0.869140625,0.8623046875,0.8659804472,,,11685,0.1400000006,0.1866666675,0.163333334,0.0956201876,,0.1066666692,0.1400000006,0.1233333349,0.0699754976,,0.1199999973,0.1599999964,0.1399999969,0.1151469575
12276,0.931640625,0.9091796875,0.9204101563,0.9116487996,,0.8525390625,0.849609375,0.8510742188,0.8438076067,,0.8564453125,0.859375,0.8579101563,0.8550079693,,0.865234375,0.87890625,0.8720703125,0.8662849404,,,11687,0.1400000006,0.1866666675,0.163333334,0.0962973191,,0.1066666692,0.1400000006,0.1233333349,0.0705090759,,0.1199999973,0.1599999964,0.1399999969,0.1153954879
12276,0.92578125,0.90234375,0.9140625,0.9117694846,,0.8408203125,0.8671875,0.8540039063,0.8443174216,,0.859375,0.8505859375,0.8549804688,0.8550065943,,0.86328125,0.884765625,0.8740234375,0.8666718653,,,11759,0.1733333319,0.2199999988,0.1966666654,0.0973010125,,0.0533333346,0.1241379306,0.0887356326,0.0706913415,,0.1266666651,0.1666666716,0.1466666684,0.1157081997
12276,0.9326171875,0.9130859375,0.9228515625,0.9123235885,,0.8564453125,0.869140625,0.8627929688,0.845241199,,0.873046875,0.875,0.8740234375,0.8559574364,,0.8779296875,0.8876953125,0.8828125,0.867478897,,,11831,0.1275167763,0.200000003,0.1637583897,0.0979655863,,0.0666666701,0.0758620724,0.0712643713,0.0706970718,,0.113333337,0.1933333278,0.1533333324,0.1160844511
12276,0.92578125,0.912109375,0.9189453125,0.9126546747,,0.8505859375,0.861328125,0.8559570313,0.8457769906,,0.865234375,0.859375,0.8623046875,0.856274799,,0.8662109375,0.8828125,0.8745117188,0.8678305381,,,11873,0.1199999973,0.200000003,0.1600000001,0.0985859305,,0.0799999982,0.0945945978,0.087297298,0.0708630741,,0.1800000072,0.1533333361,0.1666666716,0.1165902733
12648,0.9150390625,0.9169921875,0.916015625,0.9128227222,,0.8369140625,0.8564453125,0.8466796875,0.8458221255,,0.861328125,0.8681640625,0.8647460938,0.8566983637,,0.8642578125,0.861328125,0.8627929688,0.8675786596,,,11948,0.200000003,0.1199999973,0.1600000001,0.0992000712,,0.0733333305,0.0933333337,0.0833333321,0.0709877766,,0.1466666609,0.1466666609,0.1466666609,0.1168910371
12648,0.9296875,0.904296875,0.9169921875,0.9130311955,,0.845703125,0.861328125,0.853515625,0.8462068004,,0.8408203125,0.84765625,0.8442382813,0.8560753596,,0.8525390625,0.857421875,0.8549804688,0.8669487501,,,11969,0.1599999964,0.1400000006,0.1499999985,0.0997080704,,0.1006711423,0.1199999973,0.1103355698,0.0713812546,,0.200000003,0.1733333319,0.1866666675,0.1175887934
12648,0.923828125,0.904296875,0.9140625,0.9130827607,,0.833984375,0.8603515625,0.8471679688,0.8462548588,,0.8623046875,0.8466796875,0.8544921875,0.855996201,,0.865234375,0.8701171875,0.8676757813,0.8669851017,,,11974,0.1466666609,0.1333333403,0.1400000006,0.1001109897,,0.0872483253,0.086666666,0.0869574957,0.071537017,,0.2066666633,0.1800000072,0.1933333352,0.1183462389
12648,0.9208984375,0.9169921875,0.9189453125,0.9133758883,,0.857421875,0.875,0.8662109375,0.8472526628,,0.861328125,0.8701171875,0.8657226563,0.8564825237,,0.8779296875,0.884765625,0.8813476563,0.8677032294,,,11988,0.1533333361,0.1933333278,0.1733333319,0.1008432132,,0.113333337,0.1034482792,0.1083908081,0.0719055549,,0.200000003,0.1946308762,0.1973154396,0.1191359309
12648,0.919921875,0.908203125,0.9140625,0.9134102189,,0.849609375,0.8681640625,0.8588867188,0.8478343656,,0.8662109375,0.8603515625,0.86328125,0.8568224601,,0.8642578125,0.86328125,0.8637695313,0.8675065445,,,12003,0.1800000072,0.1533333361,0.1666666716,0.1015014477,,0.1066666692,0.1400000006,0.1233333349,0.0724198327,,0.1733333319,0.1800000072,0.1766666695,0.1197112383
12648,0.91796875,0.9091796875,0.9135742188,0.9134184189,,0.8359375,0.8525390625,0.8442382813,0.8476545614,,0.8623046875,0.86328125,0.8627929688,0.8571209855,,0.8681640625,0.8671875,0.8676757813,0.8675150063,,,12010,0.1599999964,0.2199999988,0.1899999976,0.1023864332,,0.0733333305,0.0342465751,0.0537899528,0.0722335339,,0.1466666609,0.2333333343,0.1899999976,0.1204141259
12648,0.9248046875,0.9111328125,0.91796875,0.9136459354,,0.84765625,0.869140625,0.8583984375,0.8481917552,,0.849609375,0.8564453125,0.8530273438,0.8569163034,,0.85546875,0.8671875,0.861328125,0.8672056623,,,12029,0.1266666651,0.2399999946,0.1833333299,0.1031959022,,0.0733333305,0.1608391553,0.1170862429,0.072682061,,0.1466666609,0.086666666,0.1166666634,0.1203766512
12648,0.9248046875,0.9111328125,0.91796875,0.9138620762,,0.841796875,0.8720703125,0.8569335938,0.8486288471,,0.857421875,0.861328125,0.859375,0.8570392382,,0.8779296875,0.869140625,0.8735351563,0.867522137,,,12041,0.1000000015,0.1466666609,0.1233333312,0.1033972765,,0.1199999973,0.0805369094,0.1002684534,0.0729579249,,0.113333337,0.200000003,0.15666667,0.1207395514
12648,0.92578125,0.9208984375,0.9233398438,0.9143359645,,0.85546875,0.880859375,0.8681640625,0.8496056079,,0.880859375,0.8818359375,0.8813476563,0.8582546591,,0.8798828125,0.8740234375,0.876953125,0.8679936864,,,12138,0.1533333361,0.2533333302,0.2033333331,0.1043966371,,0.1073825508,0.115646258,0.1115144044,0.0733434897,,0.2066666633,0.1800000072,0.1933333352,0.1214654893
12648,0.93359375,0.92578125,0.9296875,0.9151035413,,0.849609375,0.876953125,0.86328125,0.85028939,,0.8818359375,0.875,0.8784179688,0.8592628246,,0.8837890625,0.8896484375,0.88671875,0.8689299395,,,12164,0.200000003,0.1533333361,0.1766666695,0.1051193374,,0.1013513505,0.1148648635,0.108108107,0.0736911359,,0.1400000006,0.200000003,0.1700000018,0.1219508344
12648,0.9189453125,0.908203125,0.9135742188,0.9150270752,,0.8466796875,0.8662109375,0.8564453125,0.8505971861,,0.8642578125,0.8603515625,0.8623046875,0.8594149178,,0.8525390625,0.873046875,0.8627929688,0.868623091,,,12168,0.200000003,0.1533333361,0.1766666695,0.1058348107,,0.1013513505,0.1148648635,0.108108107,0.0740353056,,0.1400000006,0.200000003,0.1700000018,0.1224313261
13020,0.939453125,0.9248046875,0.9321289063,0.9158821667,,0.86328125,0.8955078125,0.8793945313,0.8520370534,,0.87109375,0.8701171875,0.8706054688,0.8599744453,,0.88671875,0.8857421875,0.8862304688,0.8695034599,,,12184,0.200000003,0.1733333319,0.1866666675,0.1066431293,,0.0599999987,0.1073825508,0.0836912747,0.0741318653,,0.1733333319,0.1933333278,0.1833333299,0.1230403461
13020,0.9296875,0.9189453125,0.9243164063,0.9163038787,,0.84765625,0.8681640625,0.8579101563,0.8523307085,,0.84375,0.841796875,0.8427734375,0.8591143949,,0.8505859375,0.8681640625,0.859375,0.8689970369,,,12217,0.1066666692,0.2199999988,0.163333334,0.1072100313,,0.0805369094,0.0873015895,0.0839192495,0.0742297391,,0.1733333319,0.1800000072,0.1766666695,0.1235766093
13020,0.919921875,0.908203125,0.9140625,0.9161918098,,0.814453125,0.869140625,0.841796875,0.8518040168,,0.8515625,0.8525390625,0.8520507813,0.8587612142,,0.8701171875,0.873046875,0.8715820313,0.8691262866,,,12226,0.1275167763,0.1466666609,0.1370917186,0.1075088482,,0.0333333351,0.1232876703,0.0783105027,0.0742705468,,0.1666666716,0.1333333403,0.150000006,0.1238408433
13020,0.9404296875,0.927734375,0.9340820313,0.9170863209,,0.8623046875,0.8837890625,0.873046875,0.8528661597,,0.884765625,0.875,0.8798828125,0.8598172942,,0.8994140625,0.8857421875,0.892578125,0.8702988785,,,12290,0.2533333302,0.1266666651,0.1899999976,0.1083337597,,0.1224489808,0.0805369094,0.1014929451,0.0745427707,,0.1800000072,0.1400000006,0.1600000039,0.1242024349
13020,0.921875,0.912109375,0.9169921875,0.9170816142,,0.8564453125,0.8740234375,0.865234375,0.8534845705,,0.8583984375,0.8564453125,0.857421875,0.8596975232,,0.8642578125,0.876953125,0.8706054688,0.870314208,,,12293,0.2533333302,0.1266666651,0.1899999976,0.1091504221,,0.1224489808,0.0805369094,0.1014929451,0.0748122725,,0.1800000072,0.1400000006,0.1600000039,0.1245604106
13020,0.9150390625,0.91796875,0.9165039063,0.9170527288,,0.8662109375,0.8837890625,0.875,0.854560342,,0.865234375,0.8720703125,0.8686523438,0.8601452642,,0.8818359375,0.8759765625,0.87890625,0.8707438101,,,12309,0.1199999973,0.1666666716,0.1433333345,0.1094922512,,0.113333337,0.1073825508,0.1103579439,0.0751677292,,0.2133333385,0.1599999964,0.1866666675,0.1251814732
13020,0.9296875,0.91015625,0.919921875,0.9171961861,,0.85546875,0.880859375,0.8681640625,0.855240528,,0.849609375,0.8564453125,0.8530273438,0.8597893682,,0.853515625,0.8740234375,0.8637695313,0.8703950962,,,12396,0.1866666675,0.226666674,0.2066666707,0.1104639954,,0.1013513505,0.1283783764,0.1148648635,0.0755647005,,0.1666666716,0.1533333361,0.1600000039,0.1255296585
13020,0.93359375,0.919921875,0.9267578125,0.9176742674,,0.8642578125,0.8828125,0.8735351563,0.8561552594,,0.8837890625,0.8837890625,0.8837890625,0.8609893529,,0.8759765625,0.8896484375,0.8828125,0.8710159664,,,12405,0.1866666675,0.1866666675,0.1866666675,0.1112260221,,0.0933333337,0.1000000015,0.0966666676,0.0757757202,,0.1533333361,0.1800000072,0.1666666716,0.1259410286
13020,0.9296875,0.9248046875,0.9272460938,0.9181528587,,0.84375,0.875,0.859375,0.8563162464,,0.8583984375,0.8642578125,0.861328125,0.8610062915,,0.8798828125,0.8896484375,0.884765625,0.8717034493,,,12436,0.1666666716,0.2133333385,0.1900000051,0.1120137619,,0.0878378376,0.0547945201,0.0713161789,0.0757311248,,0.113333337,0.1800000072,0.1466666721,0.126148285
13020,0.912109375,0.8994140625,0.9057617188,0.9175333017,,0.8408203125,0.8447265625,0.8427734375,0.855639106,,0.8447265625,0.8359375,0.8403320313,0.8599725785,,0.8427734375,0.8583984375,0.8505859375,0.8706475737,,,12458,0.1533333361,0.1533333361,0.1533333361,0.1124269577,,0.0666666701,0.1347517669,0.1007092185,0.0759809057,,0.1000000015,0.1599999964,0.129999999,0.1261868022
13020,0.943359375,0.9345703125,0.9389648438,0.9186048788,,0.8505859375,0.8837890625,0.8671875,0.8562165257,,0.892578125,0.890625,0.8916015625,0.8615540277,,0.9033203125,0.9052734375,0.904296875,0.8723300388,,,12553,0.2133333385,0.1533333361,0.1833333373,0.1131360215,,0.086666666,0.1266666651,0.1066666655,0.0762877633,,0.1000000015,0.1466666609,0.1233333312,0.1261582675
13392,0.9228515625,0.9208984375,0.921875,0.9187683849,,0.830078125,0.880859375,0.85546875,0.8561791369,,0.869140625,0.873046875,0.87109375,0.8620310138,,0.8720703125,0.8798828125,0.8759765625,0.872512365,,,12625,0.1333333403,0.1800000072,0.1566666737,0.113571328,,0.1476510018,0.1599999964,0.1538254991,0.0770631407,,0.1599999964,0.1933333278,0.1766666621,0.1266633514
13392,0.939453125,0.9375,0.9384765625,0.9197537938,,0.8427734375,0.8701171875,0.8564453125,0.8561924457,,0.8642578125,0.8642578125,0.8642578125,0.8621423538,,0.8828125,0.8818359375,0.8823242188,0.8730029577,,,12671,0.1599999964,0.1533333361,0.1566666663,0.1140022814,,0.1666666716,0.1148648635,0.1407657675,0.077700167,,0.1800000072,0.1933333278,0.1866666675,0.1272633846
13392,0.9296875,0.91796875,0.923828125,0.9199575103,,0.8388671875,0.85546875,0.8471679688,0.8557412218,,0.8623046875,0.86328125,0.8627929688,0.8621748845,,0.8671875,0.8759765625,0.8715820313,0.8729319113,,,12699,0.2066666633,0.2733333409,0.2400000021,0.1152622586,,0.1066666692,0.1310344785,0.1188505739,0.078111671,,0.2133333385,0.226666674,0.2200000063,0.1281907508
13392,0.931640625,0.919921875,0.92578125,0.9202486973,,0.84765625,0.8759765625,0.8618164063,0.8560449811,,0.8701171875,0.87109375,0.8706054688,0.8625964137,,0.8720703125,0.8955078125,0.8837890625,0.8734747689,,,12758,0.1333333403,0.1866666675,0.1600000039,0.115709636,,0.113333337,0.1466666609,0.129999999,0.0786305543,,0.1866666675,0.1666666716,0.1766666695,0.12867551
13392,0.9384765625,0.92578125,0.9321289063,0.9208427078,,0.849609375,0.884765625,0.8671875,0.856602107,,0.88671875,0.8720703125,0.8793945313,0.8634363196,,0.9013671875,0.8994140625,0.900390625,0.8748205617,,,12774,0.200000003,0.2533333302,0.2266666666,0.1168192063,,0.086666666,0.1466666609,0.1166666634,0.0790109154,,0.2199999988,0.1599999964,0.1899999976,0.1292887548
13392,0.93359375,0.9130859375,0.9233398438,0.9209675646,,0.8349609375,0.8818359375,0.8583984375,0.8566919235,,0.865234375,0.8720703125,0.8686523438,0.8636971208,,0.888671875,0.8837890625,0.8862304688,0.8753910571,,,12805,0.1599999964,0.2399999946,0.1999999955,0.1176510142,,0.0878378376,0.0945945978,0.0912162177,0.0791329684,,0.226666674,0.0810810775,0.1538738757,0.1295346061
13392,0.9287109375,0.9267578125,0.927734375,0.9213059051,,0.83984375,0.8779296875,0.8588867188,0.8568016633,,0.87109375,0.8798828125,0.8754882813,0.8642866788,,0.888671875,0.875,0.8818359375,0.8757133011,,,12834,0.1533333361,0.2599999905,0.2066666633,0.1185411707,,0.1066666692,0.1351351291,0.1209008992,0.0795506477,,0.1266666651,0.1466666609,0.136666663,0.1296059266
13392,0.9375,0.9150390625,0.9262695313,0.9215540864,,0.84765625,0.86328125,0.85546875,0.8567350176,,0.86328125,0.8642578125,0.8637695313,0.8642608214,,0.875,0.880859375,0.8779296875,0.8758241204,,,12864,0.1533333361,0.2533333302,0.2033333331,0.1193890924,,0.0666666701,0.0805369094,0.0736017898,0.0794911591,,0.1000000015,0.2066666633,0.1533333324,0.1298432007
13392,0.9267578125,0.9130859375,0.919921875,0.9214724758,,0.830078125,0.87109375,0.8505859375,0.8564275636,,0.86328125,0.8662109375,0.8647460938,0.8642850851,,0.875,0.8818359375,0.8784179688,0.8759538128,,,12877,0.1933333278,0.2466666698,0.2199999988,0.1203952014,,0.086666666,0.1199999973,0.1033333316,0.0797295809,,0.1610738188,0.1733333319,0.1672035754,0.1302168044
13392,0.9404296875,0.923828125,0.9321289063,0.9220052973,,0.8671875,0.888671875,0.8779296875,0.8575026698,,0.8818359375,0.875,0.8784179688,0.8649917292,,0.8828125,0.8935546875,0.8881835938,0.8765653019,,,12896,0.1066666692,0.1733333319,0.1400000006,0.1205912494,,0.0738255009,0.1400000006,0.1069127508,0.0800014126,,0.1800000072,0.1333333403,0.1566666737,0.1304813031
13392,0.9345703125,0.93359375,0.9340820313,0.922609134,,0.8388671875,0.8740234375,0.8564453125,0.857449802,,0.873046875,0.8720703125,0.8725585938,0.8653700725,,0.8779296875,0.890625,0.8842773438,0.876950904,,,12939,0.1933333278,0.2533333302,0.223333329,0.1216186702,,0.0933333337,0.1266666651,0.1099999994,0.0803013984,,0.200000003,0.1599999964,0.1799999997,0.1309764901
13392,0.9228515625,0.9140625,0.9184570313,0.9224015289,,0.8486328125,0.8779296875,0.86328125,0.8577413744,,0.8623046875,0.8701171875,0.8662109375,0.8654121157,,0.8818359375,0.8779296875,0.8798828125,0.8770974994,,,12959,0.1533333361,0.1599999964,0.1566666663,0.1219691502,,0.113333337,0.1533333361,0.1333333366,0.0808317178,,0.1533333361,0.2066666633,0.1799999997,0.1314667252
13764,0.9326171875,0.9306640625,0.931640625,0.9228634837,,0.86328125,0.8935546875,0.8784179688,0.8587752041,,0.87890625,0.873046875,0.8759765625,0.8659403381,,0.896484375,0.8916015625,0.8940429688,0.8779447729,,,13017,0.1266666651,0.2466666698,0.1866666675,0.1226161253,,0.1466666609,0.1666666716,0.1566666663,0.0815900673,,0.2399999946,0.226666674,0.2333333343,0.1324853913
13764,0.9326171875,0.9248046875,0.9287109375,0.9231558564,,0.8515625,0.876953125,0.8642578125,0.8590493345,,0.8662109375,0.861328125,0.8637695313,0.8658317977,,0.86328125,0.8837890625,0.8735351563,0.877724292,,,13034,0.1733333319,0.1599999964,0.1666666642,0.1230566307,,0.0799999982,0.1000000015,0.0899999999,0.0816741666,,0.1666666716,0.1933333278,0.1799999997,0.1329605374
13764,0.921875,0.921875,0.921875,0.9230918136,,0.8525390625,0.8701171875,0.861328125,0.859163274,,0.8525390625,0.8583984375,0.85546875,0.8653136453,,0.8662109375,0.8759765625,0.87109375,0.8773927649,,,13061,0.1266666651,0.2199999988,0.1733333319,0.1235593977,,0.1066666692,0.0872483253,0.0969574973,0.0818269999,,0.1933333278,0.1733333319,0.1833333299,0.1334642653
13764,0.9296875,0.912109375,0.9208984375,0.9229821448,,0.86328125,0.8701171875,0.8666992188,0.8595400713,,0.8681640625,0.8544921875,0.861328125,0.8651143693,,0.8642578125,0.884765625,0.8745117188,0.8772487126,,,13070,0.1533333361,0.086666666,0.120000001,0.1235238038,,0.1199999973,0.1621621549,0.1410810761,0.0824195407,,0.1400000006,0.1476510018,0.1438255012,0.1335678776
13764,0.931640625,0.9306640625,0.9311523438,0.9233906547,,0.859375,0.8740234375,0.8666992188,0.8598980286,,0.873046875,0.8671875,0.8701171875,0.8653645102,,0.8759765625,0.888671875,0.8823242188,0.8775024879,,,13082,0.2066666633,0.1866666675,0.1966666654,0.1242552324,,0.1275167763,0.1266666651,0.1270917207,0.0828662625,,0.1677852422,0.1800000072,0.1738926247,0.1339711251
13764,0.9267578125,0.9140625,0.9204101563,0.9232416298,,0.853515625,0.8759765625,0.8647460938,0.8601404319,,0.8564453125,0.85546875,0.8559570313,0.8648941363,,0.8623046875,0.888671875,0.8754882813,0.8774017776,,,13094,0.1400000006,0.226666674,0.1833333373,0.1248460134,,0.1208053678,0.1599999964,0.1404026821,0.0834416267,,0.1800000072,0.200000003,0.1900000051,0.1345314139
13764,0.9296875,0.9150390625,0.9223632813,0.9231977124,,0.873046875,0.8896484375,0.8813476563,0.8612007931,,0.865234375,0.876953125,0.87109375,0.865204117,,0.880859375,0.88671875,0.8837890625,0.8777211418,,,13109,0.2416107357,0.1800000072,0.2108053714,0.125705607,,0.1266666651,0.0799999982,0.1033333316,0.0836405437,,0.0799999982,0.1733333319,0.1266666651,0.1344527664
13764,0.9384765625,0.919921875,0.9291992188,0.9234977877,,0.8583984375,0.8779296875,0.8681640625,0.8615489566,,0.87109375,0.873046875,0.8720703125,0.8655474267,,0.876953125,0.880859375,0.87890625,0.8777803972,,,13113,0.1466666609,0.2066666633,0.1766666621,0.1262152176,,0.1199999973,0.083916083,0.1019580401,0.0838237187,,0.1554054022,0.226666674,0.1910360381,0.1350185991
13764,0.9423828125,0.919921875,0.9311523438,0.9238805155,,0.8759765625,0.8955078125,0.8857421875,0.8627586181,,0.8671875,0.884765625,0.8759765625,0.8660688835,,0.888671875,0.896484375,0.892578125,0.8785202836,,,13130,0.1400000006,0.2199999988,0.1799999997,0.1267530654,,0.1400000006,0.1000000015,0.120000001,0.0841854815,,0.200000003,0.1866666675,0.1933333352,0.1356017465
13764,0.931640625,0.92578125,0.9287109375,0.9241220366,,0.849609375,0.8681640625,0.8588867188,0.8625650232,,0.87109375,0.8642578125,0.8676757813,0.8661492284,,0.869140625,0.8857421875,0.8774414063,0.8784663398,,,13166,0.113333337,0.1066666692,0.1100000031,0.1265855348,,0.1000000015,0.115646258,0.1078231297,0.084421858,,0.1866666675,0.1866666675,0.1866666675,0.1361123957
13764,0.9267578125,0.908203125,0.9174804688,0.9237899582,,0.8466796875,0.857421875,0.8520507813,0.8620393111,,0.86328125,0.8525390625,0.8579101563,0.8657372748,,0.8798828125,0.873046875,0.8764648438,0.878366265,,,13206,0.1599999964,0.1533333361,0.1566666663,0.1268863461,,0.1599999964,0.1006711423,0.1303355694,0.0848809951,,0.1275167763,0.113333337,0.1204250567,0.1359555223
13764,0.91796875,0.91015625,0.9140625,0.9233035853,,0.8330078125,0.8583984375,0.845703125,0.8612225018,,0.8466796875,0.8427734375,0.8447265625,0.8646867392,,0.8486328125,0.8583984375,0.853515625,0.877123733,,,13207,0.1599999964,0.1533333361,0.1566666663,0.1271841493,,0.1599999964,0.1006711423,0.1303355694,0.0853355409,,0.1275167763,0.113333337,0.1204250567,0.1358002177
13764,0.939453125,0.9345703125,0.9370117188,0.923988992,,0.857421875,0.888671875,0.873046875,0.8618137204,,0.8935546875,0.890625,0.8920898438,0.8660568944,,0.9033203125,0.904296875,0.9038085938,0.878457976,,,13211,0.1666666716,0.1800000072,0.1733333394,0.1276456412,,0.0933333337,0.0666666701,0.0800000019,0.0852821855,,0.2333333343,0.1733333319,0.2033333331,0.1364755488
13764,0.927734375,0.9267578125,0.9272460938,0.9241518471,,0.849609375,0.865234375,0.857421875,0.8615941281,,0.87109375,0.861328125,0.8662109375,0.8660645966,,0.8671875,0.8720703125,0.8696289063,0.8780165225,,,13239,0.1266666651,0.1533333361,0.1400000006,0.1277691848,,0.113333337,0.1400000006,0.1266666688,0.0856960303,,0.1599999964,0.1333333403,0.1466666684,0.13657746
14136,0.923828125,0.921875,0.9228515625,0.9240868328,,0.8564453125,0.87890625,0.8676757813,0.8618982108,,0.8603515625,0.8701171875,0.865234375,0.8660230855,,0.8798828125,0.8671875,0.8735351563,0.8777924542,,,13313,0.1333333403,0.2333333343,0.1833333373,0.1283248263,,0.1275167763,0.0945945978,0.1110556871,0.0859496269,,0.1933333278,0.1866666675,0.1899999976,0.1371116854
14136,0.9228515625,0.9111328125,0.9169921875,0.9237321006,,0.8515625,0.8671875,0.859375,0.8617720503,,0.861328125,0.8583984375,0.8598632813,0.8657150953,,0.876953125,0.880859375,0.87890625,0.877848144,,,13349,0.200000003,0.1933333278,0.1966666654,0.1290082447,,0.0738255009,0.1020408198,0.0879331604,0.0859694622,,0.1733333319,0.1744966507,0.1739149913,0.1374797185
14136,0.94140625,0.927734375,0.9345703125,0.9242740112,,0.8642578125,0.880859375,0.8725585938,0.8623113774,,0.865234375,0.8583984375,0.8618164063,0.8655201608,,0.8896484375,0.876953125,0.8833007813,0.8781207759,,,13402,0.1533333361,0.1599999964,0.1566666663,0.1292848289,,0.1533333361,0.1000000015,0.1266666688,0.0863764343,,0.1333333403,0.2348993272,0.1841163337,0.1379460846
14136,0.93359375,0.916015625,0.9248046875,0.924300545,,0.849609375,0.8671875,0.8583984375,0.8621157304,,0.869140625,0.8720703125,0.8706054688,0.8657744262,,0.869140625,0.8818359375,0.8754882813,0.8779891511,,,13406,0.1533333361,0.1599999964,0.1566666663,0.1295586473,,0.1533333361,0.1000000015,0.1266666688,0.0867793366,,0.1333333403,0.2348993272,0.1841163337,0.1384077871
14136,0.9443359375,0.9248046875,0.9345703125,0.9248140333,,0.857421875,0.8779296875,0.8676757813,0.862393733,,0.8779296875,0.87109375,0.8745117188,0.8662112909,,0.8740234375,0.8828125,0.8784179688,0.878010592,,,13426,0.1733333319,0.1733333319,0.1733333319,0.1299963941,,0.1148648635,0.1066666692,0.1107657664,0.0870192009,,0.1466666609,0.1533333361,0.1499999985,0.1385237092
14136,0.919921875,0.9208984375,0.9204101563,0.9245938395,,0.85546875,0.8740234375,0.8647460938,0.862511351,,0.8681640625,0.8662109375,0.8671875,0.8662601013,,0.875,0.876953125,0.8759765625,0.8779088905,,,13475,0.2199999988,0.1000000015,0.1600000001,0.1302964302,,0.1066666692,0.0743243247,0.090495497,0.0870539639,,0.1800000072,0.1800000072,0.1800000072,0.1389384722
14136,0.935546875,0.9267578125,0.9311523438,0.9249217647,,0.861328125,0.880859375,0.87109375,0.862940471,,0.8740234375,0.875,0.8745117188,0.8666726822,,0.876953125,0.892578125,0.884765625,0.8782517273,,,13504,0.200000003,0.1800000072,0.1900000051,0.1308934659,,0.1000000015,0.1677852422,0.1338926218,0.0875223505,,0.1400000006,0.1400000006,0.1400000006,0.1389490875
14136,0.94140625,0.9267578125,0.9340820313,0.925379778,,0.8662109375,0.8857421875,0.8759765625,0.8635922755,,0.873046875,0.8662109375,0.8696289063,0.8668204934,,0.8818359375,0.8857421875,0.8837890625,0.878528594,,,13546,0.1800000072,0.0799999982,0.1300000027,0.1308845313,,0.2080536932,0.0945945978,0.1513241455,0.0881603684,,0.1409395933,0.1733333319,0.1571364626,0.1391309612
14136,0.935546875,0.92578125,0.9306640625,0.9256439923,,0.8515625,0.875,0.86328125,0.8635767243,,0.85546875,0.8623046875,0.8588867188,0.8664238047,,0.8740234375,0.8759765625,0.875,0.8783521643,,,13597,0.1733333319,0.1333333403,0.1533333361,0.1311090194,,0.1400000006,0.1351351291,0.1375675648,0.0886544404,,0.1666666716,0.2066666633,0.1866666675,0.1396063183
14136,0.9228515625,0.92578125,0.9243164063,0.925577613,,0.85546875,0.87109375,0.86328125,0.8635619506,,0.86328125,0.8740234375,0.8686523438,0.8665352316,,0.873046875,0.8837890625,0.8784179688,0.8783554545,,,13612,0.2733333409,0.2933333218,0.2833333313,0.1326312625,,0.113333337,0.1342281848,0.1237807609,0.0890057036,,0.1400000006,0.1733333319,0.1566666663,0.1397769218
14136,0.92578125,0.9150390625,0.9204101563,0.9253192401,,0.8525390625,0.875,0.8637695313,0.8635723296,,0.8544921875,0.8623046875,0.8583984375,0.8661283919,,0.861328125,0.8828125,0.8720703125,0.8780411974,,,13620,0.1933333278,0.1666666716,0.1799999997,0.1331049498,,0.0945945978,0.125,0.1097972989,0.0892136195,,0.200000003,0.1533333361,0.1766666695,0.1401458192
14136,0.9423828125,0.931640625,0.9370117188,0.9259038641,,0.8662109375,0.9033203125,0.884765625,0.8646319944,,0.88671875,0.875,0.880859375,0.8668649411,,0.8837890625,0.9052734375,0.89453125,0.8788657001,,,13626,0.1933333278,0.1666666716,0.1799999997,0.1335739003,,0.0945945978,0.125,0.1097972989,0.0894194563,,0.200000003,0.1533333361,0.1766666695,0.1405110277
14136,0.919921875,0.9052734375,0.9125976563,0.9252385537,,0.8349609375,0.873046875,0.8540039063,0.86410059,,0.8408203125,0.8505859375,0.845703125,0.8658068503,,0.8544921875,0.8642578125,0.859375,0.8778911651,,,13679,0.1333333403,0.2133333385,0.1733333394,0.1339714947,,0.1744966507,0.1400000006,0.1572483256,0.090097745,,0.1266666651,0.2333333343,0.1799999997,0.1409059175
14136,0.9326171875,0.943359375,0.9379882813,0.92587604,,0.853515625,0.8984375,0.8759765625,0.8646943886,,0.884765625,0.8935546875,0.8891601563,0.8669745156,,0.91015625,0.90234375,0.90625,0.8793091068,,,13682,0.1733333319,0.1466666609,0.1599999964,0.1342317798,,0.1140939593,0.1756756753,0.1448848173,0.0906456157,,0.113333337,0.1533333361,0.1333333366,0.1408301917
14136,0.9375,0.919921875,0.9287109375,0.9260177849,,0.84375,0.8642578125,0.8540039063,0.8641598645,,0.86328125,0.869140625,0.8662109375,0.8669363367,,0.8642578125,0.8828125,0.8735351563,0.8790204093,,,13722,0.226666674,0.1466666609,0.1866666675,0.1347561286,,0.1081081107,0.1533333361,0.1307207234,0.0910463668,,0.1333333403,0.1866666675,0.1600000039,0.1410218898
14136,0.943359375,0.9296875,0.9365234375,0.9265430675,,0.8544921875,0.8720703125,0.86328125,0.8641159337,,0.8828125,0.86328125,0.873046875,0.8672418636,,0.8681640625,0.884765625,0.8764648438,0.878892631,,,13747,0.1933333278,0.2800000012,0.2366666645,0.135775234,,0.1333333403,0.1292517036,0.131292522,0.0914488284,,0.1533333361,0.1466666609,0.1499999985,0.1411116709
14136,0.9462890625,0.9345703125,0.9404296875,0.9272373985,,0.861328125,0.8876953125,0.8745117188,0.864635723,,0.87109375,0.87109375,0.87109375,0.8674344579,,0.876953125,0.892578125,0.884765625,0.8791862807,,,13776,0.2466666698,0.1733333319,0.2100000009,0.1365174817,,0.1088435352,0.1666666716,0.1377551034,0.0919118911,,0.1543624103,0.2066666633,0.1805145368,0.1415056995
14508,0.9443359375,0.93359375,0.9389648438,0.9278237708,,0.845703125,0.8955078125,0.8706054688,0.8649342103,,0.8837890625,0.8818359375,0.8828125,0.86820336,,0.896484375,0.890625,0.8935546875,0.879904701,,,13810,0.2199999988,0.1733333319,0.1966666654,0.1371189735,,0.1266666651,0.1066666692,0.1166666672,0.0921594389,,0.1666666716,0.2244897932,0.1955782324,0.1420464249
14508,0.9453125,0.94140625,0.943359375,0.928600551,,0.865234375,0.8994140625,0.8823242188,0.8658037107,,0.8681640625,0.8779296875,0.873046875,0.8684455357,,0.8916015625,0.9013671875,0.896484375,0.8807336847,,,13845,0.1933333278,0.1466666609,0.1699999943,0.1374477837,,0.1959459484,0.1006711423,0.1483085454,0.09272093,,0.1466666609,0.0875912383,0.1171289496,0.1417972501
14508,0.935546875,0.9189453125,0.9272460938,0.9285328281,,0.8486328125,0.8837890625,0.8662109375,0.865824072,,0.857421875,0.8603515625,0.8588867188,0.8679675949,,0.8671875,0.8720703125,0.8696289063,0.8801784458,,,13868,0.2533333302,0.2933333218,0.273333326,0.1388066391,,0.0671140924,0.1000000015,0.0835570469,0.0926292911,,0.2399999946,0.1933333278,0.2166666612,0.1425459442
14508,0.939453125,0.9384765625,0.9389648438,0.9290544289,,0.87890625,0.8974609375,0.8881835938,0.8669420481,,0.888671875,0.8818359375,0.8852539063,0.8688319105,,0.896484375,0.896484375,0.896484375,0.8809937423,,,13884,0.1333333403,0.2333333343,0.1833333373,0.1392519061,,0.1148648635,0.1533333361,0.1340990998,0.0930439892,,0.1666666716,0.2333333343,0.200000003,0.1431204848
14508,0.9306640625,0.927734375,0.9291992188,0.9290616684,,0.861328125,0.8857421875,0.8735351563,0.8672717035,,0.87109375,0.8759765625,0.8735351563,0.8690670728,,0.8828125,0.8779296875,0.8803710938,0.8809626098,,,13937,0.2199999988,0.2066666633,0.213333331,0.1399927204,,0.1304347813,0.1275167763,0.1289757788,0.0934033071,,0.200000003,0.1543624103,0.1771812066,0.143461092
14508,0.9326171875,0.916015625,0.9243164063,0.9288244053,,0.861328125,0.8671875,0.8642578125,0.867121009,,0.8623046875,0.857421875,0.8598632813,0.8686068832,,0.8603515625,0.884765625,0.8725585938,0.880542409,,,13957,0.1599999964,0.1933333278,0.1766666621,0.1403594598,,0.102739729,0.1342281848,0.1184839569,0.0936541136,,0.1933333278,0.2199999988,0.2066666633,0.1440931477
14508,0.9267578125,0.912109375,0.9194335938,0.9283548647,,0.8515625,0.8671875,0.859375,0.8667337085,,0.861328125,0.865234375,0.86328125,0.8683406015,,0.8662109375,0.8876953125,0.876953125,0.8803629448,,,13960,0.1466666609,0.226666674,0.1866666675,0.1408225319,,0.0979020968,0.1292517036,0.1135769002,0.0938533415,,0.1933333278,0.1866666675,0.1899999976,0.1445522162
14508,0.916015625,0.9072265625,0.9116210938,0.9275181762,,0.84375,0.87109375,0.857421875,0.8662681169,,0.84375,0.8427734375,0.8432617188,0.8670866574,,0.8603515625,0.8671875,0.8637695313,0.8795332742,,,13970,0.2333333343,0.2399999946,0.2366666645,0.1417809732,,0.1310344785,0.1409395933,0.1359870359,0.0942746784,,0.2199999988,0.1266666651,0.1733333319,0.1448400274
14508,0.943359375,0.9375,0.9404296875,0.9281637518,,0.8642578125,0.900390625,0.8823242188,0.867070922,,0.896484375,0.8994140625,0.8979492188,0.8686297854,,0.9033203125,0.90625,0.9047851563,0.8807958683,,,13976,0.2333333343,0.2399999946,0.2366666645,0.1427298301,,0.1310344785,0.1409395933,0.1359870359,0.094691802,,0.2199999988,0.1266666651,0.1733333319,0.1451249604
14508,0.9326171875,0.9306640625,0.931640625,0.9283375954,,0.84765625,0.8916015625,0.8696289063,0.8671988212,,0.86328125,0.876953125,0.8701171875,0.8687041556,,0.88671875,0.8837890625,0.8852539063,0.8810187702,,,13998,0.1933333278,0.2199999988,0.2066666633,0.1433691984,,0.1554054022,0.1073825508,0.1313939765,0.0950588237,,0.1666666716,0.1140939593,0.1403803155,0.145077514
14880,0.9501953125,0.9365234375,0.943359375,0.9290886844,,0.8740234375,0.9013671875,0.8876953125,0.8682236457,,0.87890625,0.875,0.876953125,0.869116604,,0.8916015625,0.900390625,0.8959960938,0.8817676363,,,14080,0.2466666698,0.226666674,0.2366666719,0.1443021732,,0.1400000006,0.1140939593,0.12704698,0.0953787053,,0.1733333319,0.1533333361,0.163333334,0.1452600722
14880,0.9345703125,0.91796875,0.9262695313,0.9289477267,,0.880859375,0.88671875,0.8837890625,0.8690019166,,0.8671875,0.8603515625,0.8637695313,0.8688492504,,0.8798828125,0.88671875,0.8833007813,0.8818442936,,,14221,0.1333333403,0.226666674,0.1800000072,0.1446591515,,0.113333337,0.1360544264,0.1246938817,0.0956718571,,0.1879194677,0.205479458,0.1966994628,0.1457744661
14880,0.9423828125,0.92578125,0.9340820313,0.929204442,,0.8623046875,0.8974609375,0.8798828125,0.8695459614,,0.8662109375,0.8681640625,0.8671875,0.8687661629,,0.876953125,0.89453125,0.8857421875,0.8820391883,,,14227,0.1333333403,0.226666674,0.1800000072,0.1450125601,,0.113333337,0.1360544264,0.1246938817,0.0959620773,,0.1879194677,0.205479458,0.1966994628,0.1462837161
14880,0.9296875,0.916015625,0.9228515625,0.928886798,,0.8583984375,0.8779296875,0.8681640625,0.8694768664,,0.8603515625,0.861328125,0.8608398438,0.8683698469,,0.884765625,0.880859375,0.8828125,0.8820778539,,,14287,0.2066666633,0.1400000006,0.1733333319,0.1452957678,,0.1793103516,0.1418439746,0.1605771631,0.0966082282,,0.1666666716,0.1266666651,0.1466666684,0.1462875456
14880,0.939453125,0.919921875,0.9296875,0.9289268331,,0.86328125,0.8935546875,0.8784179688,0.8699239215,,0.8564453125,0.849609375,0.8530273438,0.8676027218,,0.8701171875,0.8994140625,0.884765625,0.8822122424,,,14288,0.2066666633,0.1400000006,0.1733333319,0.1455761434,,0.1793103516,0.1418439746,0.1605771631,0.0972479175,,0.1666666716,0.1266666651,0.1466666684,0.1462913368
14880,0.935546875,0.9228515625,0.9291992188,0.9289404524,,0.8642578125,0.8857421875,0.875,0.8701777255,,0.8671875,0.8642578125,0.8657226563,0.8675087185,,0.8818359375,0.8935546875,0.8876953125,0.8824863959,,,14294,0.2466666698,0.1800000072,0.2133333385,0.1462537154,,0.1476510018,0.1360544264,0.1418527141,0.0976939655,,0.1866666675,0.1666666716,0.1766666695,0.1465950901
14880,0.935546875,0.927734375,0.931640625,0.929075461,,0.8544921875,0.876953125,0.8657226563,0.869954972,,0.8642578125,0.8720703125,0.8681640625,0.8675414857,,0.87890625,0.888671875,0.8837890625,0.8825515293,,,14303,0.1409395933,0.1599999964,0.1504697949,0.1462958762,,0.0872483253,0.1081081107,0.097678218,0.097693808,,0.1866666675,0.2066666633,0.1966666654,0.1470958059
14880,0.935546875,0.9287109375,0.9321289063,0.9292281333,,0.8681640625,0.8896484375,0.87890625,0.8704025359,,0.8798828125,0.884765625,0.8823242188,0.8682806223,,0.88671875,0.8974609375,0.8920898438,0.883028445,,,14320,0.1800000072,0.2133333385,0.1966666728,0.1467995841,,0.089041099,0.1081081107,0.0985746048,0.097702616,,0.2013422847,0.2214765102,0.2114093974,0.1477389418
15252,0.931640625,0.92578125,0.9287109375,0.9292022735,,0.861328125,0.87890625,0.8701171875,0.8703882685,,0.8720703125,0.87109375,0.8715820313,0.8684456928,,0.896484375,0.880859375,0.888671875,0.8833106165,,,14332,0.1466666609,0.2133333385,0.1799999997,0.1471315883,,0.1342281848,0.086666666,0.1104474254,0.0978300641,,0.2333333343,0.200000003,0.2166666687,0.1484282191
15252,0.9345703125,0.9228515625,0.9287109375,0.9291777067,,0.859375,0.8828125,0.87109375,0.8704235426,,0.8642578125,0.8642578125,0.8642578125,0.8682362988,,0.884765625,0.88671875,0.8857421875,0.883432195,,,14338,0.1466666609,0.2133333385,0.1799999997,0.1474602724,,0.1342281848,0.086666666,0.1104474254,0.0979562377,,0.2333333343,0.200000003,0.2166666687,0.1491106036
15252,0.9501953125,0.9326171875,0.94140625,0.9297891338,,0.8759765625,0.8896484375,0.8828125,0.8710429904,,0.873046875,0.875,0.8740234375,0.8685256557,,0.8974609375,0.8994140625,0.8984375,0.8841824603,,,14397,0.2599999905,0.1733333319,0.2166666612,0.1481523363,,0.1342281848,0.0884353742,0.1113317795,0.0980899931,,0.1933333278,0.1486486495,0.1709909886,0.1493294074
15252,0.935546875,0.916015625,0.92578125,0.9295887397,,0.8642578125,0.88671875,0.8754882813,0.871265255,,0.865234375,0.8701171875,0.8676757813,0.868483162,,0.8896484375,0.8994140625,0.89453125,0.8846998998,,,14447,0.2399999946,0.1599999964,0.1999999955,0.1486708129,,0.1275167763,0.1351351291,0.1313259527,0.0984223527,,0.1533333361,0.2333333343,0.1933333352,0.1497694467
15252,0.9375,0.9189453125,0.9282226563,0.9295204355,,0.8505859375,0.884765625,0.8676757813,0.8710857813,,0.8662109375,0.8701171875,0.8681640625,0.868467207,,0.875,0.87890625,0.876953125,0.884312561,,,14494,0.1866666675,0.113333337,0.1500000022,0.1486841048,,0.1333333403,0.1199999973,0.1266666688,0.0987047959,,0.1400000006,0.1800000072,0.1600000039,0.1498717523
15252,0.943359375,0.923828125,0.93359375,0.9297241012,,0.875,0.892578125,0.8837890625,0.8717209453,,0.87890625,0.8701171875,0.8745117188,0.8687694326,,0.888671875,0.8994140625,0.8940429688,0.8847990814,,,14530,0.2133333385,0.2133333385,0.2133333385,0.1493305971,,0.1073825508,0.200000003,0.1536912769,0.0992546607,,0.2133333385,0.226666674,0.2200000063,0.1505730348
15252,0.935546875,0.9228515625,0.9291992188,0.9296978571,,0.83984375,0.865234375,0.8525390625,0.8707618512,,0.8603515625,0.8564453125,0.8583984375,0.8682508828,,0.8740234375,0.880859375,0.8774414063,0.8844311977,,,14554,0.2599999905,0.2800000012,0.2699999958,0.1505372911,,0.1140939593,0.1891891956,0.1516415775,0.0997785298,,0.1933333278,0.200000003,0.1966666654,0.1510339711
15252,0.92578125,0.921875,0.923828125,0.9294043705,,0.84765625,0.87109375,0.859375,0.8701925086,,0.865234375,0.8564453125,0.8608398438,0.8678803309,,0.8759765625,0.884765625,0.8803710938,0.8842281925,,,14557,0.2599999905,0.2800000012,0.2699999958,0.1517319181,,0.1140939593,0.1891891956,0.1516415775,0.1002971603,,0.1933333278,0.200000003,0.1966666654,0.1514902981
15252,0.9501953125,0.923828125,0.9370117188,0.9297847379,,0.873046875,0.8896484375,0.8813476563,0.870750266,,0.8720703125,0.8759765625,0.8740234375,0.8681874862,,0.90234375,0.8955078125,0.8989257813,0.8849630719,,,14632,0.2133333385,0.1933333278,0.2033333331,0.1522479323,,0.1266666651,0.1333333403,0.1300000027,0.1005941887,,0.1733333319,0.1733333319,0.1733333319,0.1517087284
15252,0.9296875,0.9326171875,0.9311523438,0.9298531182,,0.861328125,0.8935546875,0.8774414063,0.871084823,,0.8779296875,0.8828125,0.8803710938,0.8687966666,,0.8857421875,0.8876953125,0.88671875,0.8850508558,,,14638,0.2133333385,0.1933333278,0.2033333331,0.1527587863,,0.1266666651,0.1333333403,0.1300000027,0.1008882469,,0.1733333319,0.1733333319,0.1733333319,0.1519249744
15252,0.9384765625,0.935546875,0.9370117188,0.9302110482,,0.875,0.9033203125,0.8891601563,0.8719885897,,0.8779296875,0.87890625,0.8784179688,0.8692777317,,0.8837890625,0.900390625,0.8920898438,0.8854028052,,,14668,0.2348993272,0.2333333343,0.2341163307,0.1535723617,,0.1879194677,0.2027027011,0.1953110844,0.1018324753,,0.1866666675,0.2199999988,0.2033333331,0.152439058
15252,0.9287109375,0.9189453125,0.923828125,0.9298919021,,0.84765625,0.8720703125,0.8598632813,0.8713823243,,0.859375,0.859375,0.859375,0.8687825951,,0.87890625,0.8779296875,0.8784179688,0.8850535634,,,14677,0.2066666633,0.1333333403,0.1700000018,0.1537366381,,0.1946308762,0.1266666651,0.1606487706,0.1024206382,,0.1866666675,0.2281879187,0.2074272931,0.1529889404
15252,0.9482421875,0.94140625,0.9448242188,0.9306385179,,0.8681640625,0.8974609375,0.8828125,0.8719538331,,0.9033203125,0.8994140625,0.9013671875,0.8704118247,,0.9150390625,0.90625,0.9106445313,0.8863331118,,,14681,0.1800000072,0.2199999988,0.200000003,0.1541992718,,0.1400000006,0.1342281848,0.1371140927,0.1027675727,,0.1866666675,0.2199999988,0.2033333331,0.1534923843
15624,0.923828125,0.927734375,0.92578125,0.9303956545,,0.8623046875,0.8671875,0.8647460938,0.8715934461,,0.861328125,0.8720703125,0.8666992188,0.8702261944,,0.88671875,0.884765625,0.8857421875,0.8863035656,,,14687,0.1800000072,0.2199999988,0.200000003,0.1546572791,,0.1400000006,0.1342281848,0.1371140927,0.1031110379,,0.1866666675,0.2199999988,0.2033333331,0.1539907938
15624,0.9326171875,0.923828125,0.9282226563,0.9302870046,,0.8623046875,0.8720703125,0.8671875,0.8713731488,,0.873046875,0.87109375,0.8720703125,0.8703184003,,0.884765625,0.896484375,0.890625,0.8865196373,,,14746,0.2333333343,0.2599999905,0.2466666624,0.1555773729,,0.1800000072,0.1428571492,0.1614285782,0.1036942134,,0.1933333278,0.1933333278,0.1933333278,0.1543842191
15624,0.9326171875,0.927734375,0.9301757813,0.9302814434,,0.86328125,0.8681640625,0.8657226563,0.8710906242,,0.8603515625,0.86328125,0.8618164063,0.8698933006,,0.8662109375,0.8857421875,0.8759765625,0.8859924835,,,14779,0.226666674,0.200000003,0.2133333385,0.1561549326,,0.1476510018,0.1342281848,0.1409395933,0.1040666672,,0.200000003,0.2399999946,0.2199999988,0.1550403769
15624,0.9365234375,0.9296875,0.9331054688,0.9304226447,,0.8857421875,0.875,0.8803710938,0.8715546476,,0.873046875,0.8671875,0.8701171875,0.869904495,,0.8818359375,0.8828125,0.8823242188,0.8858090703,,,14780,0.2133333385,0.2199999988,0.2166666687,0.15676005,,0.0810810775,0.1216216236,0.1013513505,0.104039514,,0.1533333361,0.200000003,0.1766666695,0.1552566398
15624,0.94140625,0.9345703125,0.9379882813,0.9308009265,,0.875,0.890625,0.8828125,0.8721175403,,0.8681640625,0.873046875,0.8706054688,0.8699395437,,0.888671875,0.8935546875,0.8911132813,0.8860742809,,,14788,0.2133333385,0.2199999988,0.2166666687,0.1573591161,,0.0810810775,0.1216216236,0.1013513505,0.1040126324,,0.1533333361,0.200000003,0.1766666695,0.1554707401
15624,0.9365234375,0.935546875,0.9360351563,0.931062638,,0.857421875,0.876953125,0.8671875,0.8718710382,,0.87890625,0.8720703125,0.8754882813,0.8702169805,,0.892578125,0.9013671875,0.8969726563,0.8866191996,,,14792,0.1533333361,0.1866666675,0.1700000018,0.157485525,,0.1000000015,0.1409395933,0.1204697974,0.104177204,,0.1733333319,0.1800000072,0.1766666695,0.1556826994
15624,0.947265625,0.9306640625,0.9389648438,0.9314577483,,0.8837890625,0.9033203125,0.8935546875,0.8729552207,,0.880859375,0.876953125,0.87890625,0.870651444,,0.8935546875,0.9013671875,0.8974609375,0.8871612865,,,14809,0.2800000012,0.2666666806,0.2733333409,0.1586440032,,0.113333337,0.15646258,0.1348979585,0.1044844115,,0.1733333319,0.1666666716,0.1700000018,0.1558258725
15624,0.943359375,0.9375,0.9404296875,0.9319063452,,0.8701171875,0.8701171875,0.8701171875,0.872813319,,0.873046875,0.876953125,0.875,0.8708688718,,0.888671875,0.904296875,0.896484375,0.8876274409,,,14873,0.3000000119,0.2133333385,0.2566666752,0.1596242299,,0.1933333278,0.1000000015,0.1466666646,0.1049062341,,0.113333337,0.2066666633,0.1600000001,0.1558676137
15624,0.955078125,0.9296875,0.9423828125,0.9324301686,,0.86328125,0.8779296875,0.8706054688,0.8727029265,,0.8857421875,0.8671875,0.8764648438,0.8711486704,,0.8896484375,0.8984375,0.8940429688,0.8879482173,,,14892,0.200000003,0.2466666698,0.2233333364,0.1602613209,,0.1599999964,0.1148648635,0.1374324299,0.105231496,,0.1933333278,0.1666666716,0.1799999997,0.1561089376
15996,0.943359375,0.9423828125,0.9428710938,0.9329522149,,0.8662109375,0.880859375,0.8735351563,0.872744538,,0.8818359375,0.8876953125,0.884765625,0.8718295181,,0.896484375,0.9052734375,0.9008789063,0.8885947518,,,14925,0.0399999991,0.1866666675,0.1133333333,0.1597920411,,0.1879194677,0.1342281848,0.1610738263,0.1057899193,,0.1800000072,0.1266666651,0.1533333361,0.1560811816
15996,0.9443359375,0.9501953125,0.947265625,0.9336678854,,0.8798828125,0.89453125,0.8872070313,0.8734676627,,0.8798828125,0.8759765625,0.8779296875,0.8721345266,,0.904296875,0.91015625,0.9072265625,0.8895263423,,,14926,0.0399999991,0.1866666675,0.1133333333,0.159327454,,0.1879194677,0.1342281848,0.1610738263,0.1063427584,,0.1800000072,0.1266666651,0.1533333361,0.1560537031
15996,0.93359375,0.921875,0.927734375,0.9333712099,,0.8544921875,0.8896484375,0.8720703125,0.8733977952,,0.859375,0.857421875,0.8583984375,0.8714477222,,0.8798828125,0.8857421875,0.8828125,0.8891906502,,,14950,0.2199999988,0.1933333278,0.2066666633,0.1598008461,,0.1342281848,0.1073825508,0.1208053678,0.1064873845,,0.2533333302,0.1666666716,0.2100000009,0.1565931661
15996,0.9365234375,0.9384765625,0.9375,0.9335776494,,0.8818359375,0.8857421875,0.8837890625,0.8739173585,,0.876953125,0.87109375,0.8740234375,0.8715765079,,0.8818359375,0.8955078125,0.888671875,0.8891647114,,,15027,0.2133333385,0.200000003,0.2066666707,0.1602695043,,0.1333333403,0.0799999982,0.1066666692,0.1064891773,,0.1666666716,0.1933333278,0.1799999997,0.1568272344
15996,0.939453125,0.9384765625,0.9389648438,0.9338470091,,0.873046875,0.8935546875,0.8833007813,0.8743865297,,0.8798828125,0.8720703125,0.8759765625,0.8717965107,,0.88671875,0.892578125,0.8896484375,0.8891888977,,,15090,0.2666666806,0.2333333343,0.2500000075,0.1611668094,,0.1632653028,0.1812080592,0.172236681,0.1071466524,,0.2399999946,0.2133333385,0.2266666666,0.1575256288
15996,0.9462890625,0.9404296875,0.943359375,0.9343226274,,0.8662109375,0.8916015625,0.87890625,0.8746125157,,0.876953125,0.87890625,0.8779296875,0.8721031695,,0.8818359375,0.896484375,0.8891601563,0.8891874607,,,15132,0.1333333403,0.1533333361,0.1433333382,0.1609884746,,0.1000000015,0.1476510018,0.1238255017,0.1073134409,,0.1599999964,0.1466666609,0.1533333287,0.1574837058
15996,0.9326171875,0.91796875,0.9252929688,0.9338711444,,0.8681640625,0.890625,0.8793945313,0.8748516165,,0.861328125,0.8623046875,0.8618164063,0.8715888313,,0.884765625,0.8896484375,0.8872070313,0.8890884392,,,15136,0.1333333403,0.1533333361,0.1433333382,0.1608119233,,0.1000000015,0.1476510018,0.1238255017,0.1074785615,,0.1599999964,0.1466666609,0.1533333287,0.157442202
15996,0.9384765625,0.9296875,0.9340820313,0.9338816888,,0.875,0.888671875,0.8818359375,0.8752008325,,0.86328125,0.8564453125,0.8598632813,0.8710025538,,0.88671875,0.9033203125,0.8950195313,0.8893849938,,,15180,0.086666666,0.2133333385,0.1500000022,0.1607038041,,0.1073825508,0.1275167763,0.1174496636,0.1075782725,,0.1800000072,0.1733333319,0.1766666695,0.1576344467
15996,0.94140625,0.9404296875,0.9409179688,0.9342335028,,0.8759765625,0.9091796875,0.892578125,0.8760696971,,0.873046875,0.8759765625,0.8745117188,0.8711780121,,0.8974609375,0.8935546875,0.8955078125,0.8896911347,,,15199,0.1066666692,0.1733333319,0.1400000006,0.160496766,,0.1066666692,0.1744966507,0.14058166,0.1079083064,,0.1400000006,0.1933333278,0.1666666642,0.1577247688
15996,0.935546875,0.923828125,0.9296875,0.9340062026,,0.849609375,0.8828125,0.8662109375,0.8755767592,,0.8642578125,0.8662109375,0.865234375,0.8708808302,,0.884765625,0.88671875,0.8857421875,0.8894936874,,,15266,0.1533333361,0.2933333218,0.223333329,0.1611251317,,0.1466666609,0.1000000015,0.1233333312,0.1080625566,,0.1533333361,0.2133333385,0.1833333373,0.1579808545
15996,0.9453125,0.9365234375,0.9409179688,0.9343517909,,0.87890625,0.9013671875,0.8901367188,0.8763047571,,0.8857421875,0.876953125,0.8813476563,0.8714041715,,0.8896484375,0.9013671875,0.8955078125,0.8897943936,,,15324,0.2066666633,0.2666666806,0.2366666719,0.1618805471,,0.0939597338,0.1666666716,0.1303132027,0.1082850631,,0.1466666609,0.1543624103,0.1505145356,0.1579061913
15996,0.951171875,0.94140625,0.9462890625,0.9349486545,,0.8798828125,0.9052734375,0.892578125,0.8771184255,,0.8779296875,0.876953125,0.8774414063,0.8717060333,,0.8984375,0.9150390625,0.9067382813,0.890641588,,,15341,0.2866666615,0.2599999905,0.273333326,0.1629950749,,0.1418918967,0.1066666692,0.124279283,0.1084450053,,0.1800000072,0.2133333385,0.1966666728,0.1582937962
16368,0.94921875,0.935546875,0.9423828125,0.9353203624,,0.8740234375,0.884765625,0.8793945313,0.8772322308,,0.875,0.876953125,0.8759765625,0.8719195597,,0.888671875,0.8974609375,0.8930664063,0.8907628289,,,15347,0.2866666615,0.2599999905,0.273333326,0.1640984574,,0.1418918967,0.1066666692,0.124279283,0.1086033481,,0.1800000072,0.2133333385,0.1966666728,0.1586775249
16368,0.9580078125,0.9423828125,0.9501953125,0.9360641099,,0.8818359375,0.8935546875,0.8876953125,0.8777553849,,0.8740234375,0.884765625,0.8793945313,0.8722933083,,0.8955078125,0.8955078125,0.8955078125,0.8910000781,,,15428,0.2599999905,0.2066666633,0.2333333269,0.1647908061,,0.1418918967,0.1409395933,0.141415745,0.108931472,,0.2066666633,0.1933333278,0.1999999955,0.1590907496
16368,0.9404296875,0.9296875,0.9350585938,0.9360138341,,0.8603515625,0.8681640625,0.8642578125,0.8770805063,,0.8486328125,0.8525390625,0.8505859375,0.8712079398,,0.8857421875,0.888671875,0.8872070313,0.8908104258,,,15456,0.2599999905,0.2333333343,0.2466666624,0.1656095646,,0.1342281848,0.1418918967,0.1380600408,0.1092227577,,0.200000003,0.1933333278,0.1966666654,0.1594665088
16368,0.947265625,0.9306640625,0.9389648438,0.9361613846,,0.873046875,0.88671875,0.8798828125,0.8772206216,,0.8671875,0.8671875,0.8671875,0.8710069178,,0.88671875,0.896484375,0.8916015625,0.8908499826,,,15473,0.2133333385,0.226666674,0.2200000063,0.166153469,,0.1000000015,0.1533333361,0.1266666688,0.1093971968,,0.1666666716,0.2399999946,0.2033333331,0.159905177
16368,0.93359375,0.91796875,0.92578125,0.9356423779,,0.8720703125,0.8876953125,0.8798828125,0.8773537311,,0.859375,0.857421875,0.8583984375,0.8703764938,,0.88671875,0.892578125,0.8896484375,0.8907899053,,,15475,0.2133333385,0.226666674,0.2200000063,0.1666919344,,0.1000000015,0.1533333361,0.1266666688,0.1095698916,,0.1666666716,0.2399999946,0.2033333331,0.1603394586
16368,0.9384765625,0.9248046875,0.931640625,0.9354422902,,0.87890625,0.8984375,0.888671875,0.8779196383,,0.8740234375,0.8818359375,0.8779296875,0.8707541534,,0.896484375,0.8974609375,0.8969726563,0.8910990429,,,15507,0.2333333343,0.2933333218,0.2633333281,0.1676583484,,0.1400000006,0.1199999973,0.129999999,0.1097741926,,0.2399999946,0.1599999964,0.1999999955,0.160736064
16368,0.9375,0.9248046875,0.9311523438,0.9352277929,,0.85546875,0.884765625,0.8701171875,0.8775295158,,0.8662109375,0.8662109375,0.8662109375,0.8705269926,,0.8857421875,0.8857421875,0.8857421875,0.8908312001,,,15538,0.2933333218,0.1733333319,0.2333333269,0.1683150981,,0.1666666716,0.1756756753,0.1711711735,0.1103881624,,0.1866666675,0.1666666716,0.1766666695,0.16089537
16368,0.9453125,0.9375,0.94140625,0.9355367158,,0.8720703125,0.88671875,0.8793945313,0.8776227666,,0.8916015625,0.875,0.8833007813,0.8711656821,,0.8974609375,0.904296875,0.9008789063,0.8913335854,,,15597,0.1800000072,0.2466666698,0.2133333385,0.1687652805,,0.1208053678,0.0799999982,0.100402683,0.1102883076,,0.1946308762,0.1666666716,0.1806487739,0.1610929041
16368,0.9375,0.9306640625,0.9340820313,0.9354639815,,0.87109375,0.876953125,0.8740234375,0.8774428001,,0.8701171875,0.8671875,0.8686523438,0.8710400152,,0.890625,0.8828125,0.88671875,0.8911028437,,,15740,0.2733333409,0.2800000012,0.276666671,0.1698442944,,0.1533333361,0.1486486495,0.1509909928,0.1106953345,,0.1666666716,0.1733333319,0.1700000018,0.161181975
16368,0.9521484375,0.947265625,0.9497070313,0.936176134,,0.884765625,0.900390625,0.892578125,0.8781995664,,0.8828125,0.876953125,0.8798828125,0.871482155,,0.9033203125,0.896484375,0.8999023438,0.8915428187,,,15764,0.2199999988,0.226666674,0.2233333364,0.1703791849,,0.1066666692,0.1780821979,0.1423744336,0.1110121255,,0.1666666716,0.1599999964,0.163333334,0.1612034886
16368,0.9453125,0.9384765625,0.9418945313,0.9364620539,,0.8916015625,0.908203125,0.8999023438,0.8792847052,,0.8837890625,0.87890625,0.8813476563,0.8719754301,,0.900390625,0.9033203125,0.9018554688,0.8920584512,,,15773,0.1800000072,0.1599999964,0.1700000018,0.170375393,,0.113333337,0.2162162215,0.1647747792,0.111549752,,0.1599999964,0.1933333278,0.1766666621,0.1613581204
16368,0.93359375,0.92578125,0.9296875,0.9361233262,,0.861328125,0.8857421875,0.8735351563,0.8789972278,,0.8662109375,0.8662109375,0.8662109375,0.8716872055,,0.890625,0.8837890625,0.8872070313,0.8918158802,,,15779,0.1800000072,0.1599999964,0.1700000018,0.1703716391,,0.113333337,0.2162162215,0.1647747792,0.1120820023,,0.1599999964,0.1933333278,0.1766666621,0.1615112058
16368,0.947265625,0.9423828125,0.9448242188,0.9365583708,,0.873046875,0.890625,0.8818359375,0.8791391633,,0.8818359375,0.873046875,0.8774414063,0.8719749155,,0.8916015625,0.89453125,0.8930664063,0.8918784065,,,15825,0.3466666639,0.2333333343,0.2899999991,0.1715679227,,0.1466666609,0.1369863003,0.1418264806,0.1123794471,,0.1733333319,0.1866666675,0.1799999997,0.1616960937
16740,0.94140625,0.9306640625,0.9360351563,0.9365322101,,0.8681640625,0.890625,0.8793945313,0.8791519317,,0.8662109375,0.8662109375,0.8662109375,0.8716867166,,0.888671875,0.892578125,0.890625,0.8918157361,,,15828,0.3466666639,0.2333333343,0.2899999991,0.1727522435,,0.1466666609,0.1369863003,0.1418264806,0.1126739174,,0.1733333319,0.1866666675,0.1799999997,0.1618791328
16740,0.9365234375,0.93359375,0.9350585938,0.9364585293,,0.8798828125,0.87890625,0.8793945313,0.8791640616,,0.876953125,0.8828125,0.8798828125,0.8720965214,,0.8974609375,0.8896484375,0.8935546875,0.8919026837,,,15847,0.1812080592,0.3133333325,0.2472706959,0.173497428,,0.1466666609,0.1621621549,0.1544144079,0.1130913223,,0.1266666651,0.2533333302,0.1899999976,0.1621603414
16740,0.9306640625,0.919921875,0.9252929688,0.9359002512,,0.8681640625,0.8818359375,0.875,0.8789558586,,0.85546875,0.8603515625,0.8579101563,0.8713872031,,0.8828125,0.8818359375,0.8823242188,0.8914237605,,,15866,0.2933333218,0.1800000072,0.2366666645,0.1741291204,,0.1199999973,0.1879194677,0.1539597325,0.1135000064,,0.2333333343,0.1866666675,0.2100000009,0.162638738
16740,0.9375,0.919921875,0.9287109375,0.9355407856,,0.896484375,0.8818359375,0.8891601563,0.8794660734,,0.857421875,0.8671875,0.8623046875,0.8709330774,,0.8974609375,0.896484375,0.8969726563,0.8917012053,,,15979,0.1466666609,0.2133333385,0.1799999997,0.1741878292,,0.1034482792,0.2066666633,0.1550574712,0.1139155811,,0.1812080592,0.1666666716,0.1739373654,0.1627517243
16740,0.9462890625,0.94140625,0.9438476563,0.9359561291,,0.875,0.8896484375,0.8823242188,0.8796089807,,0.8759765625,0.876953125,0.8764648438,0.8712096657,,0.8955078125,0.890625,0.8930664063,0.8917694653,,,15993,0.2933333218,0.200000003,0.2466666624,0.1749126175,,0.1081081107,0.1554054022,0.1317567565,0.1140939928,,0.1733333319,0.1333333403,0.1533333361,0.1626575404
16740,0.935546875,0.9326171875,0.9340820313,0.9358624242,,0.8671875,0.8720703125,0.8696289063,0.879109977,,0.859375,0.861328125,0.8603515625,0.8706667605,,0.8896484375,0.884765625,0.8872070313,0.8915413436,,,16056,0.2666666806,0.3000000119,0.2833333462,0.1759968248,,0.1533333361,0.1333333403,0.1433333382,0.1143863863,,0.2133333385,0.1800000072,0.1966666728,0.1629976317
16740,0.94921875,0.9423828125,0.9458007813,0.9363593421,,0.8818359375,0.8955078125,0.888671875,0.8795880719,,0.8798828125,0.8857421875,0.8828125,0.8712740475,,0.89453125,0.892578125,0.8935546875,0.8916420108,,,16095,0.2199999988,0.2333333343,0.2266666666,0.1765035232,,0.1208053678,0.1409395933,0.1308724806,0.1145512472,,0.2399999946,0.2013422847,0.2206711397,0.1635743668
16740,0.9326171875,0.9296875,0.9311523438,0.9360989921,,0.8701171875,0.888671875,0.8793945313,0.8795783949,,0.8740234375,0.859375,0.8666992188,0.8710453061,,0.8916015625,0.8896484375,0.890625,0.8915911603,,,16116,0.2599999905,0.2333333343,0.2466666624,0.1772051546,,0.1527777761,0.1333333403,0.1430555582,0.1148362903,,0.1800000072,0.2133333385,0.1966666728,0.1639052899
16740,0.931640625,0.9248046875,0.9282226563,0.9357051753,,0.8896484375,0.876953125,0.8833007813,0.8797645142,,0.865234375,0.865234375,0.865234375,0.8707547595,,0.8857421875,0.8837890625,0.884765625,0.8912498835,,,16175,0.226666674,0.1333333403,0.1800000072,0.1772331031,,0.1066666692,0.1621621549,0.1344144121,0.1150320715,,0.2333333343,0.1733333319,0.2033333331,0.1642995703
16740,0.943359375,0.9345703125,0.9389648438,0.9358681588,,0.884765625,0.9052734375,0.8950195313,0.880527265,,0.8916015625,0.8798828125,0.8857421875,0.8715041309,,0.896484375,0.8955078125,0.8959960938,0.891487194,,,16188,0.2133333385,0.3000000119,0.2566666752,0.1780274388,,0.1466666609,0.1188811213,0.1327738911,0.1152094897,,0.2133333385,0.1866666675,0.200000003,0.1646565746
16740,0.939453125,0.9248046875,0.9321289063,0.9356811961,,0.880859375,0.8828125,0.8818359375,0.8805926987,,0.8671875,0.8701171875,0.8686523438,0.8713615415,,0.8916015625,0.8916015625,0.8916015625,0.8914929124,,,16198,0.3133333325,0.2599999905,0.2866666615,0.1791138311,,0.1466666609,0.1610738188,0.1538702399,0.1155960972,,0.1800000072,0.2533333302,0.2166666687,0.1651766756
17112,0.947265625,0.9423828125,0.9448242188,0.9361383473,,0.888671875,0.8984375,0.8935546875,0.8812407981,,0.890625,0.888671875,0.8896484375,0.8722758863,,0.8994140625,0.8955078125,0.8974609375,0.8917913137,,,16202,0.2466666698,0.2199999988,0.2333333343,0.1796560261,,0.1700680256,0.1241379306,0.1471029781,0.1159111661,,0.2066666633,0.2199999988,0.213333331,0.1656582421
17112,0.931640625,0.9375,0.9345703125,0.9360599455,,0.890625,0.8876953125,0.8891601563,0.881636766,,0.8779296875,0.87890625,0.8784179688,0.8725829905,,0.8876953125,0.8955078125,0.8916015625,0.8917818261,,,16249,0.2333333343,0.2800000012,0.2566666678,0.1804261325,,0.1409395933,0.1621621549,0.1515508741,0.1162675631,,0.200000003,0.2133333385,0.2066666707,0.1660683264
17112,0.9482421875,0.9423828125,0.9453125,0.9365225733,,0.890625,0.8974609375,0.8940429688,0.8822570761,,0.8798828125,0.8876953125,0.8837890625,0.8731432941,,0.9033203125,0.9033203125,0.9033203125,0.8923587504,,,16321,0.2466666698,0.200000003,0.2233333364,0.1808552046,,0.1418918967,0.1476510018,0.1447714493,0.116552602,,0.1533333361,0.2533333302,0.2033333331,0.1664409765
17112,0.9345703125,0.9287109375,0.931640625,0.9362784758,,0.87109375,0.8935546875,0.8823242188,0.8822604333,,0.853515625,0.857421875,0.85546875,0.8722595669,,0.8828125,0.8876953125,0.8852539063,0.8920035082,,,16343,0.3355704844,0.2466666698,0.2911185771,0.1819578383,,0.1599999964,0.1538461596,0.156923078,0.1169563068,,0.1733333319,0.1466666609,0.1599999964,0.1663765667
17112,0.9287109375,0.9326171875,0.9306640625,0.9359977552,,0.869140625,0.8955078125,0.8823242188,0.8822636225,,0.861328125,0.86328125,0.8623046875,0.8717618229,,0.88671875,0.8876953125,0.8872070313,0.8917636844,,,16360,0.3333333433,0.2733333409,0.3033333421,0.1831715933,,0.1800000072,0.1700680256,0.1750340164,0.1175370838,,0.200000003,0.1933333278,0.1966666654,0.1666794677
17112,0.9501953125,0.92578125,0.9379882813,0.9360972815,,0.8876953125,0.896484375,0.8920898438,0.8827549336,,0.8720703125,0.8720703125,0.8720703125,0.8717772474,,0.8857421875,0.90234375,0.8940429688,0.8918776486,,,16406,0.2666666806,0.2866666615,0.276666671,0.1841065441,,0.1400000006,0.1476510018,0.1438255012,0.117799968,,0.2333333343,0.1800000072,0.2066666707,0.1670793397
17112,0.9384765625,0.9384765625,0.9384765625,0.9362162455,,0.8935546875,0.8994140625,0.896484375,0.8834414057,,0.8662109375,0.865234375,0.8657226563,0.8714745178,,0.8896484375,0.884765625,0.8872070313,0.8916441177,,,16440,0.1800000072,0.226666674,0.2033333406,0.1842988121,,0.1266666651,0.1700680256,0.1483673453,0.1181056418,,0.1933333278,0.2066666633,0.1999999955,0.1674085463
17112,0.9384765625,0.927734375,0.9331054688,0.9360607067,,0.8828125,0.8759765625,0.8793945313,0.883239062,,0.8662109375,0.865234375,0.8657226563,0.8711869247,,0.8837890625,0.888671875,0.8862304688,0.8913734353,,,16505,0.2466666698,0.1933333278,0.2199999988,0.1846558239,,0.1266666651,0.1800000072,0.1533333361,0.1184579187,,0.2066666633,0.1733333319,0.1899999976,0.1676344608
17112,0.939453125,0.939453125,0.939453125,0.9362303276,,0.880859375,0.8955078125,0.8881835938,0.8834862885,,0.8798828125,0.8720703125,0.8759765625,0.8714264066,,0.8916015625,0.8916015625,0.8916015625,0.8913848416,,,16559,0.2399999946,0.3133333325,0.2766666636,0.1855759323,,0.1006711423,0.1554054022,0.1280382723,0.1185537223,,0.1879194677,0.200000003,0.1939597353,0.1678977135
17112,0.943359375,0.927734375,0.935546875,0.936196155,,0.880859375,0.9072265625,0.8940429688,0.8840141226,,0.8740234375,0.8740234375,0.8740234375,0.8715562582,,0.8857421875,0.8935546875,0.8896484375,0.8912980214,,,16585,0.2333333343,0.226666674,0.2300000042,0.186020173,,0.1266666651,0.1599999964,0.1433333308,0.1188015184,,0.1466666609,0.200000003,0.1733333319,0.1679520697
17112,0.9267578125,0.9248046875,0.92578125,0.9356754097,,0.87890625,0.9052734375,0.8920898438,0.8844179086,,0.861328125,0.8759765625,0.8686523438,0.8714110624,,0.8876953125,0.89453125,0.8911132813,0.8912887844,,,16590,0.1946308762,0.3600000143,0.2773154452,0.1869331258,,0.1506849378,0.1466666609,0.1486757994,0.1191002612,,0.1800000072,0.1933333278,0.1866666675,0.1681392157
17112,0.9462890625,0.9375,0.9418945313,0.9359863658,,0.8896484375,0.908203125,0.8989257813,0.8851433022,,0.865234375,0.87890625,0.8720703125,0.871444025,,0.8974609375,0.88671875,0.8920898438,0.8913288374,,,16661,0.275167793,0.2399999946,0.2575838938,0.1876396335,,0.1744966507,0.1610738188,0.1677852347,0.1195871109,,0.1866666675,0.1666666716,0.1766666695,0.1682244902
17112,0.9326171875,0.9306640625,0.931640625,0.9357690788,,0.876953125,0.8876953125,0.8823242188,0.8850023481,,0.8583984375,0.8583984375,0.8583984375,0.8707917456,,0.8828125,0.8857421875,0.8842773438,0.8909762627,,,16665,0.275167793,0.2399999946,0.2575838938,0.1883390761,,0.1744966507,0.1610738188,0.1677852347,0.1200690921,,0.1866666675,0.1666666716,0.1766666695,0.168308912
17112,0.9482421875,0.9345703125,0.94140625,0.9360509373,,0.8916015625,0.9052734375,0.8984375,0.8856741057,,0.8857421875,0.8818359375,0.8837890625,0.8714416114,,0.9033203125,0.89453125,0.8989257813,0.8913737386,,,16697,0.2416107357,0.200000003,0.2208053693,0.188663739,,0.1400000006,0.1283783764,0.1341891885,0.1202102931,,0.1800000072,0.2333333343,0.2066666707,0.1686924896
17112,0.9501953125,0.9345703125,0.9423828125,0.9363675311,,0.8828125,0.9130859375,0.8979492188,0.8862878613,,0.8837890625,0.888671875,0.8862304688,0.8721810543,,0.8974609375,0.8955078125,0.896484375,0.8916292705,,,16746,0.226666674,0.2466666698,0.2366666719,0.1891437683,,0.1879194677,0.125,0.1564597338,0.1205727875,,0.2399999946,0.2333333343,0.2366666645,0.1693722313
17112,0.9365234375,0.9267578125,0.931640625,0.9361311858,,0.8740234375,0.8857421875,0.8798828125,0.8859676089,,0.861328125,0.8642578125,0.8627929688,0.87171165,,0.8798828125,0.884765625,0.8823242188,0.8911640179,,,16808,0.2800000012,0.3333333433,0.3066666722,0.1903189974,,0.1400000006,0.2133333385,0.1766666695,0.1211337263,,0.1466666609,0.2214765102,0.1840715855,0.1695192249
17112,0.947265625,0.939453125,0.943359375,0.9364925952,,0.9033203125,0.9228515625,0.9130859375,0.8873235253,,0.9111328125,0.9013671875,0.90625,0.8734385675,,0.916015625,0.912109375,0.9140625,0.892308942,,,16809,0.2800000012,0.3333333433,0.3066666722,0.1914824741,,0.1400000006,0.2133333385,0.1766666695,0.1216890558,,0.1466666609,0.2214765102,0.1840715855,0.1696647485
17112,0.951171875,0.9462890625,0.9487304688,0.9371044889,,0.8837890625,0.9052734375,0.89453125,0.8876839115,,0.873046875,0.880859375,0.876953125,0.8736142954,,0.884765625,0.8974609375,0.8911132813,0.8922491589,,,16834,0.2933333218,0.2733333409,0.2833333313,0.1924009827,,0.1266666651,0.1486486495,0.1376576573,0.1218487418,,0.2466666698,0.2133333385,0.2300000042,0.170268101
17484,0.94921875,0.9443359375,0.9467773438,0.9375881317,,0.8857421875,0.896484375,0.8911132813,0.88785538,,0.888671875,0.8916015625,0.8901367188,0.8744404166,,0.9072265625,0.9130859375,0.91015625,0.8931445135,,,16843,0.200000003,0.3133333325,0.2566666678,0.1930436395,,0.1466666609,0.1199999973,0.1333333291,0.1219635877,,0.1933333278,0.1610738188,0.1772035733,0.1703374558
17484,0.9599609375,0.9482421875,0.9541015625,0.9384138032,,0.8916015625,0.9052734375,0.8984375,0.888384486,,0.8740234375,0.8876953125,0.880859375,0.8747613645,,0.9013671875,0.90234375,0.9018554688,0.8935800613,,,16857,0.3133333325,0.2133333385,0.2633333355,0.1937465365,,0.1466666609,0.1000000015,0.1233333312,0.1219772851,,0.2066666633,0.1275167763,0.1670917198,0.1703049984
17484,0.9482421875,0.9287109375,0.9384765625,0.9384169412,,0.87890625,0.8955078125,0.8872070313,0.8883256133,,0.8525390625,0.8583984375,0.85546875,0.8737967338,,0.8759765625,0.880859375,0.8784179688,0.8928219566,,,16899,0.3266666532,0.3266666532,0.3266666532,0.1950757377,,0.1400000006,0.1199999973,0.129999999,0.1220575122,,0.2333333343,0.1866666675,0.2100000009,0.1707019484
17484,0.93359375,0.939453125,0.9365234375,0.938322266,,0.8779296875,0.8916015625,0.884765625,0.8881476139,,0.8671875,0.8681640625,0.8676757813,0.8734906861,,0.88671875,0.8798828125,0.8833007813,0.8923458979,,,16924,0.2733333409,0.2800000012,0.276666671,0.195891647,,0.1533333361,0.1733333319,0.163333334,0.1224702704,,0.261744976,0.2214765102,0.2416107431,0.1714110364
17484,0.9404296875,0.9375,0.9389648438,0.9383543949,,0.873046875,0.8955078125,0.8842773438,0.8879541004,,0.8671875,0.8642578125,0.8657226563,0.8731022846,,0.873046875,0.884765625,0.87890625,0.8916739155,,,17066,0.1933333278,0.3066666722,0.25,0.1964327305,,0.1283783764,0.1800000072,0.1541891918,0.1227874597,,0.2533333302,0.2066666633,0.2299999967,0.171996926
17484,0.9443359375,0.947265625,0.9458007813,0.9387267142,,0.8896484375,0.9091796875,0.8994140625,0.8885270985,,0.875,0.8759765625,0.8754882813,0.8732215845,,0.8955078125,0.9111328125,0.9033203125,0.8922562353,,,17097,0.3466666639,0.2466666698,0.2966666669,0.1974350699,,0.1466666609,0.1677852422,0.1572259516,0.1231318446,,0.1733333319,0.1400000006,0.1566666663,0.1718436234
17484,0.9482421875,0.939453125,0.9438476563,0.9389827613,,0.9033203125,0.90625,0.9047851563,0.8893400014,,0.8916015625,0.8935546875,0.892578125,0.8741894115,,0.904296875,0.9052734375,0.9047851563,0.8928826814,,,17131,0.3000000119,0.2533333302,0.276666671,0.1982273859,,0.1342281848,0.1543624103,0.1442952976,0.1233434791,,0.2133333385,0.1933333278,0.2033333331,0.1721585205
17484,0.9375,0.927734375,0.9326171875,0.9386644826,,0.8828125,0.8916015625,0.8872070313,0.8892333529,,0.8671875,0.8662109375,0.8666992188,0.8738149019,,0.888671875,0.890625,0.8896484375,0.8927209692,,,17154,0.2933333218,0.2866666615,0.2899999917,0.199145112,,0.1000000015,0.2013422847,0.1506711431,0.1236167557,,0.2199999988,0.200000003,0.2100000009,0.1725369353
17484,0.94140625,0.9375,0.939453125,0.9387039147,,0.8857421875,0.9033203125,0.89453125,0.8894982477,,0.8544921875,0.8671875,0.8608398438,0.8731661489,,0.884765625,0.904296875,0.89453125,0.8928114832,,,17192,0.2133333385,0.3199999928,0.2666666657,0.1998203275,,0.1216216236,0.1866666675,0.1541441455,0.1239220296,,0.1666666716,0.2199999988,0.1933333352,0.1727448993
17484,0.9453125,0.9404296875,0.9428710938,0.9389122737,,0.87890625,0.8955078125,0.8872070313,0.8893836869,,0.865234375,0.869140625,0.8671875,0.8728672165,,0.88671875,0.896484375,0.8916015625,0.8927509872,,,17202,0.2399999946,0.2533333302,0.2466666624,0.2002887908,,0.2066666633,0.1266666651,0.1666666642,0.124349476,,0.2147651017,0.1933333278,0.2040492147,0.1730579424
17484,0.943359375,0.9287109375,0.9360351563,0.9387684178,,0.873046875,0.8828125,0.8779296875,0.8888109869,,0.8701171875,0.8720703125,0.87109375,0.8727785432,,0.8857421875,0.8916015625,0.888671875,0.8925470316,,,17239,0.2066666633,0.3000000119,0.2533333376,0.2008192363,,0.1533333361,0.1543624103,0.1538478732,0.12464446,,0.200000003,0.1466666609,0.1733333319,0.1730606963
17484,0.9443359375,0.931640625,0.9379882813,0.938729411,,0.8720703125,0.890625,0.8813476563,0.8884378204,,0.8623046875,0.859375,0.8608398438,0.8721816082,,0.888671875,0.8837890625,0.8862304688,0.8922312034,,,17247,0.1800000072,0.2466666698,0.2133333385,0.2009443773,,0.1666666716,0.1216216236,0.1441441476,0.1248394568,,0.190476194,0.226666674,0.208571434,0.1734158037
17484,0.9521484375,0.9384765625,0.9453125,0.9390585654,,0.880859375,0.8896484375,0.8852539063,0.8882786247,,0.86328125,0.8544921875,0.8588867188,0.8715168637,,0.8798828125,0.8837890625,0.8818359375,0.8917114401,,,17261,0.2866666615,0.3400000036,0.3133333325,0.2020682669,,0.1400000006,0.1543624103,0.1471812055,0.1250628743,,0.2333333343,0.2199999988,0.2266666666,0.1739483123
17484,0.94140625,0.9306640625,0.9360351563,0.938907395,,0.8759765625,0.88671875,0.8813476563,0.8879320763,,0.873046875,0.8701171875,0.8715820313,0.8715201221,,0.8955078125,0.8876953125,0.8916015625,0.8917059463,,,17272,0.200000003,0.3266666532,0.2633333281,0.2026809175,,0.2399999946,0.1199999973,0.179999996,0.1256122455,,0.2666666806,0.2066666633,0.2366666719,0.1745754959
17484,0.9306640625,0.9228515625,0.9267578125,0.9382999158,,0.86328125,0.88671875,0.875,0.8872854724,,0.86328125,0.8623046875,0.8627929688,0.8710837644,,0.8720703125,0.8955078125,0.8837890625,0.8913101021,,,17290,0.2399999946,0.3266666532,0.2833333239,0.2034874416,,0.1266666651,0.1533333361,0.1400000006,0.1257561231,,0.1800000072,0.2466666698,0.2133333385,0.1749630744
17484,0.955078125,0.9443359375,0.9497070313,0.9388702716,,0.8857421875,0.912109375,0.8989257813,0.8878674879,,0.8876953125,0.8798828125,0.8837890625,0.8717190293,,0.8935546875,0.90234375,0.8979492188,0.8916420579,,,17292,0.2399999946,0.3266666532,0.2833333239,0.2042859004,,0.1266666651,0.1533333361,0.1400000006,0.1258985619,,0.1800000072,0.2466666698,0.2133333385,0.175346777
17484,0.935546875,0.919921875,0.927734375,0.9383134768,,0.876953125,0.8837890625,0.8803710938,0.8874926682,,0.84765625,0.8544921875,0.8510742188,0.8706867888,,0.869140625,0.8759765625,0.8725585938,0.8906878847,,,17315,0.2800000012,0.2866666615,0.2833333313,0.2050763747,,0.1800000072,0.1610738188,0.170536913,0.1263449454,,0.1666666716,0.1800000072,0.1733333394,0.1753266426
17484,0.943359375,0.9375,0.9404296875,0.9384192873,,0.9013671875,0.9267578125,0.9140625,0.8888211598,,0.8984375,0.904296875,0.9013671875,0.8722208087,,0.9111328125,0.916015625,0.9135742188,0.8918322014,,,17316,0.2800000012,0.2866666615,0.2833333313,0.2058589443,,0.1800000072,0.1610738188,0.170536913,0.1267868651,,0.1666666716,0.1800000072,0.1733333394,0.1753067096
17856,0.94140625,0.9375,0.939453125,0.9384709792,,0.869140625,0.892578125,0.880859375,0.8884230705,,0.869140625,0.8720703125,0.8706054688,0.8721400417,,0.8837890625,0.8818359375,0.8828125,0.8913812163,,,17317,0.2800000012,0.2866666615,0.2833333313,0.2066336881,,0.1800000072,0.1610738188,0.170536913,0.1272243655,,0.1666666716,0.1800000072,0.1733333394,0.1752869759
17856,0.9521484375,0.9453125,0.9487304688,0.9389839537,,0.869140625,0.8955078125,0.8823242188,0.8881181279,,0.8876953125,0.888671875,0.8881835938,0.8729422193,,0.9052734375,0.9052734375,0.9052734375,0.8920758274,,,17320,0.2399999946,0.2733333409,0.2566666678,0.2071340179,,0.2147651017,0.2066666633,0.2107158825,0.1280592807,,0.1466666609,0.1666666716,0.1566666663,0.1751007728
17856,0.9521484375,0.92578125,0.9389648438,0.9389829982,,0.8916015625,0.8955078125,0.8935546875,0.8883899559,,0.8837890625,0.8837890625,0.8837890625,0.8734845615,,0.890625,0.8955078125,0.8930664063,0.8921253563,,,17339,0.200000003,0.2733333409,0.2366666719,0.2074293445,,0.1351351291,0.1933333278,0.1642342284,0.1284210302,,0.2066666633,0.2066666633,0.2066666633,0.1754164317
17856,0.9287109375,0.9267578125,0.927734375,0.938420567,,0.8828125,0.8916015625,0.8872070313,0.8883308097,,0.8564453125,0.87109375,0.8637695313,0.87299881,,0.8896484375,0.8896484375,0.8896484375,0.8920015104,,,17374,0.2533333302,0.2800000012,0.2666666657,0.2080217177,,0.1476510018,0.1666666716,0.1571588367,0.1287084082,,0.1946308762,0.1733333319,0.1839821041,0.1755020884
17856,0.9423828125,0.9169921875,0.9296875,0.9379839137,,0.89453125,0.8994140625,0.8969726563,0.888762902,,0.873046875,0.876953125,0.875,0.8730988695,,0.8779296875,0.9033203125,0.890625,0.8919326849,,,17391,0.1866666675,0.3466666639,0.2666666657,0.2086081672,,0.1677852422,0.1733333319,0.1705592871,0.129126917,,0.1866666675,0.2333333343,0.2100000009,0.1758470676
17856,0.9462890625,0.9267578125,0.9365234375,0.9379108899,,0.892578125,0.900390625,0.896484375,0.8891489757,,0.87109375,0.8681640625,0.8696289063,0.8729253713,,0.8837890625,0.8974609375,0.890625,0.8918673006,,,17405,0.2533333302,0.3133333325,0.2833333313,0.2093554188,,0.1400000006,0.2348993272,0.1874496639,0.1297101445,,0.1733333319,0.2399999946,0.2066666633,0.1761552635
17856,0.94921875,0.9306640625,0.9399414063,0.9380124157,,0.8740234375,0.900390625,0.8872070313,0.8890518784,,0.88671875,0.8740234375,0.8803710938,0.8732976575,,0.8955078125,0.8984375,0.8969726563,0.8921225684,,,17426,0.3066666722,0.2800000012,0.2933333367,0.210195198,,0.1733333319,0.1543624103,0.1638478711,0.1300515218,,0.2348993272,0.1733333319,0.2041163296,0.1764348742
17856,0.943359375,0.9228515625,0.9331054688,0.9377670683,,0.8896484375,0.9052734375,0.8974609375,0.8894723314,,0.87890625,0.875,0.876953125,0.8734804308,,0.884765625,0.8955078125,0.8901367188,0.8920232759,,,17444,0.2133333385,0.2800000012,0.2466666698,0.2105599127,,0.1476510018,0.1733333319,0.1604921669,0.1303559282,,0.2066666633,0.1933333278,0.1999999955,0.1766705254
17856,0.9423828125,0.9248046875,0.93359375,0.9375584024,,0.8837890625,0.904296875,0.8940429688,0.8897008633,,0.8837890625,0.8818359375,0.8828125,0.8739470343,,0.89453125,0.888671875,0.8916015625,0.8920021903,,,17454,0.3333333433,0.3066666722,0.3200000077,0.2116543136,,0.1866666675,0.1933333278,0.1899999976,0.1309523689,,0.1599999964,0.2333333343,0.1966666654,0.1768704868
17856,0.939453125,0.9267578125,0.9331054688,0.9373357557,,0.8681640625,0.89453125,0.8813476563,0.8892832029,,0.869140625,0.853515625,0.861328125,0.8733160888,,0.876953125,0.8818359375,0.8793945313,0.8913718073,,,17503,0.3133333325,0.2666666806,0.2900000066,0.2124377706,,0.1800000072,0.1933333278,0.1866666675,0.1315095119,,0.2066666633,0.1400000006,0.1733333319,0.1768351152
17856,0.9482421875,0.9306640625,0.939453125,0.9374416242,,0.884765625,0.8974609375,0.8911132813,0.8893747068,,0.861328125,0.8623046875,0.8618164063,0.8727411047,,0.884765625,0.88671875,0.8857421875,0.8910903263,,,17543,0.226666674,0.2199999988,0.2233333364,0.2125467262,,0.200000003,0.1333333403,0.1666666716,0.1318610835,,0.1666666716,0.226666674,0.1966666728,0.1770334308
17856,0.9248046875,0.916015625,0.9204101563,0.9365900508,,0.8857421875,0.88671875,0.8862304688,0.8892174949,,0.8671875,0.8740234375,0.8706054688,0.8726343229,,0.8876953125,0.8828125,0.8852539063,0.8907985053,,,17557,0.1933333278,0.2066666633,0.1999999955,0.2124212589,,0.1400000006,0.1866666675,0.163333334,0.132175806,,0.1666666716,0.200000003,0.1833333373,0.1770964299
17856,0.943359375,0.935546875,0.939453125,0.9367332045,,0.87890625,0.908203125,0.8935546875,0.8894343546,,0.8837890625,0.880859375,0.8823242188,0.8731188177,,0.8955078125,0.896484375,0.8959960938,0.8910583847,,,17563,0.2133333385,0.3000000119,0.2566666752,0.2128637131,,0.1000000015,0.200000003,0.1500000022,0.132354048,,0.2333333343,0.2333333343,0.2333333343,0.1776587989
17856,0.943359375,0.9521484375,0.9477539063,0.9372842396,,0.900390625,0.90625,0.9033203125,0.8901286525,,0.8857421875,0.876953125,0.8813476563,0.8735302596,,0.9072265625,0.9013671875,0.904296875,0.8917203092,,,17577,0.2066666633,0.2533333302,0.2299999967,0.2130350759,,0.1946308762,0.2348993272,0.2147651017,0.1331781585,,0.2666666806,0.1866666675,0.226666674,0.1781488777
17856,0.9482421875,0.9365234375,0.9423828125,0.9375391682,,0.884765625,0.9072265625,0.8959960938,0.8904220245,,0.876953125,0.8798828125,0.8784179688,0.8737746451,,0.8759765625,0.896484375,0.8862304688,0.8914458172,,,17586,0.1933333278,0.2866666615,0.2399999946,0.2133047251,,0.1599999964,0.1933333278,0.1766666621,0.1336130435,,0.2466666698,0.2599999905,0.2533333302,0.1789007222
17856,0.958984375,0.9521484375,0.9555664063,0.9384405301,,0.888671875,0.9111328125,0.8999023438,0.8908960405,,0.876953125,0.8837890625,0.8803710938,0.8741044675,,0.89453125,0.8916015625,0.8930664063,0.8915268467,,,17593,0.2599999905,0.3400000036,0.299999997,0.2141716778,,0.1599999964,0.1933333278,0.1766666621,0.1340435797,,0.200000003,0.1866666675,0.1933333352,0.1790450483
18228,0.9521484375,0.93359375,0.9428710938,0.9386620583,,0.9013671875,0.8994140625,0.900390625,0.8913707697,,0.880859375,0.8740234375,0.8774414063,0.8742713144,,0.8896484375,0.9033203125,0.896484375,0.8917747231,,,17594,0.2599999905,0.3400000036,0.299999997,0.215029961,,0.1599999964,0.1933333278,0.1766666621,0.1344698105,,0.200000003,0.1866666675,0.1933333352,0.1791879312
18228,0.9326171875,0.9345703125,0.93359375,0.9384086429,,0.884765625,0.890625,0.8876953125,0.8911869968,,0.859375,0.85546875,0.857421875,0.8734288425,,0.884765625,0.87890625,0.8818359375,0.8912777838,,,17598,0.2599999905,0.3400000036,0.299999997,0.2158796614,,0.1599999964,0.1933333278,0.1766666621,0.1348917791,,0.200000003,0.1866666675,0.1933333352,0.1793293852
18228,0.94921875,0.93359375,0.94140625,0.9385585233,,0.8935546875,0.9111328125,0.90234375,0.8917448345,,0.8779296875,0.8818359375,0.8798828125,0.873751541,,0.9111328125,0.892578125,0.9018554688,0.8918066681,,,17623,0.2399999946,0.2666666806,0.2533333376,0.2162541981,,0.1800000072,0.1866666675,0.1833333373,0.1353761946,,0.1812080592,0.2199999988,0.200604029,0.1795421317
18228,0.9375,0.931640625,0.9345703125,0.9383591127,,0.88671875,0.8876953125,0.8872070313,0.8915179443,,0.8525390625,0.86328125,0.8579101563,0.8729594717,,0.8876953125,0.88671875,0.8872070313,0.8915766862,,,17633,0.1800000072,0.3066666722,0.2433333397,0.2165249896,,0.1599999964,0.2066666633,0.1833333299,0.135855766,,0.1208053678,0.2066666633,0.1637360156,0.1793840705
18228,0.94140625,0.935546875,0.9384765625,0.9383649852,,0.892578125,0.9091796875,0.9008789063,0.8919859924,,0.861328125,0.8642578125,0.8627929688,0.8724511466,,0.90234375,0.9052734375,0.9038085938,0.8921882816,,,17653,0.2333333343,0.3066666722,0.2700000033,0.2170597397,,0.1666666716,0.1933333278,0.1799999997,0.1362972083,,0.200000003,0.1599999964,0.1799999997,0.1793902298
18228,0.9521484375,0.9453125,0.9487304688,0.9388832594,,0.8984375,0.921875,0.91015625,0.8928945053,,0.880859375,0.8798828125,0.8803710938,0.8728471439,,0.896484375,0.89453125,0.8955078125,0.8923542581,,,17667,0.2666666806,0.3066666722,0.2866666764,0.2177558091,,0.200000003,0.1812080592,0.1906040311,0.1368402766,,0.2333333343,0.1733333319,0.2033333331,0.1796296608
18228,0.9375,0.9345703125,0.9360351563,0.9387408542,,0.8798828125,0.890625,0.8852539063,0.8925124754,,0.876953125,0.8662109375,0.8715820313,0.8727838883,,0.8935546875,0.8876953125,0.890625,0.8922677952,,,17703,0.2466666698,0.3400000036,0.2933333367,0.2185115843,,0.1812080592,0.1621621549,0.1716851071,0.1371887249,,0.2066666633,0.1266666651,0.1666666642,0.1795000309
18228,0.9482421875,0.9326171875,0.9404296875,0.9388252959,,0.880859375,0.89453125,0.8876953125,0.8922716172,,0.8681640625,0.859375,0.8637695313,0.8723331705,,0.8935546875,0.8828125,0.8881835938,0.8920635852,,,17722,0.2066666633,0.3066666722,0.2566666678,0.2188931352,,0.1409395933,0.1266666651,0.1338031292,0.1371548689,,0.200000003,0.200000003,0.200000003,0.1797050306
18228,0.943359375,0.9404296875,0.9418945313,0.9389787577,,0.8974609375,0.896484375,0.8969726563,0.8925066692,,0.88671875,0.8779296875,0.8823242188,0.8728327229,,0.896484375,0.90234375,0.8994140625,0.892431109,,,17771,0.2933333218,0.3600000143,0.3266666681,0.2199708705,,0.2297297269,0.1933333278,0.2115315273,0.1378986355,,0.1733333319,0.2066666633,0.1899999976,0.1798079803
18228,0.9453125,0.9296875,0.9375,0.9389048198,,0.8798828125,0.892578125,0.8862304688,0.8921928591,,0.873046875,0.873046875,0.873046875,0.8728434305,,0.8916015625,0.888671875,0.8901367188,0.8923163895,,,17772,0.2933333218,0.3600000143,0.3266666681,0.2210378285,,0.2297297269,0.1933333278,0.2115315273,0.1386349644,,0.1733333319,0.2066666633,0.1899999976,0.1799099004
18228,0.9326171875,0.9267578125,0.9296875,0.9384439538,,0.857421875,0.8876953125,0.8725585938,0.8912111459,,0.85546875,0.865234375,0.8603515625,0.8722188371,,0.8916015625,0.892578125,0.8920898438,0.8923050622,,,17804,0.3000000119,0.3133333325,0.3066666722,0.2218941169,,0.1800000072,0.1744966507,0.1772483289,0.1390210981,,0.1733333319,0.2066666633,0.1899999976,0.1800108014
18228,0.93359375,0.9208984375,0.9272460938,0.9378840608,,0.892578125,0.892578125,0.892578125,0.8912794948,,0.861328125,0.8662109375,0.8637695313,0.8717963718,,0.896484375,0.896484375,0.896484375,0.8925140279,,,17842,0.226666674,0.3133333325,0.2700000033,0.2223751758,,0.2133333385,0.1599999964,0.1866666675,0.1394975538,,0.1677852422,0.2733333409,0.2205592915,0.1804162863
18228,0.9521484375,0.943359375,0.9477539063,0.9383775531,,0.8916015625,0.9150390625,0.9033203125,0.8918815357,,0.884765625,0.8896484375,0.8872070313,0.8725669048,,0.892578125,0.89453125,0.8935546875,0.8925660608,,,17953,0.2399999946,0.2599999905,0.2499999925,0.2226514239,,0.1466666609,0.1533333361,0.1499999985,0.1396025782,,0.2133333385,0.1533333361,0.1833333373,0.1804454568
18228,0.951171875,0.943359375,0.947265625,0.9388219567,,0.8818359375,0.8994140625,0.890625,0.8918187089,,0.8779296875,0.8759765625,0.876953125,0.8727862158,,0.896484375,0.892578125,0.89453125,0.8926643203,,,17962,0.3133333325,0.3066666722,0.3100000024,0.2235249097,,0.1800000072,0.1333333403,0.1566666737,0.1397732192,,0.1800000072,0.1266666651,0.1533333361,0.1801743356
18228,0.947265625,0.9248046875,0.9360351563,0.9386826166,,0.87890625,0.88671875,0.8828125,0.8913683985,,0.8759765625,0.865234375,0.8706054688,0.8726771784,,0.89453125,0.8779296875,0.8862304688,0.8923426277,,,17978,0.2533333302,0.2399999946,0.2466666624,0.2237563273,,0.1800000072,0.1400000006,0.1600000039,0.139975487,,0.2133333385,0.1800000072,0.1966666728,0.180339259
18228,0.939453125,0.9345703125,0.9370117188,0.9385990717,,0.8935546875,0.8984375,0.8959960938,0.8915997832,,0.8720703125,0.8720703125,0.8720703125,0.8726468351,,0.8955078125,0.880859375,0.8881835938,0.892134676,,,17981,0.2399999946,0.2333333343,0.2366666645,0.2238854306,,0.1409395933,0.1744966507,0.157718122,0.1401529134,,0.1199999973,0.1866666675,0.1533333324,0.1800691997
18228,0.951171875,0.935546875,0.943359375,0.9388370869,,0.89453125,0.908203125,0.9013671875,0.8920881535,,0.87890625,0.8720703125,0.8754882813,0.8727889074,,0.8974609375,0.8955078125,0.896484375,0.892352161,,,17990,0.2466666698,0.2866666615,0.2666666657,0.224313243,,0.1800000072,0.2567567527,0.2183783799,0.140935168,,0.2333333343,0.1933333278,0.213333331,0.180401841
18600,0.9482421875,0.9462890625,0.947265625,0.9392585138,,0.880859375,0.9013671875,0.8911132813,0.8920394099,,0.87109375,0.8798828125,0.8754882813,0.8729238761,,0.896484375,0.8955078125,0.8959960938,0.8925343576,,,18018,0.3000000119,0.2666666806,0.2833333462,0.224903444,,0.1677852422,0.200000003,0.1838926226,0.1413647426,,0.226666674,0.1800000072,0.2033333406,0.180631156
18600,0.94140625,0.939453125,0.9404296875,0.9393170725,,0.8955078125,0.8955078125,0.8955078125,0.89221283,,0.87890625,0.884765625,0.8818359375,0.8733694792,,0.8994140625,0.8974609375,0.8984375,0.8928295147,,,18052,0.2800000012,0.2866666615,0.2833333313,0.2254877429,,0.226666674,0.1933333278,0.2100000009,0.1420510951,,0.2399999946,0.2133333385,0.2266666666,0.1810915111
18600,0.9501953125,0.94140625,0.9458007813,0.9396412579,,0.888671875,0.9052734375,0.8969726563,0.8924508213,,0.8720703125,0.86328125,0.8676757813,0.8730847943,,0.9013671875,0.89453125,0.8979492188,0.8930854999,,,18053,0.2800000012,0.2866666615,0.2833333313,0.2260661988,,0.226666674,0.1933333278,0.2100000009,0.1427305842,,0.2399999946,0.2133333385,0.2266666666,0.1815472627
18600,0.9296875,0.9345703125,0.9321289063,0.9392656404,,0.8828125,0.884765625,0.8837890625,0.8920177334,,0.865234375,0.875,0.8701171875,0.872936414,,0.89453125,0.900390625,0.8974609375,0.8933042718,,,18065,0.2866666615,0.226666674,0.2566666678,0.2263722035,,0.2066666633,0.1409395933,0.1738031283,0.1430413096,,0.200000003,0.2133333385,0.2066666707,0.1817984568
18600,0.931640625,0.9296875,0.9306640625,0.9388355615,,0.8857421875,0.9150390625,0.900390625,0.8924363779,,0.8779296875,0.87890625,0.8784179688,0.8732104917,,0.89453125,0.8935546875,0.8940429688,0.8933412067,,,18104,0.3400000036,0.3199999928,0.3299999982,0.2274084814,,0.1599999964,0.1666666716,0.163333334,0.1432442299,,0.1866666675,0.2133333385,0.200000003,0.1819804722
18600,0.9443359375,0.935546875,0.9399414063,0.9388908537,,0.888671875,0.900390625,0.89453125,0.8925411215,,0.880859375,0.884765625,0.8828125,0.8736905921,,0.9013671875,0.90234375,0.9018554688,0.8937669198,,,18129,0.2733333409,0.2933333218,0.2833333313,0.2279677299,,0.1800000072,0.200000003,0.1900000051,0.1437117876,,0.1733333319,0.1666666716,0.1700000018,0.1818606675
18600,0.9365234375,0.9169921875,0.9267578125,0.9382842016,,0.888671875,0.8955078125,0.8920898438,0.8925185577,,0.8544921875,0.8701171875,0.8623046875,0.8731212969,,0.8974609375,0.904296875,0.9008789063,0.8941225191,,,18146,0.3400000036,0.2533333302,0.2966666669,0.2286547193,,0.1466666609,0.1466666609,0.1466666609,0.1437413364,,0.1666666716,0.2133333385,0.1900000051,0.1819420609
18600,0.9521484375,0.953125,0.9526367188,0.9390018275,,0.9072265625,0.9130859375,0.91015625,0.8934004423,,0.8916015625,0.8720703125,0.8818359375,0.8735570289,,0.90625,0.90625,0.90625,0.8947288931,,,18190,0.2466666698,0.226666674,0.2366666719,0.2287348388,,0.1199999973,0.2013422847,0.160671141,0.1439106344,,0.1866666675,0.2199999988,0.2033333331,0.1821559736
18600,0.9423828125,0.9384765625,0.9404296875,0.9390732205,,0.8837890625,0.8955078125,0.8896484375,0.893212842,,0.875,0.8798828125,0.8774414063,0.8737512478,,0.892578125,0.892578125,0.892578125,0.8946213547,,,18214,0.2333333343,0.3000000119,0.2666666731,0.2291141571,,0.1400000006,0.1333333403,0.1366666704,0.1438381948,,0.1533333361,0.2399999946,0.1966666654,0.1823010805
18600,0.9443359375,0.9384765625,0.94140625,0.939189872,,0.8916015625,0.9033203125,0.8974609375,0.8934252468,,0.875,0.8798828125,0.8774414063,0.8739357557,,0.91015625,0.9052734375,0.9077148438,0.8952760292,,,18236,0.2666666806,0.4066666663,0.3366666734,0.2301896823,,0.1800000072,0.0933333337,0.1366666704,0.1437664795,,0.1666666716,0.2133333385,0.1900000051,0.1823780698
18972,0.9453125,0.9462890625,0.9458007813,0.9395204174,,0.890625,0.89453125,0.892578125,0.8933828907,,0.873046875,0.875,0.8740234375,0.8739401398,,0.904296875,0.8896484375,0.8969726563,0.8953608605,,,18264,0.3600000143,0.3133333325,0.3366666734,0.2312544522,,0.2199999988,0.200000003,0.2100000009,0.1444288148,,0.1733333319,0.226666674,0.200000003,0.1825542891
18972,0.9384765625,0.9365234375,0.9375,0.9394193966,,0.9013671875,0.896484375,0.8989257813,0.8936600352,,0.880859375,0.876953125,0.87890625,0.8741884453,,0.89453125,0.8974609375,0.8959960938,0.8953926222,,,18318,0.2466666698,0.2599999905,0.2533333302,0.231475241,,0.1933333278,0.1466666609,0.1699999943,0.1446845265,,0.2013422847,0.2333333343,0.2173378095,0.1829021243
18972,0.9384765625,0.931640625,0.9350585938,0.9392013564,,0.890625,0.896484375,0.8935546875,0.8936547679,,0.8642578125,0.8544921875,0.859375,0.873447773,,0.8818359375,0.890625,0.8862304688,0.8949345145,,,18362,0.2066666633,0.2466666698,0.2266666666,0.2314271553,,0.1866666675,0.1599999964,0.1733333319,0.1449710146,,0.2066666633,0.1733333319,0.1899999976,0.1829731031
18972,0.9365234375,0.9287109375,0.9326171875,0.938872148,,0.8876953125,0.8974609375,0.892578125,0.8936009357,,0.8681640625,0.8740234375,0.87109375,0.8733300719,,0.8896484375,0.8837890625,0.88671875,0.8945237263,,,18451,0.2466666698,0.2933333218,0.2699999958,0.2318128837,,0.1891891956,0.1733333319,0.1812612638,0.1453339171,,0.1733333319,0.2133333385,0.1933333352,0.1830767054
18972,0.9560546875,0.958984375,0.9575195313,0.9398045171,,0.896484375,0.9189453125,0.9077148438,0.8943066311,,0.8701171875,0.8740234375,0.8720703125,0.8732670839,,0.91015625,0.90234375,0.90625,0.89511004,,,18452,0.2466666698,0.2933333218,0.2699999958,0.2321947548,,0.1891891956,0.1733333319,0.1812612638,0.1456931906,,0.1733333319,0.2133333385,0.1933333352,0.1831792717
18972,0.9453125,0.943359375,0.9443359375,0.9400310882,,0.8984375,0.9033203125,0.9008789063,0.8946352449,,0.8818359375,0.875,0.8784179688,0.8735246282,,0.908203125,0.900390625,0.904296875,0.8955693817,,,18539,0.2066666633,0.3533333242,0.2799999937,0.2326728072,,0.1733333319,0.2066666633,0.1899999976,0.1461362586,,0.1666666716,0.1733333319,0.1700000018,0.183047479
18972,0.953125,0.947265625,0.9501953125,0.9405392994,,0.89453125,0.9111328125,0.9028320313,0.8950450842,,0.8984375,0.892578125,0.8955078125,0.8746237874,,0.904296875,0.9052734375,0.9047851563,0.8960301705,,,18547,0.1933333278,0.3066666722,0.25,0.2328460791,,0.1812080592,0.1677852422,0.1744966507,0.1464198626,,0.1533333361,0.1733333319,0.163333334,0.1828503375
18972,0.947265625,0.931640625,0.939453125,0.9404849907,,0.90234375,0.90234375,0.90234375,0.8954100175,,0.87109375,0.8828125,0.876953125,0.8747402543,,0.8984375,0.8974609375,0.8979492188,0.8961261229,,,18592,0.3000000119,0.1866666675,0.2433333397,0.2329509517,,0.1733333319,0.2333333343,0.2033333331,0.1469889973,,0.1400000006,0.2199999988,0.1799999997,0.1828218341
18972,0.9365234375,0.943359375,0.9399414063,0.9404578114,,0.8876953125,0.8955078125,0.8916015625,0.8952195947,,0.86328125,0.87109375,0.8671875,0.8743626165,,0.892578125,0.896484375,0.89453125,0.8960463792,,,18652,0.3600000143,0.2333333343,0.2966666743,0.2335881089,,0.2466666698,0.200000003,0.2233333364,0.1477524406,,0.200000003,0.2666666806,0.2333333418,0.1833269492
18972,0.939453125,0.9345703125,0.9370117188,0.9402855068,,0.8916015625,0.8955078125,0.8935546875,0.8951363494,,0.875,0.8740234375,0.8745117188,0.8743700717,,0.9033203125,0.8994140625,0.9013671875,0.8963124196,,,18713,0.2800000012,0.3133333325,0.2966666669,0.2342188945,,0.2066666633,0.1533333361,0.1799999997,0.1480749162,,0.2466666698,0.226666674,0.2366666719,0.1838603465
18972,0.9384765625,0.9365234375,0.9375,0.9401462315,,0.8896484375,0.8955078125,0.892578125,0.8950084382,,0.8779296875,0.8876953125,0.8828125,0.8747921931,,0.904296875,0.896484375,0.900390625,0.8965163299,,,18720,0.2933333218,0.2800000012,0.2866666615,0.2347433722,,0.1066666692,0.226666674,0.1666666716,0.1482608338,,0.200000003,0.1866666675,0.1933333352,0.1839550763
18972,0.9384765625,0.923828125,0.9311523438,0.9396965371,,0.8876953125,0.900390625,0.8940429688,0.8949601647,,0.8642578125,0.8701171875,0.8671875,0.8744119584,,0.892578125,0.888671875,0.890625,0.8962217634,,,18749,0.2133333385,0.2666666806,0.2400000095,0.2347959386,,0.1800000072,0.2133333385,0.1966666728,0.1487448922,,0.2483221442,0.2666666806,0.2574944124,0.1846904697
18972,0.9541015625,0.9453125,0.9497070313,0.9401970618,,0.912109375,0.91796875,0.9150390625,0.8959641096,,0.8837890625,0.89453125,0.8891601563,0.8751493683,,0.904296875,0.9072265625,0.9057617188,0.8966987612,,,18786,0.3199999928,0.3066666722,0.3133333325,0.2355813125,,0.1879194677,0.2199999988,0.2039597332,0.1492970406,,0.2533333302,0.200000003,0.2266666666,0.1851102317
18972,0.94921875,0.9404296875,0.9448242188,0.9404284196,,0.89453125,0.9111328125,0.9028320313,0.8963075057,,0.8857421875,0.89453125,0.8901367188,0.8758987358,,0.904296875,0.896484375,0.900390625,0.8968833544,,,18803,0.2399999946,0.3066666722,0.2733333334,0.2359588327,,0.2133333385,0.2199999988,0.2166666687,0.1499707369,,0.1666666716,0.1866666675,0.1766666695,0.185025796
18972,0.9482421875,0.9521484375,0.9501953125,0.9409167643,,0.912109375,0.916015625,0.9140625,0.8971952554,,0.88671875,0.8896484375,0.8881835938,0.8765129787,,0.9052734375,0.9052734375,0.9052734375,0.8973028585,,,18845,0.1933333278,0.3400000036,0.2666666657,0.236265911,,0.1533333361,0.1533333361,0.1533333361,0.1500043629,,0.2066666633,0.2333333343,0.2199999988,0.1853755381
18972,0.955078125,0.95703125,0.9560546875,0.9416736604,,0.89453125,0.91015625,0.90234375,0.8974526801,,0.880859375,0.876953125,0.87890625,0.8766326423,,0.904296875,0.892578125,0.8984375,0.8973595906,,,18893,0.2800000012,0.2733333409,0.276666671,0.2366699186,,0.2133333385,0.1266666651,0.1700000018,0.1502043193,,0.2466666698,0.1733333319,0.2100000009,0.1856217827
19344,0.9521484375,0.951171875,0.9516601563,0.9421729852,,0.890625,0.9052734375,0.8979492188,0.897477507,,0.8837890625,0.8671875,0.8754882813,0.8765754242,,0.908203125,0.90234375,0.9052734375,0.8977552829,,,18933,0.2333333343,0.2866666615,0.2599999979,0.2369032194,,0.1466666609,0.2147651017,0.1807158813,0.1505094349,,0.1933333278,0.1266666651,0.1599999964,0.1853655648
19344,0.947265625,0.9296875,0.9384765625,0.9419881641,,0.87890625,0.90234375,0.890625,0.8971348817,,0.8779296875,0.87109375,0.8745117188,0.876472239,,0.8916015625,0.8955078125,0.8935546875,0.8975452532,,,18958,0.2066666633,0.355704695,0.2811856791,0.237346044,,0.2550335526,0.1933333278,0.2241834402,0.1512461749,,0.2066666633,0.2199999988,0.213333331,0.1856452425
19344,0.94140625,0.9228515625,0.9321289063,0.9414952012,,0.8837890625,0.8984375,0.8911132813,0.8968338017,,0.8583984375,0.87109375,0.8647460938,0.8758859317,,0.892578125,0.8896484375,0.8911132813,0.8972236546,,,18977,0.2133333385,0.2399999946,0.2266666666,0.2372392503,,0.1610738188,0.2133333385,0.1872035787,0.151605749,,0.1666666716,0.1677852422,0.1672259569,0.1854610496
19344,0.93359375,0.9306640625,0.9321289063,0.9410268865,,0.888671875,0.9013671875,0.8950195313,0.8967430881,,0.87109375,0.87109375,0.87109375,0.8756463226,,0.8994140625,0.91015625,0.9047851563,0.8976017297,,,18982,0.226666674,0.3533333242,0.2899999991,0.2377668577,,0.1599999964,0.1533333361,0.1566666663,0.1516563581,,0.2466666698,0.1400000006,0.1933333352,0.1855397725
19344,0.9404296875,0.939453125,0.9399414063,0.9409726124,,0.888671875,0.9072265625,0.8979492188,0.8968033947,,0.865234375,0.8740234375,0.8696289063,0.8753454518,,0.8916015625,0.9013671875,0.896484375,0.8975458619,,,19005,0.1466666609,0.3866666555,0.2666666582,0.2380558557,,0.1666666716,0.200000003,0.1833333373,0.1519731279,,0.2066666633,0.200000003,0.2033333331,0.1857177081
19344,0.9541015625,0.943359375,0.9487304688,0.9413605053,,0.8994140625,0.912109375,0.9057617188,0.8972513109,,0.884765625,0.888671875,0.88671875,0.8759141167,,0.90234375,0.8916015625,0.8969726563,0.8975172016,,,19027,0.2866666615,0.2666666806,0.276666671,0.2384419639,,0.1275167763,0.2066666633,0.1670917198,0.1521243139,,0.1733333319,0.1533333361,0.163333334,0.1854938644
19344,0.943359375,0.9306640625,0.9370117188,0.9411430659,,0.8837890625,0.892578125,0.8881835938,0.896797925,,0.865234375,0.869140625,0.8671875,0.8754777859,,0.8994140625,0.8955078125,0.8974609375,0.8975143884,,,19048,0.3266666532,0.2800000012,0.3033333272,0.2390908775,,0.1959459484,0.200000003,0.1979729757,0.1525828005,,0.1599999964,0.1800000072,0.1700000018,0.1853389257
19344,0.9365234375,0.9375,0.9370117188,0.9409364986,,0.890625,0.91015625,0.900390625,0.89697756,,0.873046875,0.8837890625,0.8784179688,0.875624795,,0.896484375,0.8984375,0.8974609375,0.8975117159,,,19095,0.226666674,0.2866666615,0.2566666678,0.2392666354,,0.2348993272,0.2800000012,0.2574496642,0.1536314691,,0.1800000072,0.2533333302,0.2166666687,0.1856522032
19344,0.9365234375,0.9375,0.9370117188,0.9407402596,,0.8955078125,0.8955078125,0.8955078125,0.8969040726,,0.8681640625,0.87890625,0.8735351563,0.8755203131,,0.892578125,0.890625,0.8916015625,0.8972162082,,,19116,0.3333333433,0.3199999928,0.3266666681,0.2401406358,,0.1599999964,0.1800000072,0.1700000018,0.1537951544,,0.2599999905,0.1933333278,0.2266666591,0.1860623477
19344,0.9404296875,0.935546875,0.9379882813,0.9406026607,,0.8955078125,0.9130859375,0.904296875,0.8972737128,,0.873046875,0.8798828125,0.8764648438,0.8755675396,,0.9033203125,0.8984375,0.9008789063,0.8973993431,,,19153,0.226666674,0.3400000036,0.2833333388,0.2405725628,,0.1466666609,0.1666666716,0.1566666663,0.1538238696,,0.1689189225,0.1733333319,0.1711261272,0.1859129855
19716,0.9501953125,0.9462890625,0.9482421875,0.940984637,,0.90625,0.908203125,0.9072265625,0.8977713552,,0.8701171875,0.8837890625,0.876953125,0.8756368189,,0.9033203125,0.90234375,0.9028320313,0.8976709775,,,19169,0.2666666806,0.1933333278,0.2300000042,0.2404668372,,0.1744966507,0.1744966507,0.1744966507,0.1540305974,,0.2133333385,0.1933333278,0.2033333331,0.186087189
19716,0.958984375,0.9501953125,0.9545898438,0.9416648973,,0.8955078125,0.9130859375,0.904296875,0.8980976312,,0.873046875,0.876953125,0.875,0.8756049779,,0.912109375,0.8994140625,0.9057617188,0.8980755146,,,19227,0.2933333218,0.2550335526,0.2741834372,0.2408040032,,0.1733333319,0.1466666609,0.1599999964,0.1540902914,,0.1599999964,0.200000003,0.1799999997,0.1860263171
19716,0.951171875,0.9384765625,0.9448242188,0.9418228634,,0.890625,0.896484375,0.8935546875,0.897870484,,0.869140625,0.8740234375,0.8715820313,0.8754038306,,0.8984375,0.890625,0.89453125,0.8978983014,,,19271,0.2933333218,0.3866666555,0.3399999887,0.2417959631,,0.1409395933,0.1533333361,0.1471364647,0.1540207531,,0.2133333385,0.2133333385,0.2133333385,0.1862993873
19716,0.9453125,0.9462890625,0.9458007813,0.9420217593,,0.8994140625,0.908203125,0.9038085938,0.8981673895,,0.8857421875,0.8818359375,0.8837890625,0.8758230922,,0.9130859375,0.89453125,0.9038085938,0.898193816,,,19275,0.2933333218,0.3866666555,0.3399999887,0.2427780033,,0.1409395933,0.1533333361,0.1471364647,0.1539519102,,0.2133333385,0.2133333385,0.2133333385,0.1865697268
19716,0.9423828125,0.9375,0.9399414063,0.9419177417,,0.892578125,0.888671875,0.890625,0.8977902701,,0.865234375,0.8662109375,0.8657226563,0.8753180704,,0.9013671875,0.884765625,0.8930664063,0.8979374455,,,19300,0.3600000143,0.3600000143,0.3600000143,0.2439502234,,0.1400000006,0.200000003,0.1700000018,0.1541123911,,0.1933333278,0.226666674,0.2100000009,0.1868040296
19716,0.94140625,0.9306640625,0.9360351563,0.9416236124,,0.8955078125,0.919921875,0.9077148438,0.8982864987,,0.869140625,0.876953125,0.873046875,0.8752045106,,0.904296875,0.8896484375,0.8969726563,0.897889206,,,19326,0.3199999928,0.4133333266,0.3666666597,0.2451773878,,0.1879194677,0.200000003,0.1939597353,0.1545108646,,0.2733333409,0.1666666716,0.2200000063,0.1871359893
19716,0.939453125,0.9365234375,0.9379882813,0.9414418458,,0.8876953125,0.9072265625,0.8974609375,0.8982452207,,0.8740234375,0.8798828125,0.876953125,0.8752919413,,0.9169921875,0.896484375,0.9067382813,0.8983316598,,,19485,0.200000003,0.3733333349,0.286666669,0.2455922806,,0.2066666633,0.1800000072,0.1933333352,0.1548990893,,0.2733333409,0.2066666633,0.2400000021,0.1876646295
19716,0.9306640625,0.935546875,0.9331054688,0.941025027,,0.884765625,0.892578125,0.888671875,0.8977665534,,0.85546875,0.8701171875,0.8627929688,0.8746669927,,0.888671875,0.8984375,0.8935546875,0.8980928112,,,19500,0.3199999928,0.2933333218,0.3066666573,0.2462030244,,0.1812080592,0.1400000006,0.1606040299,0.1549561387,,0.2199999988,0.1666666716,0.1933333352,0.1877213165
19716,0.951171875,0.9482421875,0.9497070313,0.9414591272,,0.904296875,0.9130859375,0.9086914063,0.898312796,,0.8759765625,0.8828125,0.8793945313,0.8749033696,,0.9052734375,0.900390625,0.9028320313,0.8983297722,,,19503,0.3199999928,0.2933333218,0.3066666573,0.2468076607,,0.1812080592,0.1400000006,0.1606040299,0.1550126176,,0.2199999988,0.1666666716,0.1933333352,0.1877774367
19716,0.947265625,0.9404296875,0.9438476563,0.9415785536,,0.912109375,0.9189453125,0.9155273438,0.8991735234,,0.8779296875,0.8837890625,0.880859375,0.8752011699,,0.904296875,0.912109375,0.908203125,0.8988234398,,,19525,0.2733333409,0.3266666532,0.299999997,0.2473395841,,0.1800000072,0.1744966507,0.1772483289,0.1552349747,,0.2399999946,0.1466666609,0.1933333278,0.1878329956
20088,0.939453125,0.931640625,0.935546875,0.9412769697,,0.9033203125,0.9033203125,0.9033203125,0.8993808629,,0.8662109375,0.8671875,0.8666992188,0.8747760724,,0.8818359375,0.896484375,0.8891601563,0.8983402756,,,19531,0.2133333385,0.3733333349,0.2933333367,0.2477995216,,0.113333337,0.1599999964,0.1366666667,0.1550492916,,0.2133333385,0.200000003,0.2066666707,0.1880213324
20088,0.9462890625,0.94921875,0.9477539063,0.9416008165,,0.8955078125,0.90625,0.9008789063,0.899455765,,0.8828125,0.8759765625,0.8793945313,0.8750069953,,0.8984375,0.9052734375,0.9018554688,0.8985160353,,,19554,0.3466666639,0.3624161184,0.3545413911,0.2488669403,,0.113333337,0.1000000015,0.1066666692,0.1545654654,,0.2199999988,0.1800000072,0.200000003,0.1881411191
20088,0.94921875,0.931640625,0.9404296875,0.9415422601,,0.890625,0.8916015625,0.8911132813,0.8990386409,,0.876953125,0.87109375,0.8740234375,0.8749578174,,0.87890625,0.9013671875,0.8901367188,0.8980970695,,,19579,0.3333333433,0.2800000012,0.3066666722,0.2494449376,,0.1400000006,0.1677852422,0.1538926214,0.154558737,,0.2933333218,0.1733333319,0.2333333269,0.1885930412
20088,0.94140625,0.94140625,0.94140625,0.9415354596,,0.896484375,0.8974609375,0.8969726563,0.8989353416,,0.8740234375,0.873046875,0.8735351563,0.8748866844,,0.8955078125,0.890625,0.8930664063,0.8978455363,,,19594,0.3199999928,0.2733333409,0.2966666669,0.2499171549,,0.1466666609,0.1554054022,0.1510360315,0.1545235099,,0.2399999946,0.261744976,0.2508724853,0.1892158356
20088,0.9521484375,0.9501953125,0.951171875,0.9420172803,,0.90234375,0.91015625,0.90625,0.8993010745,,0.880859375,0.8779296875,0.8793945313,0.8751120767,,0.8974609375,0.892578125,0.8950195313,0.8977042361,,,19634,0.3333333433,0.2866666615,0.3100000024,0.2505179834,,0.2066666633,0.1599999964,0.1833333299,0.1548116081,,0.200000003,0.1933333278,0.1966666654,0.1892903439
20088,0.9521484375,0.9453125,0.9487304688,0.9423529398,,0.91015625,0.9287109375,0.9194335938,0.9003077005,,0.8779296875,0.8896484375,0.8837890625,0.875545926,,0.9072265625,0.912109375,0.9096679688,0.8983024227,,,19640,0.2733333409,0.3133333325,0.2933333367,0.2509461369,,0.1733333319,0.1466666609,0.1599999964,0.154863492,,0.1866666675,0.2133333385,0.200000003,0.1893974405
20088,0.9365234375,0.9287109375,0.9326171875,0.9418661522,,0.900390625,0.90625,0.9033203125,0.9004583311,,0.873046875,0.87890625,0.8759765625,0.8755674578,,0.90234375,0.8994140625,0.9008789063,0.8984312469,,,19654,0.2733333409,0.2933333218,0.2833333313,0.2512700088,,0.2066666633,0.2066666633,0.2066666633,0.1553815237,,0.226666674,0.2066666633,0.2166666687,0.1896701328
20088,0.947265625,0.947265625,0.947265625,0.9421361258,,0.9228515625,0.92578125,0.9243164063,0.9016512349,,0.91015625,0.90625,0.908203125,0.8771992412,,0.91015625,0.91796875,0.9140625,0.8992128095,,,19665,0.3133333325,0.2866666615,0.299999997,0.2517573087,,0.1933333278,0.1466666609,0.1699999943,0.1555277084,,0.2066666633,0.200000003,0.2033333331,0.1898067648
20088,0.939453125,0.935546875,0.9375,0.9419043195,,0.8994140625,0.90234375,0.9008789063,0.9016126184,,0.8701171875,0.8720703125,0.87109375,0.8768939666,,0.896484375,0.8916015625,0.8940429688,0.8989543175,,,19674,0.3133333325,0.3866666555,0.349999994,0.2527397356,,0.2199999988,0.1466666609,0.1833333299,0.1558057646,,0.1666666716,0.2199999988,0.1933333352,0.1898420305
20460,0.9453125,0.9384765625,0.9418945313,0.9419038301,,0.8984375,0.90234375,0.900390625,0.9015515188,,0.87109375,0.87109375,0.87109375,0.8766039558,,0.89453125,0.884765625,0.8896484375,0.8984890235,,,19720,0.3199999928,0.3400000036,0.3299999982,0.2535123382,,0.1466666609,0.2733333409,0.2100000009,0.156347707,,0.1933333278,0.200000003,0.1966666654,0.1899102768
20460,0.958984375,0.947265625,0.953125,0.9424648886,,0.9033203125,0.90625,0.9047851563,0.9017132006,,0.8974609375,0.88671875,0.8920898438,0.8773782502,,0.9130859375,0.9140625,0.9135742188,0.8992432833,,,19727,0.3199999928,0.3400000036,0.3299999982,0.2542772148,,0.1466666609,0.2733333409,0.2100000009,0.1568842299,,0.1933333278,0.200000003,0.1966666654,0.1899778407
20460,0.9609375,0.95703125,0.958984375,0.9432908629,,0.9130859375,0.912109375,0.9125976563,0.9022574234,,0.8720703125,0.8916015625,0.8818359375,0.8776011345,,0.919921875,0.919921875,0.919921875,0.9002772128,,,19731,0.3600000143,0.4066666663,0.3833333403,0.2555677761,,0.1933333278,0.2550335526,0.2241834402,0.157557222,,0.2199999988,0.200000003,0.2100000009,0.1901780623
20460,0.9384765625,0.9296875,0.9340820313,0.9428304213,,0.900390625,0.8994140625,0.8999023438,0.9021396694,,0.8681640625,0.8837890625,0.8759765625,0.8775199059,,0.90625,0.904296875,0.9052734375,0.9005270241,,,19737,0.3600000143,0.4066666663,0.3833333403,0.2568454317,,0.1933333278,0.2550335526,0.2241834402,0.1582234842,,0.2199999988,0.200000003,0.2100000009,0.1903762817
20460,0.9482421875,0.9453125,0.9467773438,0.9430277674,,0.8955078125,0.9169921875,0.90625,0.902345186,,0.8818359375,0.880859375,0.8813476563,0.8777112935,,0.8955078125,0.8974609375,0.896484375,0.9003248916,,,19796,0.2666666806,0.3266666532,0.2966666669,0.2572436441,,0.2133333385,0.2466666698,0.2300000042,0.1589412494,,0.2333333343,0.200000003,0.2166666687,0.1906391856
20460,0.947265625,0.9375,0.9423828125,0.9429955197,,0.8876953125,0.892578125,0.8901367188,0.9017347626,,0.86328125,0.8681640625,0.8657226563,0.8771118616,,0.90234375,0.8798828125,0.8911132813,0.8998643111,,,19823,0.3533333242,0.3666666746,0.3599999994,0.2582712076,,0.2466666698,0.2599999905,0.2533333302,0.1598851702,,0.1333333403,0.2133333385,0.1733333394,0.1904661271
20460,0.951171875,0.9482421875,0.9497070313,0.9433310953,,0.8984375,0.91796875,0.908203125,0.9020581807,,0.8798828125,0.8896484375,0.884765625,0.8774945498,,0.9111328125,0.9033203125,0.9072265625,0.9002324237,,,19846,0.3266666532,0.3466666639,0.3366666585,0.2590551621,,0.1140939593,0.2133333385,0.1637136489,0.159923455,,0.1733333319,0.1400000006,0.1566666663,0.1901281325
20460,0.958984375,0.9501953125,0.9545898438,0.9438940327,,0.9091796875,0.9140625,0.9116210938,0.9025363264,,0.892578125,0.888671875,0.890625,0.8781510723,,0.9140625,0.90625,0.91015625,0.900728615,,,19916,0.2533333302,0.3133333325,0.2833333313,0.2592979438,,0.200000003,0.1866666675,0.1933333352,0.1602575538,,0.2214765102,0.3199999928,0.2707382515,0.1909342337
20460,0.9462890625,0.9404296875,0.943359375,0.9438672998,,0.900390625,0.912109375,0.90625,0.9027220101,,0.8798828125,0.8779296875,0.87890625,0.8781888312,,0.8994140625,0.90234375,0.9008789063,0.9007361295,,,19938,0.4133333266,0.3666666746,0.3900000006,0.2606049644,,0.2133333385,0.2333333343,0.2233333364,0.1608883116,,0.2281879187,0.2666666806,0.2474272996,0.1914991644
20460,0.94140625,0.935546875,0.9384765625,0.943597763,,0.9013671875,0.8994140625,0.900390625,0.9026054408,,0.8671875,0.8671875,0.8671875,0.8776387646,,0.8974609375,0.888671875,0.8930664063,0.9003526434,,,19971,0.2866666615,0.3666666746,0.3266666681,0.2612655814,,0.1533333361,0.2199999988,0.1866666675,0.1611460952,,0.2066666633,0.1666666716,0.1866666675,0.1914508394
20460,0.947265625,0.9384765625,0.9428710938,0.9435614295,,0.9013671875,0.896484375,0.8989257813,0.9024214578,,0.8701171875,0.869140625,0.8696289063,0.8772382717,,0.8984375,0.8876953125,0.8930664063,0.8999883315,,,19979,0.2866666615,0.3666666746,0.3266666681,0.2619195923,,0.1533333361,0.2199999988,0.1866666675,0.1614013009,,0.2066666633,0.1666666716,0.1866666675,0.1914029977
20460,0.9404296875,0.935546875,0.9379882813,0.9432827721,,0.90234375,0.8994140625,0.9008789063,0.9023443302,,0.873046875,0.8779296875,0.8754882813,0.8771507722,,0.916015625,0.892578125,0.904296875,0.9002037587,,,19988,0.2733333409,0.400000006,0.3366666734,0.2626670631,,0.2214765102,0.1744966507,0.1979865804,0.1617671537,,0.200000003,0.1599999964,0.1799999997,0.1912889677
20460,0.9296875,0.939453125,0.9345703125,0.9428471491,,0.8896484375,0.9033203125,0.896484375,0.9020513325,,0.8671875,0.873046875,0.8701171875,0.8767990929,,0.8896484375,0.892578125,0.8911132813,0.8997492348,,,19995,0.3266666532,0.3733333349,0.349999994,0.2635403924,,0.2199999988,0.1933333278,0.2066666633,0.1622161488,,0.2466666698,0.2199999988,0.2333333343,0.1917094113
20460,0.9384765625,0.9296875,0.9340820313,0.9424088932,,0.89453125,0.888671875,0.8916015625,0.901528844,,0.8671875,0.8818359375,0.8745117188,0.8766847242,,0.908203125,0.8916015625,0.8999023438,0.8997568903,,,20035,0.3333333433,0.3866666555,0.3599999994,0.2645049885,,0.1400000006,0.1866666675,0.163333334,0.1622273207,,0.1666666716,0.1466666609,0.1566666663,0.1913589839
20460,0.955078125,0.951171875,0.953125,0.9429446985,,0.91796875,0.908203125,0.9130859375,0.9021066987,,0.892578125,0.8916015625,0.8920898438,0.8774549802,,0.91015625,0.9111328125,0.9106445313,0.9003012723,,,20048,0.2199999988,0.2666666806,0.2433333397,0.264293272,,0.1933333278,0.1610738188,0.1772035733,0.1623770832,,0.1933333278,0.2133333385,0.2033333331,0.1914787274
20460,0.943359375,0.9287109375,0.9360351563,0.9425992214,,0.8896484375,0.9052734375,0.8974609375,0.9018744106,,0.86328125,0.875,0.869140625,0.8770392624,,0.9072265625,0.8876953125,0.8974609375,0.9001592556,,,20053,0.3000000119,0.2800000012,0.2900000066,0.2645503393,,0.1333333403,0.0939597338,0.1136465371,0.1618897777,,0.3000000119,0.2466666698,0.2733333409,0.1922972735
20460,0.953125,0.9521484375,0.9526367188,0.9431010963,,0.9248046875,0.9296875,0.9272460938,0.9031429948,,0.904296875,0.9033203125,0.9038085938,0.878377729,,0.9169921875,0.9189453125,0.91796875,0.9010497303,,,20059,0.3000000119,0.2800000012,0.2900000066,0.264804836,,0.1333333403,0.0939597338,0.1136465371,0.1614073453,,0.3000000119,0.2466666698,0.2733333409,0.1931076342
20460,0.9462890625,0.9375,0.9418945313,0.943040768,,0.896484375,0.9033203125,0.8999023438,0.9029809622,,0.875,0.8828125,0.87890625,0.8784041551,,0.9111328125,0.900390625,0.9057617188,0.9012853297,,,20062,0.2599999905,0.426666677,0.3433333337,0.265590121,,0.2333333343,0.1733333319,0.2033333331,0.1618266052,,0.1000000015,0.226666674,0.1633333378,0.1928098912
20832,0.9482421875,0.9453125,0.9467773438,0.9432275968,,0.912109375,0.9189453125,0.9155273438,0.9036082813,,0.87890625,0.87890625,0.87890625,0.8784292598,,0.8994140625,0.9072265625,0.9033203125,0.9013870789,,,20138,0.3400000036,0.2866666615,0.3133333325,0.2660675531,,0.2333333343,0.1533333361,0.1933333352,0.1621416725,,0.2399999946,0.2133333385,0.2266666666,0.193148459
20832,0.947265625,0.951171875,0.94921875,0.9435271545,,0.9091796875,0.91015625,0.9096679688,0.9039112657,,0.8935546875,0.884765625,0.8891601563,0.8789658046,,0.9130859375,0.9140625,0.9135742188,0.9019964359,,,20139,0.3400000036,0.2866666615,0.3133333325,0.2665402109,,0.2333333343,0.1533333361,0.1933333352,0.1624535891,,0.2399999946,0.2133333385,0.2266666666,0.1934836411
20832,0.958984375,0.9541015625,0.9565429688,0.9441779452,,0.9208984375,0.919921875,0.9204101563,0.9047362102,,0.8798828125,0.892578125,0.8862304688,0.8793290378,,0.9072265625,0.91796875,0.9125976563,0.9025264969,,,20141,0.3466666639,0.2800000012,0.3133333325,0.2670081421,,0.1933333278,0.1689189225,0.1811261252,0.1626403145,,0.2399999946,0.226666674,0.2333333343,0.193882138
20832,0.953125,0.9384765625,0.9458007813,0.944259087,,0.888671875,0.8974609375,0.8930664063,0.90415272,,0.8701171875,0.8740234375,0.8720703125,0.8789661016,,0.890625,0.9013671875,0.8959960938,0.9021999767,,,20183,0.3933333457,0.3400000036,0.3666666746,0.2680047274,,0.1466666609,0.226666674,0.1866666675,0.162880578,,0.2399999946,0.2517006695,0.2458503321,0.1944018199
20832,0.958984375,0.953125,0.9560546875,0.944848867,,0.91796875,0.916015625,0.9169921875,0.9047946934,,0.8828125,0.8935546875,0.8881835938,0.8794269762,,0.92578125,0.908203125,0.9169921875,0.9029395873,,,20186,0.3933333457,0.3400000036,0.3666666746,0.2689913469,,0.1466666609,0.226666674,0.1866666675,0.1631184389,,0.2399999946,0.2517006695,0.2458503321,0.1949163051
20832,0.947265625,0.943359375,0.9453125,0.9448720487,,0.9111328125,0.9130859375,0.912109375,0.9051604274,,0.8740234375,0.8818359375,0.8779296875,0.8793521117,,0.89453125,0.91015625,0.90234375,0.9029097954,,,20217,0.3199999928,0.2800000012,0.299999997,0.2693014334,,0.200000003,0.1610738188,0.1805369109,0.1632926236,,0.3266666532,0.2133333385,0.2699999958,0.195667142
20832,0.947265625,0.9375,0.9423828125,0.9447475869,,0.9033203125,0.9150390625,0.9091796875,0.9053613905,,0.8740234375,0.8671875,0.8706054688,0.8789147796,,0.8837890625,0.9033203125,0.8935546875,0.90244204,,,20244,0.2866666615,0.3799999952,0.3333333284,0.2699417524,,0.2066666633,0.1554054022,0.1810360327,0.1634700577,,0.2133333385,0.1800000072,0.1966666728,0.1956771373
20832,0.947265625,0.9404296875,0.9438476563,0.9447025903,,0.9033203125,0.91015625,0.9067382813,0.905430235,,0.8701171875,0.8740234375,0.8720703125,0.8785725562,,0.8974609375,0.91796875,0.9077148438,0.9027056802,,,20247,0.2866666615,0.3799999952,0.3333333284,0.2705756681,,0.2066666633,0.1554054022,0.1810360327,0.1636457175,,0.2133333385,0.1800000072,0.1966666728,0.1956870326
20832,0.9501953125,0.9521484375,0.951171875,0.9450260546,,0.9140625,0.9287109375,0.9213867188,0.9062280592,,0.875,0.8818359375,0.8784179688,0.8785648269,,0.9013671875,0.8974609375,0.8994140625,0.9025410993,,,20252,0.400000006,0.3799999952,0.3900000006,0.2717699114,,0.2533333302,0.1733333319,0.213333331,0.1641425936,,0.1666666716,0.226666674,0.1966666728,0.195696829
20832,0.951171875,0.9365234375,0.9438476563,0.9449671347,,0.8974609375,0.900390625,0.8989257813,0.9058629453,,0.8798828125,0.865234375,0.8725585938,0.8782645152,,0.89453125,0.8935546875,0.8940429688,0.9021161928,,,20308,0.3266666532,0.3466666639,0.3366666585,0.2724188789,,0.1400000006,0.2027972043,0.1713986024,0.1642151537,,0.2466666698,0.1866666675,0.2166666687,0.1959065274
20832,0.9609375,0.9482421875,0.9545898438,0.9454482701,,0.9150390625,0.927734375,0.9213867188,0.906639134,,0.890625,0.8974609375,0.8940429688,0.8790534379,,0.904296875,0.9052734375,0.9047851563,0.902249641,,,20323,0.3066666722,0.2333333343,0.2700000033,0.2723946902,,0.1866666675,0.1632653028,0.1749659851,0.164322662,,0.2333333343,0.200000003,0.2166666687,0.1961141288
20832,0.95703125,0.9521484375,0.9545898438,0.9459053488,,0.9189453125,0.92578125,0.9223632813,0.9074253413,,0.87890625,0.89453125,0.88671875,0.8794367035,,0.8955078125,0.90234375,0.8989257813,0.902083448,,,20332,0.2866666615,0.3533333242,0.3199999928,0.2728707432,,0.2800000012,0.1733333319,0.2266666666,0.164946102,,0.2666666806,0.226666674,0.2466666773,0.1966196543
20832,0.94140625,0.9345703125,0.9379882813,0.9455094954,,0.89453125,0.8994140625,0.8969726563,0.9069027071,,0.8525390625,0.86328125,0.8579101563,0.8783603761,,0.87890625,0.8798828125,0.8793945313,0.9009490021,,,20334,0.2866666615,0.3533333242,0.3199999928,0.2733420357,,0.2800000012,0.1733333319,0.2266666666,0.1655633077,,0.2666666806,0.226666674,0.2466666773,0.1971201246
20832,0.939453125,0.9345703125,0.9370117188,0.9450846066,,0.9033203125,0.9111328125,0.9072265625,0.9069188998,,0.876953125,0.8779296875,0.8774414063,0.8783144276,,0.8974609375,0.8974609375,0.8974609375,0.9007745989,,,20373,0.2733333409,0.4199999869,0.3466666639,0.274075282,,0.2133333385,0.2199999988,0.2166666687,0.1660743413,,0.2066666633,0.2199999988,0.213333331,0.1972822566
21204,0.9501953125,0.9541015625,0.9521484375,0.9454377981,,0.916015625,0.91015625,0.9130859375,0.9072272517,,0.8759765625,0.884765625,0.8803710938,0.8784172609,,0.89453125,0.908203125,0.9013671875,0.9008042283,,,20383,0.2933333218,0.3799999952,0.3366666585,0.2747011957,,0.2800000012,0.1733333319,0.2266666666,0.1666802646,,0.2333333343,0.1599999964,0.1966666654,0.1972761007
21204,0.9560546875,0.953125,0.9545898438,0.9458954004,,0.9130859375,0.91015625,0.9116210938,0.9074469438,,0.8974609375,0.890625,0.8940429688,0.8791985463,,0.912109375,0.90625,0.9091796875,0.9012230013,,,20397,0.086666666,0.3266666532,0.2066666596,0.2740208504,,0.1333333403,0.2199999988,0.1766666695,0.1667801286,,0.1666666716,0.1800000072,0.1733333394,0.1970366731
21204,0.9462890625,0.9443359375,0.9453125,0.9458662554,,0.8876953125,0.9033203125,0.8955078125,0.9068499873,,0.8642578125,0.8828125,0.8735351563,0.8789153768,,0.892578125,0.8984375,0.8955078125,0.9009372418,,,20440,0.2800000012,0.3733333349,0.3266666681,0.2745473085,,0.1866666675,0.2147651017,0.2007158846,0.1671194862,,0.1866666675,0.2399999946,0.213333331,0.1971996397
21204,0.943359375,0.9375,0.9404296875,0.945594427,,0.90234375,0.916015625,0.9091796875,0.9069664723,,0.8740234375,0.876953125,0.8754882813,0.878744022,,0.8974609375,0.8984375,0.8979492188,0.9007878407,,,20462,0.2866666615,0.3733333349,0.3299999982,0.2751018354,,0.1610738188,0.1066666692,0.133870244,0.1667869937,,0.2348993272,0.2333333343,0.2341163307,0.1975688066
21204,0.943359375,0.9345703125,0.9389648438,0.9452629478,,0.8828125,0.8955078125,0.8891601563,0.9060761565,,0.876953125,0.873046875,0.875,0.8785568209,,0.89453125,0.888671875,0.8916015625,0.9003285268,,,20485,0.3133333325,0.3333333433,0.3233333379,0.2755841505,,0.1800000072,0.2066666633,0.1933333352,0.1670524572,,0.1933333278,0.2066666633,0.1999999955,0.1975931185
21204,0.955078125,0.9501953125,0.9526367188,0.9456316364,,0.9052734375,0.9169921875,0.9111328125,0.9063289893,,0.8818359375,0.884765625,0.8833007813,0.878794019,,0.9072265625,0.8984375,0.9028320313,0.900453702,,,20526,0.2933333218,0.3333333433,0.3133333325,0.2759616423,,0.1333333403,0.1933333278,0.163333334,0.1670152659,,0.200000003,0.1466666609,0.1733333319,0.1973505206
21204,0.9462890625,0.947265625,0.9467773438,0.9456889217,,0.8896484375,0.90625,0.8979492188,0.9059100007,,0.875,0.875,0.875,0.878604318,,0.8955078125,0.8876953125,0.8916015625,0.900011095,,,20539,0.3000000119,0.3199999928,0.3100000024,0.2763020259,,0.2466666698,0.1466666609,0.1966666654,0.1673117799,,0.1599999964,0.2066666633,0.1833333299,0.1972103487
21204,0.94921875,0.9521484375,0.9506835938,0.9459386553,,0.9130859375,0.916015625,0.9145507813,0.9063420398,,0.890625,0.890625,0.890625,0.8792053521,,0.919921875,0.916015625,0.91796875,0.9009089778,,,20540,0.2466666698,0.2533333302,0.25,0.2760390056,,0.2348993272,0.200000003,0.2174496651,0.1678131588,,0.2733333409,0.1933333278,0.2333333343,0.1975715786
21204,0.9384765625,0.9453125,0.9418945313,0.9457364491,,0.9013671875,0.8974609375,0.8994140625,0.9059956409,,0.873046875,0.880859375,0.876953125,0.8790927408,,0.8984375,0.892578125,0.8955078125,0.9006389195,,,20560,0.3600000143,0.3666666746,0.3633333445,0.276911949,,0.200000003,0.2466666698,0.2233333364,0.1683683605,,0.1933333278,0.2066666633,0.1999999955,0.1975958627
21204,0.94140625,0.9453125,0.943359375,0.9456175954,,0.9033203125,0.9169921875,0.91015625,0.9062036714,,0.876953125,0.8857421875,0.8813476563,0.8792054865,,0.9013671875,0.8974609375,0.8994140625,0.9005776767,,,20562,0.3600000143,0.3666666746,0.3633333445,0.277776163,,0.200000003,0.2466666698,0.2233333364,0.1689180103,,0.1933333278,0.2066666633,0.1999999955,0.1976199041
21204,0.9453125,0.94921875,0.947265625,0.9456999969,,0.908203125,0.9013671875,0.9047851563,0.9061327456,,0.8740234375,0.8759765625,0.875,0.8789952122,,0.9013671875,0.8916015625,0.896484375,0.9003730116,,,20567,0.3600000143,0.3666666746,0.3633333445,0.2786317348,,0.200000003,0.2466666698,0.2233333364,0.1694621636,,0.1933333278,0.2066666633,0.1999999955,0.197643705
21204,0.947265625,0.9521484375,0.9497070313,0.9459003486,,0.90625,0.912109375,0.9091796875,0.9062850927,,0.8955078125,0.8935546875,0.89453125,0.8797720141,,0.9111328125,0.9091796875,0.91015625,0.9008621735,,,20578,0.3533333242,0.2733333409,0.3133333325,0.2789787508,,0.1400000006,0.1666666716,0.1533333361,0.1693008753,,0.3266666532,0.2599999905,0.2933333218,0.1986006011
21204,0.9404296875,0.9365234375,0.9384765625,0.9455291593,,0.9052734375,0.892578125,0.8989257813,0.9059171271,,0.8740234375,0.8779296875,0.8759765625,0.8795822415,,0.890625,0.91015625,0.900390625,0.9008385961,,,20688,0.3600000143,0.3733333349,0.3666666746,0.27985563,,0.2066666633,0.1409395933,0.1738031283,0.1693458978,,0.2466666698,0.2399999946,0.2433333322,0.1990479284
21204,0.9365234375,0.9462890625,0.94140625,0.9453230139,,0.90625,0.9150390625,0.9106445313,0.9061534973,,0.873046875,0.892578125,0.8828125,0.8797437544,,0.90234375,0.900390625,0.9013671875,0.9008650256,,,20689,0.3600000143,0.3733333349,0.3666666746,0.2807237404,,0.2066666633,0.1409395933,0.1738031283,0.1693904701,,0.2466666698,0.2399999946,0.2433333322,0.1994907825
21204,0.9384765625,0.943359375,0.9409179688,0.9451027616,,0.9150390625,0.8994140625,0.9072265625,0.9062071506,,0.8740234375,0.884765625,0.8793945313,0.8797262933,,0.900390625,0.8955078125,0.8979492188,0.9007192353,,,20706,0.3333333433,0.400000006,0.3666666746,0.2815831698,,0.2133333385,0.1599999964,0.1866666675,0.1695632321,,0.2348993272,0.2399999946,0.2374496609,0.1998703713
21576,0.951171875,0.9453125,0.9482421875,0.9452597329,,0.912109375,0.896484375,0.904296875,0.9061116368,,0.8837890625,0.875,0.8793945313,0.8797097052,,0.90234375,0.896484375,0.8994140625,0.9006539767,,,20710,0.4199999869,0.3066666722,0.3633333296,0.2824006714,,0.2533333302,0.2666666806,0.2600000054,0.1704675998,,0.3133333325,0.1800000072,0.2466666698,0.2003383343
21576,0.94921875,0.9462890625,0.9477539063,0.9453844416,,0.9111328125,0.91796875,0.9145507813,0.906533594,,0.8837890625,0.884765625,0.8842773438,0.8799380871,,0.91015625,0.900390625,0.9052734375,0.9008849497,,,20747,0.3533333242,0.4399999976,0.3966666609,0.2835433313,,0.1744966507,0.1466666609,0.1605816558,0.1703687404,,0.2133333385,0.2399999946,0.2266666666,0.2006016176
21576,0.9619140625,0.9482421875,0.955078125,0.9458691257,,0.91015625,0.92578125,0.91796875,0.9071053518,,0.875,0.89453125,0.884765625,0.880179464,,0.9208984375,0.9189453125,0.919921875,0.901836796,,,20778,0.3333333433,0.2866666615,0.3100000024,0.283807898,,0.1533333361,0.226666674,0.1900000051,0.170565053,,0.200000003,0.2066666633,0.2033333331,0.2006289347
21576,0.9453125,0.9375,0.94140625,0.9456459819,,0.8955078125,0.8916015625,0.8935546875,0.9064278186,,0.8623046875,0.876953125,0.8696289063,0.8796519361,,0.8896484375,0.9013671875,0.8955078125,0.9015203468,,,20779,0.3333333433,0.2866666615,0.3100000024,0.284069819,,0.1533333361,0.226666674,0.1900000051,0.1707594026,,0.200000003,0.2066666633,0.2033333331,0.2006559787
21576,0.96484375,0.9580078125,0.9614257813,0.9464349719,,0.904296875,0.9072265625,0.9057617188,0.9063945136,,0.87890625,0.88671875,0.8828125,0.8798099643,,0.921875,0.8994140625,0.9106445313,0.901976556,,,20782,0.3466666639,0.5033556819,0.4250111729,0.2854792326,,0.2066666633,0.2399999946,0.223333329,0.1712851418,,0.1400000006,0.1666666716,0.1533333361,0.2001827523
21576,0.9443359375,0.935546875,0.9399414063,0.9461102936,,0.8984375,0.9052734375,0.9018554688,0.9061675614,,0.865234375,0.880859375,0.873046875,0.8794718098,,0.9033203125,0.90234375,0.9028320313,0.9020193298,,,20783,0.3466666639,0.5033556819,0.4250111729,0.286874552,,0.2066666633,0.2399999946,0.223333329,0.1718056237,,0.1400000006,0.1666666716,0.1533333361,0.1997142581
21576,0.9501953125,0.9384765625,0.9443359375,0.9460215758,,0.90234375,0.9072265625,0.9047851563,0.9060984411,,0.873046875,0.8720703125,0.8725585938,0.879126149,,0.89453125,0.890625,0.892578125,0.9015472695,,,20822,0.3066666722,0.4563758373,0.3815212548,0.287821019,,0.1666666716,0.2933333218,0.2299999967,0.1723875674,,0.1933333278,0.2333333343,0.213333331,0.1998504489
21576,0.94921875,0.9375,0.943359375,0.9458884658,,0.8896484375,0.89453125,0.8920898438,0.9053980113,,0.87109375,0.884765625,0.8779296875,0.879066326,,0.9033203125,0.8955078125,0.8994140625,0.9014406092,,,20831,0.3466666639,0.4066666663,0.3766666651,0.2887094755,,0.200000003,0.1866666675,0.1933333352,0.1725970251,,0.2599999905,0.226666674,0.2433333322,0.2002852777
21576,0.9501953125,0.947265625,0.9487304688,0.9460305659,,0.8955078125,0.9013671875,0.8984375,0.9050499857,,0.865234375,0.8779296875,0.8715820313,0.8786921112,,0.9013671875,0.8984375,0.8999023438,0.9013636959,,,20855,0.2199999988,0.4066666663,0.3133333325,0.288955714,,0.1666666716,0.2333333343,0.200000003,0.1728710549,,0.2599999905,0.1400000006,0.1999999955,0.2002824249
21576,0.9501953125,0.939453125,0.9448242188,0.9459702486,,0.90625,0.908203125,0.9072265625,0.9051588145,,0.8828125,0.892578125,0.8876953125,0.8791422713,,0.90234375,0.896484375,0.8994140625,0.9012662142,,,20888,0.3066666722,0.3000000119,0.3033333421,0.2890994903,,0.2133333385,0.1800000072,0.1966666728,0.1731090111,,0.2666666806,0.2133333385,0.2400000095,0.2006796007
21576,0.939453125,0.9462890625,0.9428710938,0.9458152908,,0.8955078125,0.9052734375,0.900390625,0.9049204051,,0.865234375,0.8798828125,0.8725585938,0.8788130874,,0.8896484375,0.8974609375,0.8935546875,0.9008806379,,,20912,0.4666666687,0.4466666579,0.4566666633,0.290775162,,0.200000003,0.200000003,0.200000003,0.173377921,,0.1866666675,0.2416107357,0.2141387016,0.2008141917
21576,0.9462890625,0.9326171875,0.939453125,0.9454971825,,0.8935546875,0.8994140625,0.896484375,0.9044986036,,0.8759765625,0.8876953125,0.8818359375,0.8789642299,,0.9052734375,0.9052734375,0.9052734375,0.9011002779,,,20913,0.4666666687,0.4466666579,0.4566666633,0.2924340771,,0.200000003,0.200000003,0.200000003,0.1736441418,,0.1866666675,0.2416107357,0.2141387016,0.2009474368
21576,0.955078125,0.935546875,0.9453125,0.9454879484,,0.900390625,0.904296875,0.90234375,0.9043908609,,0.876953125,0.876953125,0.876953125,0.8788636747,,0.9072265625,0.89453125,0.9008789063,0.9010892093,,,20949,0.3133333325,0.3533333242,0.3333333284,0.2928430696,,0.1476510018,0.1533333361,0.150492169,0.1734126221,,0.2199999988,0.1199999973,0.1699999981,0.2006379624
21576,0.93359375,0.931640625,0.9326171875,0.9448444104,,0.890625,0.90234375,0.896484375,0.9039955366,,0.8701171875,0.8740234375,0.8720703125,0.8785240066,,0.9052734375,0.900390625,0.9028320313,0.9011763504,,,20987,0.2666666806,0.3866666555,0.3266666681,0.2931813056,,0.0933333337,0.1866666675,0.1400000006,0.1730784959,,0.2550335526,0.1933333278,0.2241834402,0.2008734172
21576,0.9501953125,0.9248046875,0.9375,0.9444771898,,0.90234375,0.9072265625,0.9047851563,0.9040350176,,0.865234375,0.8740234375,0.8696289063,0.8780792515,,0.904296875,0.90234375,0.9033203125,0.9012835485,,,21027,0.3866666555,0.2800000012,0.3333333284,0.2935828258,,0.1466666609,0.1599999964,0.1533333287,0.1728810442,,0.1733333319,0.1800000072,0.1766666695,0.2006313497
21948,0.9423828125,0.9384765625,0.9404296875,0.9442748147,,0.9072265625,0.916015625,0.9116210938,0.9044143214,,0.859375,0.8818359375,0.8706054688,0.8777055624,,0.900390625,0.8837890625,0.8920898438,0.9008238633,,,21035,0.3133333325,0.3333333433,0.3233333379,0.2938803309,,0.1733333319,0.1933333278,0.1833333299,0.172985567,,0.1666666716,0.1599999964,0.163333334,0.2002583696
21948,0.9501953125,0.943359375,0.9467773438,0.9443999412,,0.900390625,0.90234375,0.9013671875,0.9042619647,,0.873046875,0.8759765625,0.8745117188,0.8775458702,,0.90625,0.8876953125,0.8969726563,0.9006313029,,,21036,0.3133333325,0.3333333433,0.3233333379,0.294174861,,0.1733333319,0.1933333278,0.1833333299,0.1730890447,,0.1666666716,0.1599999964,0.163333334,0.1998891192
21948,0.9541015625,0.947265625,0.9506835938,0.9447141238,,0.9052734375,0.927734375,0.9165039063,0.9048740618,,0.884765625,0.888671875,0.88671875,0.8780045142,,0.9111328125,0.9013671875,0.90625,0.9009122378,,,21067,0.426666677,0.3133333325,0.3700000048,0.2949331124,,0.1866666675,0.1599999964,0.1733333319,0.1730914875,,0.2133333385,0.2599999905,0.2366666645,0.2002568947
21948,0.951171875,0.94921875,0.9501953125,0.9449881832,,0.9091796875,0.921875,0.9155273438,0.9054067259,,0.876953125,0.8994140625,0.8881835938,0.8785134682,,0.931640625,0.9189453125,0.9252929688,0.9021312743,,,21076,0.3600000143,0.3466666639,0.3533333391,0.2955171147,,0.2199999988,0.1744966507,0.1972483248,0.1733330559,,0.226666674,0.1666666716,0.1966666728,0.2002209925
21948,0.95703125,0.92578125,0.94140625,0.9448090866,,0.90234375,0.912109375,0.9072265625,0.9054977177,,0.88671875,0.8935546875,0.8901367188,0.8790946307,,0.91015625,0.9091796875,0.9096679688,0.902508109,,,21080,0.400000006,0.400000006,0.400000006,0.2965619436,,0.2533333302,0.2133333385,0.2333333343,0.1739330587,,0.1666666716,0.2066666633,0.1866666675,0.2000854492
21948,0.9560546875,0.94921875,0.9526367188,0.9452004682,,0.9287109375,0.9296875,0.9291992188,0.9066827927,,0.8798828125,0.8935546875,0.88671875,0.8794758367,,0.90234375,0.8994140625,0.9008789063,0.9024266489,,,21144,0.2800000012,0.3400000036,0.3100000024,0.2966963242,,0.1677852422,0.2066666633,0.1872259527,0.1740659876,,0.200000003,0.226666674,0.2133333385,0.2002179281
21948,0.953125,0.9482421875,0.9506835938,0.9454746245,,0.9140625,0.9208984375,0.9174804688,0.9072226765,,0.884765625,0.892578125,0.888671875,0.8799356386,,0.9072265625,0.9140625,0.9106445313,0.902837543,,,21209,0.2666666806,0.3133333325,0.2900000066,0.296629361,,0.1586206853,0.1666666716,0.1626436785,0.1739517645,,0.2533333302,0.2972972989,0.2753153145,0.200968902
21948,0.9580078125,0.947265625,0.9526367188,0.9458327292,,0.92578125,0.91796875,0.921875,0.9079552927,,0.8935546875,0.892578125,0.8930664063,0.880592177,,0.9130859375,0.90625,0.9096679688,0.9031790643,,,21232,0.3400000036,0.3933333457,0.3666666746,0.2973297341,,0.226666674,0.2013422847,0.2140044793,0.1743522917,,0.200000003,0.200000003,0.200000003,0.200959213
21948,0.9443359375,0.93359375,0.9389648438,0.9454893349,,0.890625,0.9072265625,0.8989257813,0.9075038171,,0.8662109375,0.875,0.8706054688,0.8800928416,,0.9140625,0.89453125,0.904296875,0.9032349548,,,21248,0.3133333325,0.3333333433,0.3233333379,0.2975897702,,0.1756756753,0.2199999988,0.197837837,0.1745871472,,0.2466666698,0.2066666633,0.2266666666,0.2012162875
21948,0.9443359375,0.93359375,0.9389648438,0.9451631104,,0.89453125,0.9228515625,0.9086914063,0.9075631966,,0.8662109375,0.896484375,0.8813476563,0.8801555823,,0.908203125,0.9013671875,0.9047851563,0.9033124649,,,21316,0.2733333409,0.3600000143,0.3166666776,0.2977805393,,0.2066666633,0.2199999988,0.213333331,0.174974609,,0.1744966507,0.1599999964,0.1672483236,0.2008766079
22320,0.951171875,0.9501953125,0.9506835938,0.9454391345,,0.900390625,0.91796875,0.9091796875,0.9076440211,,0.873046875,0.8818359375,0.8774414063,0.8800198735,,0.9072265625,0.908203125,0.9077148438,0.9035325839,,,21319,0.2733333409,0.3600000143,0.3166666776,0.2979694006,,0.2066666633,0.2199999988,0.213333331,0.1753581962,,0.1744966507,0.1599999964,0.1672483236,0.200540325
22320,0.9482421875,0.9404296875,0.9443359375,0.9453839747,,0.8876953125,0.9013671875,0.89453125,0.9069883826,,0.876953125,0.8857421875,0.8813476563,0.8800862626,,0.90234375,0.8916015625,0.8969726563,0.9032045875,,,21324,0.2466666698,0.2666666806,0.2566666752,0.2975563734,,0.2199999988,0.1199999973,0.1699999981,0.1753046142,,0.1533333361,0.1733333319,0.163333334,0.2001682551
22320,0.943359375,0.93359375,0.9384765625,0.9450386041,,0.9033203125,0.9130859375,0.908203125,0.9070491197,,0.876953125,0.8935546875,0.8852539063,0.8803446448,,0.9033203125,0.896484375,0.8999023438,0.9030394753,,,21391,0.2533333302,0.3933333457,0.3233333379,0.297814143,,0.1599999964,0.2333333343,0.1966666654,0.1755182347,,0.1400000006,0.1533333361,0.1466666684,0.1996332393
22320,0.943359375,0.94921875,0.9462890625,0.945101127,,0.912109375,0.921875,0.9169921875,0.9075462731,,0.8642578125,0.8818359375,0.873046875,0.8799797563,,0.908203125,0.912109375,0.91015625,0.903395314,,,21409,0.2399999946,0.2133333385,0.2266666666,0.2971026683,,0.1933333278,0.1400000006,0.1666666642,0.175429719,,0.3000000119,0.1677852422,0.2338926271,0.1999758331
22320,0.953125,0.9501953125,0.9516601563,0.9454290784,,0.92578125,0.9296875,0.927734375,0.9085556782,,0.8818359375,0.892578125,0.8872070313,0.8803411201,,0.908203125,0.9072265625,0.9077148438,0.9036112905,,,21484,0.2666666806,0.400000006,0.3333333433,0.297464975,,0.2281879187,0.1959459484,0.2120669335,0.1757960912,,0.1666666716,0.200000003,0.1833333373,0.1998094082
22320,0.94140625,0.935546875,0.9384765625,0.9450814527,,0.9033203125,0.9140625,0.9086914063,0.9085624646,,0.890625,0.9052734375,0.8979492188,0.881221525,,0.9130859375,0.908203125,0.9106445313,0.9039629525,,,21523,0.3066666722,0.2533333302,0.2800000012,0.2972903253,,0.2364864796,0.277777791,0.2571321353,0.1766094516,,0.2147651017,0.2199999988,0.2173825502,0.1999851396
22320,0.947265625,0.9453125,0.9462890625,0.9451418331,,0.9033203125,0.912109375,0.9077148438,0.9085200836,,0.876953125,0.884765625,0.880859375,0.8812034175,,0.921875,0.90234375,0.912109375,0.9043702737,,,21524,0.3066666722,0.2533333302,0.2800000012,0.297117422,,0.2364864796,0.277777791,0.2571321353,0.1774146785,,0.2147651017,0.2199999988,0.2173825502,0.2001591137
22320,0.9609375,0.951171875,0.9560546875,0.9456874759,,0.916015625,0.92578125,0.9208984375,0.9091390012,,0.876953125,0.884765625,0.880859375,0.8811862154,,0.919921875,0.91015625,0.9150390625,0.9049037131,,,21600,0.2333333343,0.400000006,0.3166666701,0.2973129145,,0.1599999964,0.2666666806,0.2133333385,0.1777738651,,0.2483221442,0.2066666633,0.2274944037,0.2004324666
22320,0.9501953125,0.94140625,0.9458007813,0.9456931411,,0.8984375,0.9052734375,0.9018554688,0.9087748246,,0.8642578125,0.8837890625,0.8740234375,0.8808280765,,0.90234375,0.896484375,0.8994140625,0.9046292306,,,21611,0.3666666746,0.400000006,0.3833333403,0.2981731188,,0.1879194677,0.1476510018,0.1677852347,0.1776739788,,0.2666666806,0.1533333361,0.2100000083,0.200528142
22320,0.9365234375,0.9345703125,0.935546875,0.9451858278,,0.9033203125,0.904296875,0.9038085938,0.9085265131,,0.8525390625,0.8798828125,0.8662109375,0.8800972195,,0.890625,0.89453125,0.892578125,0.9040266753,,,21681,0.3133333325,0.453333348,0.3833333403,0.299024721,,0.200000003,0.2066666633,0.2033333331,0.1779305723,,0.2080536932,0.2399999946,0.2240268439,0.200763129
22320,0.9462890625,0.95703125,0.9516601563,0.9455095442,,0.927734375,0.9345703125,0.9311523438,0.9096578046,,0.908203125,0.916015625,0.912109375,0.8816978273,,0.9287109375,0.9189453125,0.923828125,0.9050167478,,,21694,0.2800000012,0.2733333409,0.276666671,0.2988011405,,0.1466666609,0.1733333319,0.1599999964,0.1777512665,,0.226666674,0.1666666716,0.1966666728,0.2007221645
22320,0.9453125,0.935546875,0.9404296875,0.9452555514,,0.90234375,0.921875,0.912109375,0.9097803831,,0.8759765625,0.89453125,0.8852539063,0.8818756313,,0.9013671875,0.9091796875,0.9052734375,0.9050295823,,,21723,0.3333333433,0.3799999952,0.3566666692,0.2993797958,,0.1666666716,0.200000003,0.1833333373,0.1778070872,,0.2133333385,0.1866666675,0.200000003,0.2007149429
22320,0.94921875,0.9501953125,0.9497070313,0.9454781254,,0.91015625,0.9072265625,0.9086914063,0.9097259343,,0.8779296875,0.8916015625,0.884765625,0.8820201309,,0.9052734375,0.8974609375,0.9013671875,0.9048464625,,,21724,0.3333333433,0.3799999952,0.3566666692,0.2999526645,,0.1666666716,0.200000003,0.1833333373,0.1778623497,,0.2133333385,0.1866666675,0.200000003,0.2007077935
22320,0.953125,0.9423828125,0.9477539063,0.9455919144,,0.9111328125,0.9189453125,0.9150390625,0.9099915907,,0.87890625,0.8876953125,0.8833007813,0.8820841635,,0.9189453125,0.908203125,0.9135742188,0.9052828503,,,21765,0.2399999946,0.2933333218,0.2666666582,0.2996198044,,0.1599999964,0.1400000006,0.1499999985,0.1775837262,,0.200000003,0.2199999988,0.2100000009,0.2008007155
22692,0.955078125,0.9375,0.9462890625,0.9456267718,,0.9091796875,0.9208984375,0.9150390625,0.9102439643,,0.8583984375,0.880859375,0.8696289063,0.8814614006,,0.8984375,0.88671875,0.892578125,0.9046476141,,,21789,0.3600000143,0.3799999952,0.3700000048,0.3003236065,,0.2933333218,0.226666674,0.2599999979,0.178407889,,0.2333333343,0.1933333278,0.213333331,0.2009260417
22692,0.947265625,0.9443359375,0.9458007813,0.9456354723,,0.91015625,0.908203125,0.9091796875,0.9101907505,,0.8701171875,0.890625,0.8803710938,0.8814068853,,0.8984375,0.896484375,0.8974609375,0.9042882802,,,21795,0.3066666722,0.3733333349,0.3400000036,0.3007203704,,0.1866666675,0.1400000006,0.163333334,0.1782571434,,0.1466666609,0.1933333278,0.1699999943,0.2006167812
22692,0.94921875,0.943359375,0.9462890625,0.9456681518,,0.9072265625,0.9140625,0.9106445313,0.9102134395,,0.8681640625,0.87890625,0.8735351563,0.8810132988,,0.90625,0.90234375,0.904296875,0.90428871,,,21815,0.4199999869,0.3333333433,0.3766666651,0.3014798334,,0.1733333319,0.1933333278,0.1833333299,0.1783079053,,0.2214765102,0.1933333278,0.207404919,0.2006846626
22692,0.953125,0.9560546875,0.9545898438,0.9461142364,,0.9111328125,0.921875,0.9165039063,0.9105279628,,0.8896484375,0.89453125,0.8920898438,0.8815671261,,0.9169921875,0.9072265625,0.912109375,0.9046797432,,,21821,0.2599999905,0.4600000083,0.3599999994,0.302065035,,0.200000003,0.2133333385,0.2066666707,0.1785914929,,0.2666666806,0.2133333385,0.2400000095,0.2010778161
22692,0.962890625,0.943359375,0.953125,0.9464647746,,0.923828125,0.9248046875,0.9243164063,0.911217385,,0.869140625,0.8916015625,0.8803710938,0.8815073244,,0.9150390625,0.9033203125,0.9091796875,0.9049047404,,,21842,0.400000006,0.4066666663,0.4033333361,0.303077718,,0.2297297269,0.1599999964,0.1948648617,0.1787542266,,0.2800000012,0.2066666633,0.2433333322,0.2015003712
23064,0.9521484375,0.9345703125,0.943359375,0.9463095046,,0.9189453125,0.908203125,0.9135742188,0.9113352267,,0.892578125,0.8935546875,0.8930664063,0.8820852785,,0.9072265625,0.9052734375,0.90625,0.9049720034,,,21848,0.400000006,0.4066666663,0.4033333361,0.3040802742,,0.2297297269,0.1599999964,0.1948648617,0.178915333,,0.2800000012,0.2066666633,0.2433333322,0.2019187008
23064,0.96484375,0.95703125,0.9609375,0.9470409044,,0.9208984375,0.927734375,0.9243164063,0.9119842857,,0.8818359375,0.90234375,0.8920898438,0.8825855068,,0.9296875,0.919921875,0.9248046875,0.9059636376,,,21908,0.3000000119,0.3066666722,0.3033333421,0.3040728049,,0.1666666716,0.2533333302,0.2100000009,0.1792261796,,0.1933333278,0.2066666633,0.1999999955,0.2018995138
23064,0.943359375,0.9453125,0.9443359375,0.946905656,,0.9130859375,0.91796875,0.9155273438,0.9121614386,,0.8603515625,0.8759765625,0.8681640625,0.8818644346,,0.8984375,0.900390625,0.8994140625,0.9056361589,,,21967,0.400000006,0.3400000036,0.3700000048,0.3047320769,,0.1342281848,0.1866666675,0.1604474261,0.1790383921,,0.2066666633,0.1533333361,0.1799999997,0.2016805186
23064,0.943359375,0.9443359375,0.9438476563,0.9467527561,,0.9150390625,0.9248046875,0.919921875,0.9125494604,,0.86328125,0.89453125,0.87890625,0.8817165253,,0.916015625,0.9150390625,0.9155273438,0.9061307181,,,21999,0.3066666722,0.3266666532,0.3166666627,0.3048514228,,0.2416107357,0.1666666716,0.2041387036,0.1792893952,,0.2199999988,0.2333333343,0.2266666666,0.2019303801
23064,0.953125,0.9482421875,0.9506835938,0.9469492979,,0.9306640625,0.921875,0.9262695313,0.9132354639,,0.8876953125,0.900390625,0.8940429688,0.8823328475,,0.935546875,0.919921875,0.927734375,0.907210901,,,22006,0.3400000036,0.3000000119,0.3200000077,0.3050029086,,0.2066666633,0.200000003,0.2033333331,0.1795298346,,0.2721088529,0.2533333302,0.2627210915,0.2025382872
23064,0.95703125,0.9501953125,0.9536132813,0.9472824971,,0.923828125,0.923828125,0.923828125,0.913765097,,0.892578125,0.908203125,0.900390625,0.8832357364,,0.919921875,0.916015625,0.91796875,0.9077487934,,,22090,0.3066666722,0.3400000036,0.3233333379,0.3051862129,,0.2066666633,0.1733333319,0.1899999976,0.1796345362,,0.1733333319,0.226666674,0.200000003,0.2025129044
23064,0.935546875,0.9296875,0.9326171875,0.9465492316,,0.9013671875,0.91015625,0.9057617188,0.9133649281,,0.861328125,0.884765625,0.873046875,0.8827262933,,0.896484375,0.896484375,0.896484375,0.9071855725,,,22220,0.3600000143,0.4399999976,0.400000006,0.3061343508,,0.1933333278,0.2066666633,0.1999999955,0.1798381908,,0.2333333343,0.200000003,0.2166666687,0.202654442
23064,0.9423828125,0.9443359375,0.943359375,0.9463897388,,0.9189453125,0.9140625,0.9165039063,0.913521877,,0.8681640625,0.890625,0.8793945313,0.8825597052,,0.91015625,0.9169921875,0.9135742188,0.9075050048,,,22245,0.3600000143,0.2933333218,0.3266666681,0.306339674,,0.1933333278,0.2199999988,0.2066666633,0.1801064755,,0.2733333409,0.226666674,0.2500000075,0.2031278977
23064,0.947265625,0.9482421875,0.9477539063,0.9464579472,,0.9208984375,0.9248046875,0.9228515625,0.9139883613,,0.8798828125,0.8896484375,0.884765625,0.8826700012,,0.9111328125,0.9111328125,0.9111328125,0.9076863952,,,22258,0.3933333457,0.3866666555,0.3900000006,0.3071762773,,0.2066666633,0.2466666698,0.2266666666,0.1805720775,,0.200000003,0.1599999964,0.1799999997,0.2028966187
23064,0.9609375,0.95703125,0.958984375,0.9470842686,,0.9287109375,0.92578125,0.9272460938,0.9146512479,,0.8837890625,0.88671875,0.8852539063,0.8827991965,,0.91796875,0.90234375,0.91015625,0.9078098879,,,22285,0.3266666532,0.3866666555,0.3566666543,0.307671181,,0.2133333385,0.1866666675,0.200000003,0.1807663567,,0.1812080592,0.1666666716,0.1739373654,0.2026070262
23064,0.9453125,0.9296875,0.9375,0.9466050551,,0.908203125,0.9140625,0.9111328125,0.9144753261,,0.8603515625,0.87890625,0.8696289063,0.8821406819,,0.892578125,0.900390625,0.896484375,0.9072436123,,,22292,0.3400000036,0.473333329,0.4066666663,0.3086611359,,0.2333333343,0.1933333278,0.213333331,0.1810920265,,0.2147651017,0.1666666716,0.1907158867,0.2024881148
23064,0.947265625,0.9345703125,0.9409179688,0.9463207008,,0.916015625,0.9111328125,0.9135742188,0.9144302707,,0.8818359375,0.892578125,0.8872070313,0.8823939994,,0.90625,0.8984375,0.90234375,0.9069986192,,,22303,0.3733333349,0.3666666746,0.3700000048,0.3092745246,,0.200000003,0.2333333343,0.2166666687,0.1814477729,,0.2348993272,0.2466666698,0.2407829985,0.2028710636
23064,0.9609375,0.9560546875,0.9584960938,0.9469294705,,0.92578125,0.9267578125,0.9262695313,0.9150222338,,0.875,0.90625,0.890625,0.8828055494,,0.919921875,0.8955078125,0.9077148438,0.9070344304,,,22308,0.3733333349,0.3666666746,0.3700000048,0.3098817794,,0.200000003,0.2333333343,0.2166666687,0.1817999618,,0.2348993272,0.2466666698,0.2407829985,0.203250183
23436,0.96875,0.9619140625,0.9653320313,0.9478495985,,0.921875,0.9267578125,0.9243164063,0.9154869424,,0.8828125,0.8984375,0.890625,0.883196522,,0.935546875,0.927734375,0.931640625,0.9082647401,,,22315,0.3666666746,0.4600000083,0.4133333415,0.310916295,,0.2162162215,0.2199999988,0.2181081101,0.1821630433,,0.200000003,0.2333333343,0.2166666687,0.2033843478
23436,0.943359375,0.9404296875,0.9418945313,0.9475518451,,0.9072265625,0.90625,0.9067382813,0.9150495093,,0.873046875,0.8916015625,0.8823242188,0.8831529068,,0.8984375,0.8994140625,0.8989257813,0.9077977922,,,22316,0.3666666746,0.4600000083,0.4133333415,0.3119404655,,0.2162162215,0.2199999988,0.2181081101,0.182522494,,0.200000003,0.2333333343,0.2166666687,0.203517171
23436,0.95703125,0.9404296875,0.9487304688,0.9476107763,,0.9033203125,0.91015625,0.9067382813,0.9146339479,,0.86328125,0.875,0.869140625,0.8824522927,,0.908203125,0.904296875,0.90625,0.9077204026,,,22330,0.3933333457,0.3666666746,0.3800000101,0.3126210609,,0.2013422847,0.2133333385,0.2073378116,0.1827706472,,0.1800000072,0.226666674,0.2033333406,0.2035153327
23436,0.953125,0.947265625,0.9501953125,0.9477400031,,0.9150390625,0.921875,0.9184570313,0.9148251021,,0.880859375,0.8837890625,0.8823242188,0.882445889,,0.9130859375,0.9130859375,0.9130859375,0.9079886793,,,22358,0.453333348,0.2599999905,0.3566666692,0.313061517,,0.2133333385,0.2466666698,0.2300000042,0.1832429407,,0.1933333278,0.2214765102,0.207404919,0.2035542286
23436,0.9443359375,0.94140625,0.9428710938,0.9474965577,,0.91015625,0.9072265625,0.9086914063,0.9145184173,,0.87109375,0.8818359375,0.8764648438,0.8821468368,,0.908203125,0.908203125,0.908203125,0.9079994016,,,22427,0.3533333242,0.3400000036,0.3466666639,0.3133975685,,0.2533333302,0.226666674,0.2400000021,0.1838105113,,0.2066666633,0.2533333302,0.2299999967,0.2038186863
23436,0.9521484375,0.94921875,0.9506835938,0.9476559095,,0.9287109375,0.9208984375,0.9248046875,0.9150327308,,0.890625,0.896484375,0.8935546875,0.8827172293,,0.90625,0.9072265625,0.9067382813,0.9079363456,,,22430,0.4066666663,0.3533333242,0.3799999952,0.3140635927,,0.2027027011,0.2297297269,0.216216214,0.1841345684,,0.2399999946,0.1466666609,0.1933333278,0.2037138327
23436,0.94921875,0.9462890625,0.9477539063,0.9476608093,,0.9033203125,0.9091796875,0.90625,0.9145935943,,0.873046875,0.89453125,0.8837890625,0.882770821,,0.9091796875,0.8984375,0.9038085938,0.907729958,,,22472,0.3466666639,0.3666666746,0.3566666692,0.3144896235,,0.2953020036,0.2066666633,0.2509843335,0.184803066,,0.226666674,0.2133333385,0.2200000063,0.2038766944
23436,0.9521484375,0.94140625,0.9467773438,0.947616636,,0.9052734375,0.9189453125,0.912109375,0.9144693833,,0.873046875,0.87890625,0.8759765625,0.882431108,,0.91015625,0.90234375,0.90625,0.9076559601,,,22507,0.4199999869,0.2933333218,0.3566666543,0.3149113938,,0.2599999905,0.200000003,0.2299999967,0.1852550353,,0.2866666615,0.2199999988,0.2533333302,0.2043712608
23436,0.9619140625,0.958984375,0.9604492188,0.9482582652,,0.921875,0.9248046875,0.9233398438,0.9149129063,,0.8857421875,0.8994140625,0.892578125,0.8829384589,,0.9111328125,0.912109375,0.9116210938,0.9078542168,,,22544,0.3733333349,0.4133333266,0.3933333308,0.3156956132,,0.1733333319,0.1933333278,0.1833333299,0.1852358183,,0.2199999988,0.1800000072,0.200000003,0.2043275482
23436,0.958984375,0.955078125,0.95703125,0.9486969144,,0.9248046875,0.921875,0.9233398438,0.9153342532,,0.87890625,0.8896484375,0.8842773438,0.8830054031,,0.9150390625,0.9091796875,0.912109375,0.9080669747,,,22635,0.4333333373,0.3933333457,0.4133333415,0.3166719905,,0.226666674,0.1533333361,0.1900000051,0.1852834601,,0.226666674,0.2800000012,0.2533333376,0.2048176061
23436,0.943359375,0.9453125,0.9443359375,0.9484788656,,0.904296875,0.9052734375,0.9047851563,0.9148067984,,0.86328125,0.892578125,0.8779296875,0.8827516173,,0.9150390625,0.8974609375,0.90625,0.907976126,,,22637,0.4333333373,0.3933333457,0.4133333415,0.317638604,,0.226666674,0.1533333361,0.1900000051,0.1853306256,,0.226666674,0.2800000012,0.2533333376,0.2053027634
23436,0.955078125,0.9443359375,0.9497070313,0.9485402738,,0.908203125,0.9248046875,0.9165039063,0.9148916538,,0.8837890625,0.900390625,0.8920898438,0.8832185287,,0.923828125,0.912109375,0.91796875,0.9084757572,,,22651,0.3733333349,0.4600000083,0.4166666716,0.3186288846,,0.2399999946,0.1879194677,0.2139597312,0.1856169166,,0.2133333385,0.2466666698,0.2300000042,0.2055497358
23808,0.9462890625,0.9521484375,0.94921875,0.9485741976,,0.9150390625,0.923828125,0.9194335938,0.9151187508,,0.8779296875,0.892578125,0.8852539063,0.8833202975,,0.9052734375,0.8974609375,0.9013671875,0.9081203287,,,22758,0.3466666639,0.3666666746,0.3566666692,0.3190092625,,0.261744976,0.2066666633,0.2342058197,0.1861028057,,0.1733333319,0.2013422847,0.1873378083,0.2053676165
23808,0.955078125,0.958984375,0.95703125,0.9489970503,,0.91796875,0.912109375,0.9150390625,0.9151147663,,0.904296875,0.89453125,0.8994140625,0.8841249858,,0.9267578125,0.9228515625,0.9248046875,0.9089545466,,,22765,0.3466666639,0.3733333349,0.3599999994,0.3194191699,,0.200000003,0.2333333343,0.2166666687,0.1864084443,,0.2533333302,0.1800000072,0.2166666687,0.2054806071
23808,0.9462890625,0.9384765625,0.9423828125,0.9486663384,,0.912109375,0.9140625,0.9130859375,0.9150133249,,0.85546875,0.87890625,0.8671875,0.8832781115,,0.9140625,0.90625,0.91015625,0.9090146318,,,22777,0.2666666806,0.3799999952,0.3233333379,0.3194583115,,0.2416107357,0.2399999946,0.2408053651,0.1869524135,,0.2466666698,0.226666674,0.2366666719,0.2057924677
23808,0.9423828125,0.9423828125,0.9423828125,0.9483521621,,0.9150390625,0.9208984375,0.91796875,0.9151610962,,0.8681640625,0.8857421875,0.876953125,0.8829618622,,0.8994140625,0.8935546875,0.896484375,0.9083881189,,,22826,0.3533333242,0.4333333373,0.3933333308,0.3201970617,,0.200000003,0.200000003,0.200000003,0.1870828894,,0.1733333319,0.226666674,0.200000003,0.2057345431
23808,0.947265625,0.9365234375,0.9418945313,0.9480292805,,0.9013671875,0.908203125,0.9047851563,0.9146422992,,0.8740234375,0.8935546875,0.8837890625,0.8830032222,,0.9072265625,0.9072265625,0.9072265625,0.9083300411,,,22828,0.3533333242,0.4333333373,0.3933333308,0.3209284244,,0.200000003,0.200000003,0.200000003,0.1872120605,,0.1733333319,0.226666674,0.200000003,0.2056771977
23808,0.953125,0.9462890625,0.9497070313,0.9481131681,,0.923828125,0.921875,0.9228515625,0.9150527623,,0.8837890625,0.8896484375,0.88671875,0.8831889986,,0.908203125,0.9150390625,0.9116210938,0.9084945938,,,22839,0.3466666639,0.3600000143,0.3533333391,0.3212524736,,0.2432432473,0.2466666698,0.2449549586,0.1877894895,,0.2133333385,0.1866666675,0.200000003,0.2056204257
23808,0.943359375,0.94140625,0.9423828125,0.9478266503,,0.8984375,0.9111328125,0.9047851563,0.914539382,,0.865234375,0.8916015625,0.8784179688,0.8829504471,,0.8955078125,0.9091796875,0.90234375,0.9081870516,,,22840,0.3733333349,0.400000006,0.3866666704,0.3219066155,,0.1959459484,0.200000003,0.1979729757,0.1878913244,,0.2666666806,0.2133333385,0.2400000095,0.2059642216
23808,0.943359375,0.9462890625,0.9448242188,0.9476765287,,0.9091796875,0.908203125,0.9086914063,0.9142469832,,0.8837890625,0.8955078125,0.8896484375,0.8832853466,,0.9150390625,0.9052734375,0.91015625,0.9082855115,,,22845,0.3733333349,0.400000006,0.3866666704,0.3225542161,,0.1959459484,0.200000003,0.1979729757,0.1879921409,,0.2666666806,0.2133333385,0.2400000095,0.2063045794
23808,0.9560546875,0.939453125,0.9477539063,0.9476803976,,0.9208984375,0.919921875,0.9204101563,0.9145551419,,0.8564453125,0.8974609375,0.876953125,0.8829687355,,0.9189453125,0.9130859375,0.916015625,0.9086720172,,,22930,0.426666677,0.2933333218,0.3599999994,0.3229286739,,0.2199999988,0.200000003,0.2100000009,0.1882122195,,0.200000003,0.1333333403,0.1666666716,0.2059082004
23808,0.9462890625,0.94140625,0.9438476563,0.9474887605,,0.908203125,0.919921875,0.9140625,0.9145305098,,0.8935546875,0.9111328125,0.90234375,0.8839374863,,0.919921875,0.91796875,0.9189453125,0.9091856819,,,22933,0.426666677,0.2933333218,0.3599999994,0.3232993872,,0.2199999988,0.200000003,0.2100000009,0.1884300973,,0.200000003,0.1333333403,0.1666666716,0.2055157851
23808,0.94140625,0.9384765625,0.9399414063,0.9471113928,,0.912109375,0.916015625,0.9140625,0.9145071093,,0.873046875,0.8974609375,0.8852539063,0.8840033073,,0.90625,0.908203125,0.9072265625,0.909087726,,,22934,0.426666677,0.2933333218,0.3599999994,0.3236663933,,0.2199999988,0.200000003,0.2100000009,0.1886457964,,0.200000003,0.1333333403,0.1666666716,0.2051272939
23808,0.9541015625,0.958984375,0.9565429688,0.9475829716,,0.9365234375,0.935546875,0.9360351563,0.9155835116,,0.9052734375,0.91796875,0.9116210938,0.8853841966,,0.91796875,0.921875,0.919921875,0.9096294334,,,23080,0.2866666615,0.3199999928,0.3033333272,0.3234630626,,0.1466666609,0.1733333319,0.1599999964,0.1883593384,,0.2533333302,0.1800000072,0.2166666687,0.2052426877
23808,0.9462890625,0.9375,0.9418945313,0.9472985496,,0.91796875,0.9267578125,0.9223632813,0.9159225001,,0.8837890625,0.9052734375,0.89453125,0.8858415492,,0.916015625,0.9140625,0.9150390625,0.9098999149,,,23084,0.2866666615,0.3199999928,0.3033333272,0.3232617653,,0.1466666609,0.1733333319,0.1599999964,0.1880757449,,0.2533333302,0.1800000072,0.2166666687,0.2053569275
24180,0.9580078125,0.9404296875,0.94921875,0.9473945596,,0.9150390625,0.9169921875,0.916015625,0.9159271564,,0.869140625,0.880859375,0.875,0.8852994718,,0.8916015625,0.90234375,0.8969726563,0.9092535519,,,23085,0.2866666615,0.3199999928,0.3033333272,0.3230624809,,0.1466666609,0.1733333319,0.1599999964,0.1877949874,,0.2533333302,0.1800000072,0.2166666687,0.2054700249
24180,0.951171875,0.9443359375,0.9477539063,0.9474125269,,0.9150390625,0.9130859375,0.9140625,0.9158339236,,0.8779296875,0.8935546875,0.8857421875,0.8853216076,,0.91015625,0.9033203125,0.9067382813,0.9091277884,,,23102,0.3133333325,0.3733333349,0.3433333337,0.3232651894,,0.2333333343,0.2066666633,0.2199999988,0.1881170376,,0.2466666698,0.2133333385,0.2300000042,0.2057153247
24180,0.9453125,0.9384765625,0.9418945313,0.9471366272,,0.91796875,0.9189453125,0.9184570313,0.9159650789,,0.873046875,0.8974609375,0.8852539063,0.8853182225,,0.9013671875,0.9150390625,0.908203125,0.9090815552,,,23117,0.3199999928,0.3600000143,0.3400000036,0.3234325376,,0.200000003,0.1599999964,0.1799999997,0.1880358672,,0.226666674,0.2133333385,0.2200000063,0.2058581715
24180,0.9521484375,0.9501953125,0.951171875,0.9473383896,,0.912109375,0.9169921875,0.9145507813,0.9158943641,,0.8681640625,0.8984375,0.8833007813,0.8852173504,,0.9189453125,0.9169921875,0.91796875,0.909525915,,,23127,0.2866666615,0.3799999952,0.3333333284,0.3235315455,,0.2333333343,0.2199999988,0.2266666666,0.1884221752,,0.2533333302,0.2199999988,0.2366666645,0.2061662564
24180,0.95703125,0.9453125,0.951171875,0.9475300638,,0.9140625,0.91796875,0.916015625,0.9159004271,,0.87109375,0.880859375,0.8759765625,0.884755311,,0.90625,0.8984375,0.90234375,0.9091668067,,,23138,0.3533333242,0.3133333325,0.3333333284,0.3236295633,,0.200000003,0.200000003,0.200000003,0.1885379535,,0.2333333343,0.1666666716,0.200000003,0.2061045939
24180,0.94921875,0.94921875,0.94921875,0.9476144981,,0.92578125,0.927734375,0.9267578125,0.9164432964,,0.8935546875,0.8974609375,0.8955078125,0.8852929361,,0.9140625,0.9072265625,0.9106445313,0.9092406929,,,23143,0.3666666746,0.3666666746,0.3666666746,0.3240599344,,0.1933333278,0.1972789168,0.1953061223,0.1886056351,,0.2666666806,0.2333333343,0.2500000075,0.206543548
24180,0.9375,0.9443359375,0.9409179688,0.9472796717,,0.9072265625,0.9091796875,0.908203125,0.9160312878,,0.8701171875,0.89453125,0.8823242188,0.8851445003,,0.9033203125,0.900390625,0.9018554688,0.9088714317,,,23148,0.3666666746,0.3666666746,0.3666666746,0.3244860018,,0.1933333278,0.1972789168,0.1953061223,0.18867264,,0.2666666806,0.2333333343,0.2500000075,0.2069781126
24180,0.94921875,0.9462890625,0.9477539063,0.9473033834,,0.9228515625,0.9189453125,0.9208984375,0.9162746453,,0.88671875,0.9033203125,0.8950195313,0.8856382518,,0.9189453125,0.9140625,0.9165039063,0.9092530555,,,23152,0.3666666746,0.3866666555,0.3766666651,0.3250078085,,0.200000003,0.200000003,0.200000003,0.1887859136,,0.2133333385,0.2466666698,0.2300000042,0.2072083316
24552,0.96484375,0.9609375,0.962890625,0.9480827455,,0.9228515625,0.9375,0.9301757813,0.9169697021,,0.8701171875,0.908203125,0.8891601563,0.885814347,,0.919921875,0.9326171875,0.9262695313,0.9101038793,,,23158,0.3666666746,0.3866666555,0.3766666651,0.325524397,,0.200000003,0.200000003,0.200000003,0.1888980545,,0.2133333385,0.2466666698,0.2300000042,0.2074362483
24552,0.962890625,0.9560546875,0.9594726563,0.948652241,,0.9140625,0.919921875,0.9169921875,0.9169708264,,0.869140625,0.89453125,0.8818359375,0.8856154265,,0.916015625,0.908203125,0.912109375,0.910204154,,,23182,0.3933333457,0.473333329,0.4333333373,0.3266024864,,0.2733333409,0.226666674,0.2500000075,0.1895090741,,0.2199999988,0.1800000072,0.200000003,0.2073618858
24552,0.9453125,0.9462890625,0.9458007813,0.948509668,,0.9111328125,0.9072265625,0.9091796875,0.9165812694,,0.8740234375,0.8857421875,0.8798828125,0.8853287958,,0.896484375,0.90234375,0.8994140625,0.9096646495,,,23192,0.3866666555,0.3466666639,0.3666666597,0.3270031282,,0.1266666651,0.275167793,0.2009172291,0.1896231556,,0.2733333409,0.2199999988,0.2466666698,0.2077549337
24552,0.955078125,0.951171875,0.953125,0.9487404346,,0.91796875,0.9287109375,0.9233398438,0.9169191981,,0.8740234375,0.890625,0.8823242188,0.885178567,,0.9169921875,0.900390625,0.9086914063,0.9096159873,,,23218,0.3600000143,0.3533333242,0.3566666692,0.3272997636,,0.2399999946,0.2380952388,0.2390476167,0.1901174002,,0.2666666806,0.1599999964,0.2133333385,0.2078107177
24552,0.9560546875,0.96484375,0.9604492188,0.9493258738,,0.927734375,0.9228515625,0.9252929688,0.9173378867,,0.8818359375,0.9033203125,0.892578125,0.8855485449,,0.9296875,0.9228515625,0.9262695313,0.9104486645,,,23220,0.3533333242,0.3000000119,0.3266666681,0.3272934326,,0.1879194677,0.1744966507,0.1812080592,0.1900283068,,0.2466666698,0.2466666698,0.2466666698,0.2081992772
24552,0.9482421875,0.94140625,0.9448242188,0.9491007911,,0.927734375,0.923828125,0.92578125,0.9177600548,,0.8720703125,0.888671875,0.8803710938,0.8852896723,,0.9140625,0.9189453125,0.9165039063,0.9107514266,,,23229,0.3533333242,0.3000000119,0.3266666681,0.327287165,,0.1879194677,0.1744966507,0.1812080592,0.1899401043,,0.2466666698,0.2466666698,0.2466666698,0.2085839512
24552,0.9423828125,0.9423828125,0.9423828125,0.9487648921,,0.9130859375,0.9091796875,0.9111328125,0.9174286927,,0.853515625,0.896484375,0.875,0.8847751887,,0.9072265625,0.900390625,0.9038085938,0.9104042849,,,23263,0.3799999952,0.2866666615,0.3333333284,0.3273476266,,0.1666666716,0.1610738188,0.1638702452,0.1896794058,,0.2199999988,0.226666674,0.2233333364,0.208731445
24552,0.9482421875,0.935546875,0.9418945313,0.9484213741,,0.9091796875,0.91796875,0.9135742188,0.917235969,,0.8701171875,0.8818359375,0.8759765625,0.8843352574,,0.9033203125,0.9052734375,0.904296875,0.9100989144,,,23286,0.426666677,0.3733333349,0.400000006,0.3280741504,,0.200000003,0.2066666633,0.2033333331,0.189815945,,0.2399999946,0.2066666633,0.223333329,0.2088774639
24552,0.953125,0.951171875,0.9521484375,0.9486077273,,0.919921875,0.9287109375,0.9243164063,0.9175899909,,0.8779296875,0.890625,0.8842773438,0.8843323617,,0.9150390625,0.900390625,0.9077148438,0.9099797109,,,23320,0.3000000119,0.2933333218,0.2966666669,0.3277600756,,0.2333333343,0.1733333319,0.2033333331,0.1899511189,,0.2684563696,0.1866666675,0.2275615185,0.2090643044
24552,0.9541015625,0.943359375,0.9487304688,0.9486138643,,0.9091796875,0.9150390625,0.912109375,0.9173159601,,0.8701171875,0.8837890625,0.876953125,0.8839633999,,0.912109375,0.9052734375,0.9086914063,0.9099152957,,,23337,0.3333333433,0.2800000012,0.3066666722,0.3275491415,,0.2416107357,0.1466666609,0.1941386983,0.1899929947,,0.2333333343,0.2333333343,0.2333333343,0.2093069947
24552,0.943359375,0.947265625,0.9453125,0.9484487961,,0.921875,0.912109375,0.9169921875,0.9172997715,,0.86328125,0.888671875,0.8759765625,0.883564058,,0.9189453125,0.896484375,0.9077148438,0.9098052731,,,23361,0.3266666532,0.3266666532,0.3266666532,0.3275403166,,0.226666674,0.1666666716,0.1966666728,0.1900597315,,0.2147651017,0.2533333302,0.2340492159,0.2095544169
24552,0.9501953125,0.95703125,0.9536132813,0.9487070204,,0.9248046875,0.92578125,0.9252929688,0.9176994313,,0.8857421875,0.9013671875,0.8935546875,0.8840635895,,0.92578125,0.9091796875,0.9174804688,0.9101890329,,,23380,0.3533333242,0.4066666663,0.3799999952,0.3280649134,,0.2066666633,0.200000003,0.2033333331,0.1901924675,,0.2666666806,0.2348993272,0.2507830039,0.2099667028
24552,0.966796875,0.9453125,0.9560546875,0.9490744037,,0.9296875,0.9326171875,0.9311523438,0.9183720769,,0.8896484375,0.8974609375,0.8935546875,0.8845381444,,0.9130859375,0.91796875,0.9155273438,0.9104559484,,,23394,0.3333333433,0.4199999869,0.3766666651,0.3285509309,,0.2348993272,0.1677852422,0.2013422847,0.1903039657,,0.1800000072,0.261744976,0.2208724916,0.2100757607
24552,0.958984375,0.9521484375,0.9555664063,0.9493990039,,0.92578125,0.9208984375,0.9233398438,0.9186204653,,0.8828125,0.8984375,0.890625,0.8848424872,,0.91796875,0.9189453125,0.9184570313,0.9108560026,,,23427,0.3400000036,0.3333333433,0.3366666734,0.3286320884,,0.2466666698,0.3133333325,0.2800000012,0.191200926,,0.2133333385,0.1800000072,0.1966666728,0.2099416698
24552,0.94921875,0.935546875,0.9423828125,0.9490481943,,0.91015625,0.916015625,0.9130859375,0.9183437389,,0.8427734375,0.8798828125,0.861328125,0.8836667691,,0.892578125,0.900390625,0.896484375,0.9101374212,,,23540,0.3933333457,0.2733333409,0.3333333433,0.3286791009,,0.1933333278,0.2214765102,0.207404919,0.191362966,,0.2599999905,0.1466666609,0.2033333257,0.2098755864
24552,0.9501953125,0.95703125,0.9536132813,0.9492764486,,0.9296875,0.9365234375,0.9331054688,0.9190818254,,0.90625,0.9140625,0.91015625,0.8849912431,,0.9248046875,0.9287109375,0.9267578125,0.9109684407,,,23589,0.3533333242,0.3866666555,0.3699999899,0.3290923098,,0.2466666698,0.1733333319,0.2100000009,0.1915493363,,0.2533333302,0.2333333343,0.2433333322,0.2102101638
24552,0.947265625,0.9482421875,0.9477539063,0.9492003215,,0.92578125,0.9228515625,0.9243164063,0.9193435544,,0.87890625,0.8896484375,0.8842773438,0.8849555481,,0.9072265625,0.904296875,0.9057617188,0.9107081046,,,23650,0.3733333349,0.2666666806,0.3200000077,0.3290013868,,0.2133333385,0.1599999964,0.1866666675,0.1915005096,,0.2399999946,0.200000003,0.2199999988,0.2103080622
24552,0.9501953125,0.9482421875,0.94921875,0.9492012429,,0.91796875,0.9248046875,0.9213867188,0.9194457126,,0.8701171875,0.892578125,0.8813476563,0.8847751535,,0.9189453125,0.9130859375,0.916015625,0.9109734807,,,23670,0.3066666722,0.2800000012,0.2933333367,0.3286447063,,0.1466666609,0.1466666609,0.1466666609,0.1910521711,,0.2599999905,0.2533333302,0.2566666603,0.2107716481
24924,0.9580078125,0.9619140625,0.9599609375,0.9497392277,,0.9208984375,0.9306640625,0.92578125,0.9197624895,,0.896484375,0.9013671875,0.8989257813,0.8854826849,,0.931640625,0.9208984375,0.9262695313,0.9117382832,,,23681,0.3266666532,0.3666666746,0.3466666639,0.3288249259,,0.2348993272,0.1400000006,0.1874496639,0.1910161461,,0.226666674,0.2399999946,0.2333333343,0.210997265
24924,0.9658203125,0.958984375,0.9624023438,0.9503723835,,0.9306640625,0.9345703125,0.9326171875,0.9204052244,,0.888671875,0.908203125,0.8984375,0.8861304257,,0.93359375,0.9169921875,0.9252929688,0.9124160175,,,23701,0.2933333218,0.3624161184,0.3278747201,0.3288154238,,0.226666674,0.2066666633,0.2166666687,0.1912726513,,0.2533333302,0.1677852422,0.2105592862,0.2109928852
24924,0.9482421875,0.9462890625,0.947265625,0.9502170456,,0.9130859375,0.91796875,0.9155273438,0.9201613304,,0.8662109375,0.869140625,0.8676757813,0.8852076935,,0.908203125,0.90625,0.9072265625,0.9121565447,,,23761,0.3266666532,0.4600000083,0.3933333308,0.3294606029,,0.2199999988,0.1933333278,0.2066666633,0.1914265914,,0.2666666806,0.1533333361,0.2100000083,0.2109829564
24924,0.9541015625,0.9296875,0.9418945313,0.9498009198,,0.91796875,0.9228515625,0.9204101563,0.9201737717,,0.87109375,0.88671875,0.87890625,0.8848926213,,0.900390625,0.9072265625,0.9038085938,0.9117391472,,,23774,0.3600000143,0.1800000072,0.2700000107,0.328865997,,0.2818791866,0.1266666651,0.2042729259,0.1915550547,,0.2333333343,0.2133333385,0.2233333364,0.2111064602
24924,0.9560546875,0.9404296875,0.9482421875,0.9497229832,,0.9033203125,0.9130859375,0.908203125,0.9195752393,,0.880859375,0.8779296875,0.8793945313,0.8846177168,,0.9150390625,0.9013671875,0.908203125,0.9115623461,,,23811,0.3066666722,0.4066666663,0.3566666692,0.3291440037,,0.2333333343,0.2066666633,0.2199999988,0.1918395042,,0.1409395933,0.2399999946,0.190469794,0.2109000936
24924,0.9501953125,0.955078125,0.9526367188,0.94986867,,0.9150390625,0.921875,0.9184570313,0.9195193289,,0.89453125,0.892578125,0.8935546875,0.8850645653,,0.9228515625,0.9052734375,0.9140625,0.9116873538,,,23831,0.3333333433,0.4399999976,0.3866666704,0.3297192303,,0.2333333343,0.1400000006,0.1866666675,0.1917877758,,0.1599999964,0.1866666675,0.1733333319,0.210524426
24924,0.947265625,0.9462890625,0.9467773438,0.9497141037,,0.9072265625,0.923828125,0.9155273438,0.9193197297,,0.8701171875,0.8955078125,0.8828125,0.8849519621,,0.9169921875,0.900390625,0.9086914063,0.9115375564,,,23842,0.2733333409,0.4333333373,0.3533333391,0.3299553714,,0.200000003,0.1733333319,0.1866666675,0.1917365647,,0.226666674,0.2466666698,0.2366666719,0.2107858484
24924,0.951171875,0.953125,0.9521484375,0.9498358204,,0.9384765625,0.9287109375,0.93359375,0.9200334307,,0.8974609375,0.9091796875,0.9033203125,0.8858703796,,0.9326171875,0.9189453125,0.92578125,0.9122497411,,,23928,0.3400000036,0.5,0.4200000018,0.3308558177,,0.1866666675,0.2199999988,0.2033333331,0.1918525324,,0.2399999946,0.1933333278,0.2166666612,0.2108446566
24924,0.9541015625,0.955078125,0.9545898438,0.9500735215,,0.939453125,0.9296875,0.9345703125,0.9207602748,,0.8896484375,0.892578125,0.8911132813,0.8861325247,,0.9130859375,0.9033203125,0.908203125,0.9120474103,,,23938,0.3133333325,0.3333333433,0.3233333379,0.3307805929,,0.1599999964,0.1733333319,0.1666666642,0.1916006737,,0.2666666806,0.1933333278,0.2300000042,0.21103621
24924,0.958984375,0.943359375,0.951171875,0.9501284392,,0.908203125,0.9208984375,0.9145507813,0.9204498001,,0.8828125,0.8916015625,0.8872070313,0.88618625,,0.919921875,0.890625,0.9052734375,0.9117087116,,,24025,0.4666666687,0.3466666639,0.4066666663,0.3315394537,,0.1800000072,0.1933333278,0.1866666675,0.1915513337,,0.2013422847,0.2333333343,0.2173378095,0.211099226
24924,0.9501953125,0.9501953125,0.9501953125,0.9501317829,,0.9189453125,0.9248046875,0.921875,0.9205210601,,0.892578125,0.900390625,0.896484375,0.8867011562,,0.9140625,0.9169921875,0.9155273438,0.9118996432,,,24079,0.3466666639,0.4799999893,0.4133333266,0.3323573924,,0.2199999988,0.1800000072,0.200000003,0.1916358204,,0.2550335526,0.1733333319,0.2141834423,0.2111300682
24924,0.9423828125,0.935546875,0.9389648438,0.9495734359,,0.9091796875,0.9111328125,0.91015625,0.9200028196,,0.861328125,0.8818359375,0.8715820313,0.8859452,,0.90625,0.908203125,0.9072265625,0.9116659892,,,24116,0.4933333397,0.3600000143,0.426666677,0.3333004852,,0.2133333385,0.1533333361,0.1833333373,0.1915527955,,0.2199999988,0.200000003,0.2100000009,0.2111187675
24924,0.95703125,0.951171875,0.9541015625,0.9497998423,,0.931640625,0.9248046875,0.9282226563,0.9204138114,,0.888671875,0.9033203125,0.8959960938,0.8864477447,,0.91796875,0.91015625,0.9140625,0.9117858147,,,24118,0.4933333397,0.3600000143,0.426666677,0.3342341472,,0.2133333385,0.1533333361,0.1833333373,0.191470601,,0.2199999988,0.200000003,0.2100000009,0.2111075798
24924,0.953125,0.95703125,0.955078125,0.9500637564,,0.9189453125,0.9189453125,0.9189453125,0.9203403865,,0.8896484375,0.8974609375,0.8935546875,0.8868030918,,0.91796875,0.912109375,0.9150390625,0.9119484771,,,24147,0.3533333242,0.4066666663,0.3799999952,0.3346918056,,0.2066666633,0.226666674,0.2166666687,0.1917225616,,0.2399999946,0.2199999988,0.2299999967,0.211296504
25296,0.9521484375,0.953125,0.9526367188,0.9501924045,,0.9228515625,0.927734375,0.9252929688,0.9205880156,,0.876953125,0.8984375,0.8876953125,0.8868477029,,0.9072265625,0.9130859375,0.91015625,0.9118588658,,,24186,0.3533333242,0.3866666555,0.3699999899,0.3350448875,,0.2666666806,0.2199999988,0.2433333397,0.1922386694,,0.2399999946,0.2133333385,0.2266666666,0.2114502056
25296,0.9609375,0.962890625,0.9619140625,0.9507784874,,0.9287109375,0.9296875,0.9291992188,0.9210185758,,0.8916015625,0.916015625,0.9038085938,0.8876957474,,0.9208984375,0.931640625,0.9262695313,0.912579399,,,24234,0.3866666555,0.3533333242,0.3699999899,0.3353944385,,0.200000003,0.1866666675,0.1933333352,0.1922496161,,0.2466666698,0.1666666716,0.2066666707,0.2114023703
25296,0.955078125,0.9375,0.9462890625,0.9505540162,,0.91796875,0.91796875,0.91796875,0.9208660845,,0.8779296875,0.88671875,0.8823242188,0.887427171,,0.90234375,0.8955078125,0.8989257813,0.9118967182,,,24282,0.2866666615,0.4133333266,0.349999994,0.3355404941,,0.1800000072,0.2800000012,0.2300000042,0.19262712,,0.2333333343,0.2199999988,0.2266666666,0.2115550133
25296,0.94921875,0.9501953125,0.9497070313,0.9505116669,,0.9228515625,0.919921875,0.9213867188,0.9208921162,,0.87109375,0.8974609375,0.8842773438,0.8872696796,,0.91015625,0.9150390625,0.9125976563,0.9119317651,,,24284,0.2866666615,0.4133333266,0.349999994,0.3356850891,,0.1800000072,0.2800000012,0.2300000042,0.1930008488,,0.2333333343,0.2199999988,0.2266666666,0.2117061298
25296,0.95703125,0.958984375,0.9580078125,0.9508864742,,0.9306640625,0.921875,0.9262695313,0.9211609869,,0.892578125,0.90625,0.8994140625,0.8878768988,,0.9326171875,0.9228515625,0.927734375,0.9127218956,,,24292,0.4399999976,0.3600000143,0.400000006,0.3363282382,,0.226666674,0.1933333278,0.2100000009,0.1931708403,,0.2399999946,0.2733333409,0.2566666678,0.2121557352
25296,0.9482421875,0.9423828125,0.9453125,0.9506077755,,0.9091796875,0.916015625,0.9125976563,0.9207328204,,0.873046875,0.890625,0.8818359375,0.8875748507,,0.8974609375,0.8955078125,0.896484375,0.9119100195,,,24322,0.3666666746,0.3866666555,0.3766666651,0.3367316225,,0.2800000012,0.2399999946,0.2599999979,0.1938391319,,0.2550335526,0.2466666698,0.2508501112,0.2125426789
25296,0.943359375,0.951171875,0.947265625,0.950440668,,0.916015625,0.9169921875,0.9165039063,0.9205213747,,0.8662109375,0.8896484375,0.8779296875,0.8870925925,,0.912109375,0.896484375,0.904296875,0.9115293623,,,24345,0.2733333409,0.3600000143,0.3166666776,0.3365309731,,0.2066666633,0.2466666698,0.2266666666,0.1941674072,,0.2466666698,0.2599999905,0.2533333302,0.2129505854
25296,0.953125,0.9580078125,0.9555664063,0.9506969549,,0.9150390625,0.92578125,0.9204101563,0.9205158138,,0.8984375,0.908203125,0.9033203125,0.8879039785,,0.9208984375,0.904296875,0.9125976563,0.911582777,,,24359,0.2399999946,0.4466666579,0.3433333263,0.3365989966,,0.2066666633,0.1933333278,0.1999999955,0.1942257331,,0.2199999988,0.2333333343,0.2266666666,0.2130877463
25296,0.9599609375,0.9599609375,0.9599609375,0.951160154,,0.9365234375,0.921875,0.9291992188,0.920949984,,0.87890625,0.9072265625,0.8930664063,0.8881620999,,0.9189453125,0.9072265625,0.9130859375,0.911657935,,,24416,0.453333348,0.4133333266,0.4333333373,0.33756634,,0.2199999988,0.2466666698,0.2333333343,0.1946168091,,0.2199999988,0.2133333385,0.2166666687,0.2131235355
25296,0.9443359375,0.9482421875,0.9462890625,0.9509165994,,0.921875,0.9140625,0.91796875,0.9208009223,,0.8564453125,0.8857421875,0.87109375,0.8873086824,,0.896484375,0.896484375,0.896484375,0.910899257,,,24512,0.2733333409,0.4133333266,0.3433333337,0.3376240099,,0.226666674,0.1800000072,0.2033333406,0.1947039744,,0.2684563696,0.226666674,0.2475615218,0.2134679153
25296,0.9609375,0.96484375,0.962890625,0.9515153007,,0.921875,0.9375,0.9296875,0.9212452512,,0.888671875,0.904296875,0.896484375,0.887767467,,0.91015625,0.916015625,0.9130859375,0.911008591,,,24557,0.302013427,0.3666666746,0.3343400508,0.3375911703,,0.1800000072,0.2533333302,0.2166666687,0.1949236014,,0.2333333343,0.200000003,0.2166666687,0.2134999029
25668,0.9453125,0.935546875,0.9404296875,0.9509610201,,0.9072265625,0.93359375,0.9204101563,0.9212034965,,0.8720703125,0.888671875,0.8803710938,0.8873976484,,0.904296875,0.9033203125,0.9038085938,0.9106485912,,,24561,0.3000000119,0.3199999928,0.3100000024,0.3373152587,,0.200000003,0.2333333343,0.2166666687,0.1951410321,,0.2399999946,0.200000003,0.2199999988,0.2135649038
25668,0.9541015625,0.9482421875,0.951171875,0.9509715628,,0.919921875,0.9208984375,0.9204101563,0.9211638294,,0.8740234375,0.908203125,0.8911132813,0.88758343,,0.91796875,0.9091796875,0.9135742188,0.9107948726,,,24621,0.3733333349,0.4199999869,0.3966666609,0.3379087727,,0.1733333319,0.2133333385,0.1933333352,0.1951229551,,0.2684563696,0.2599999905,0.2642281801,0.2140715366
25668,0.9560546875,0.9443359375,0.9501953125,0.9509327503,,0.90625,0.9228515625,0.9145507813,0.920833177,,0.87109375,0.873046875,0.8720703125,0.8868077742,,0.90625,0.904296875,0.9052734375,0.9105188008,,,24667,0.4199999869,0.3866666555,0.4033333212,0.3385630182,,0.2466666698,0.1866666675,0.2166666687,0.1953383922,,0.2133333385,0.2800000012,0.2466666698,0.2143974879
25668,0.9580078125,0.9521484375,0.955078125,0.951140019,,0.916015625,0.9306640625,0.9233398438,0.9209585104,,0.884765625,0.900390625,0.892578125,0.8870962917,,0.9130859375,0.9052734375,0.9091796875,0.9104518451,,,24697,0.3600000143,0.4666666687,0.4133333415,0.3393107214,,0.2466666698,0.200000003,0.2233333364,0.1956183417,,0.2133333385,0.2599999905,0.2366666645,0.2146201797
25668,0.9521484375,0.9501953125,0.951171875,0.9511416118,,0.9130859375,0.908203125,0.9106445313,0.9204428114,,0.876953125,0.8935546875,0.8852539063,0.8870041724,,0.9091796875,0.904296875,0.9067382813,0.9102661669,,,24719,0.2666666806,0.4199999869,0.3433333337,0.3393509475,,0.2599999905,0.2399999946,0.2499999925,0.1961621582,,0.2733333409,0.2599999905,0.2666666657,0.2151406446
25668,0.9541015625,0.951171875,0.9526367188,0.9512163672,,0.923828125,0.923828125,0.923828125,0.9206120771,,0.88671875,0.9052734375,0.8959960938,0.8874537685,,0.92578125,0.9248046875,0.9252929688,0.911017507,,,24727,0.2800000012,0.473333329,0.3766666651,0.3397241047,,0.2147651017,0.2133333385,0.2140492201,0.1963410288,,0.226666674,0.2399999946,0.2333333343,0.2153225715
25668,0.947265625,0.9521484375,0.9497070313,0.9511409004,,0.9326171875,0.9296875,0.9311523438,0.9211390904,,0.8896484375,0.8935546875,0.8916015625,0.8876611582,,0.9150390625,0.9169921875,0.916015625,0.9112674129,,,24790,0.3266666532,0.2800000012,0.3033333272,0.3393601969,,0.2133333385,0.1666666716,0.1900000051,0.1962776186,,0.226666674,0.1933333278,0.2100000009,0.2152693457
25668,0.943359375,0.9482421875,0.9458007813,0.9508738944,,0.9013671875,0.9140625,0.9077148438,0.9204678781,,0.8955078125,0.8994140625,0.8974609375,0.8881511472,,0.91015625,0.9091796875,0.9096679688,0.9111874407,,,24849,0.4600000083,0.3333333433,0.3966666758,0.3399332617,,0.261744976,0.2666666806,0.2642058283,0.1969569007,,0.2733333409,0.2399999946,0.2566666678,0.215683319
25668,0.953125,0.9453125,0.94921875,0.9507911372,,0.91796875,0.92578125,0.921875,0.9205382342,,0.8857421875,0.9091796875,0.8974609375,0.8886166367,,0.9169921875,0.9208984375,0.9189453125,0.9115753343,,,24879,0.4066666663,0.3799999952,0.3933333308,0.3404672624,,0.200000003,0.2333333343,0.2166666687,0.1971539983,,0.2599999905,0.2199999988,0.2399999946,0.2159264857
25668,0.9609375,0.9521484375,0.9565429688,0.9510787288,,0.9169921875,0.9140625,0.9155273438,0.9202876897,,0.875,0.8974609375,0.8862304688,0.8884973283,,0.9150390625,0.9013671875,0.908203125,0.9114067238,,,24895,0.426666677,0.3799999952,0.4033333361,0.3410959231,,0.1800000072,0.1666666716,0.1733333394,0.1969157917,,0.2348993272,0.2666666806,0.2507830039,0.2162750509
25668,0.9599609375,0.953125,0.9565429688,0.9513519408,,0.9326171875,0.9287109375,0.9306640625,0.9208065083,,0.8916015625,0.9033203125,0.8974609375,0.8889455087,,0.9091796875,0.9111328125,0.91015625,0.9113442002,,,24901,0.3799999952,0.3000000119,0.3400000036,0.3410849639,,0.1733333319,0.2133333385,0.1933333352,0.1968799672,,0.2199999988,0.2333333343,0.2266666666,0.2163789671
25668,0.9375,0.9296875,0.93359375,0.9504640312,,0.9130859375,0.9140625,0.9135742188,0.9204448938,,0.869140625,0.896484375,0.8828125,0.8886388583,,0.9091796875,0.9130859375,0.9111328125,0.9113336308,,,24934,0.3333333433,0.4399999976,0.3866666704,0.341540781,,0.2333333343,0.2199999988,0.2266666666,0.1971778342,,0.2399999946,0.226666674,0.2333333343,0.2165485107
25668,0.953125,0.9345703125,0.9438476563,0.9501332125,,0.9189453125,0.9169921875,0.91796875,0.9203210866,,0.8662109375,0.89453125,0.8803710938,0.8882254701,,0.9130859375,0.9013671875,0.9072265625,0.9111282774,,,24963,0.3533333242,0.3733333349,0.3633333296,0.3417587065,,0.2133333385,0.226666674,0.2200000063,0.1974060559,,0.2066666633,0.200000003,0.2033333331,0.216416359
26040,0.9501953125,0.947265625,0.9487304688,0.9500630753,,0.921875,0.9306640625,0.9262695313,0.9206185089,,0.8876953125,0.896484375,0.8920898438,0.8884186888,,0.9091796875,0.9111328125,0.91015625,0.911079676,,,24977,0.3533333242,0.3733333349,0.3633333296,0.3419744527,,0.2866666615,0.2333333343,0.2599999979,0.1980319953,,0.2399999946,0.2533333302,0.2466666624,0.216718862
26040,0.9560546875,0.9462890625,0.951171875,0.9501185153,,0.9072265625,0.912109375,0.9096679688,0.9200709819,,0.880859375,0.8779296875,0.8793945313,0.8879674809,,0.9130859375,0.90625,0.9096679688,0.9110090906,,,25008,0.2666666806,0.3666666746,0.3166666776,0.341721375,,0.2533333302,0.2199999988,0.2366666645,0.198418342,,0.2066666633,0.2599999905,0.2333333269,0.2168850066
26040,0.95703125,0.9443359375,0.9506835938,0.9501467692,,0.9111328125,0.9052734375,0.908203125,0.919477589,,0.8759765625,0.8896484375,0.8828125,0.8877097318,,0.8984375,0.904296875,0.9013671875,0.9105269955,,,25047,0.400000006,0.3733333349,0.3866666704,0.3421708279,,0.1933333278,0.2399999946,0.2166666612,0.1986008252,,0.2281879187,0.2599999905,0.2440939546,0.2171570961
26040,0.9501953125,0.9453125,0.9477539063,0.9500271261,,0.904296875,0.9140625,0.9091796875,0.9189626939,,0.87109375,0.8994140625,0.8852539063,0.8875869406,,0.91015625,0.9033203125,0.9067382813,0.9103375598,,,25133,0.3133333325,0.3066666722,0.3100000024,0.3418491197,,0.2281879187,0.2399999946,0.2340939566,0.1989557565,,0.200000003,0.200000003,0.200000003,0.2169855252
26040,0.9462890625,0.94140625,0.9438476563,0.9497181526,,0.9091796875,0.91796875,0.9135742188,0.9186932702,,0.87890625,0.8984375,0.888671875,0.8876411873,,0.91015625,0.9052734375,0.9077148438,0.910206424,,,25206,0.395973146,0.3466666639,0.3713199049,0.3421438275,,0.2147651017,0.2333333343,0.224049218,0.1992066911,,0.2066666633,0.1933333278,0.1999999955,0.2168156699
26040,0.94140625,0.9462890625,0.9438476563,0.9494246278,,0.904296875,0.9189453125,0.9116210938,0.9183396614,,0.896484375,0.896484375,0.896484375,0.8880833467,,0.9140625,0.9033203125,0.9086914063,0.9101306731,,,25231,0.4866666794,0.3000000119,0.3933333457,0.3426557227,,0.200000003,0.2684563696,0.2342281863,0.1995569061,,0.2133333385,0.2133333385,0.2133333385,0.2167808466
26040,0.953125,0.94921875,0.951171875,0.9495119901,,0.9189453125,0.9169921875,0.91796875,0.9183211158,,0.8759765625,0.9091796875,0.892578125,0.8883080856,,0.9248046875,0.92578125,0.9252929688,0.9108887879,,,25244,0.3733333349,0.2800000012,0.3266666681,0.3424958322,,0.1599999964,0.2214765102,0.1907382533,0.1994687196,,0.2866666615,0.2133333385,0.25,0.2171130381
26040,0.951171875,0.943359375,0.947265625,0.9493996719,,0.92578125,0.9296875,0.927734375,0.9187917788,,0.8955078125,0.884765625,0.8901367188,0.8883995172,,0.923828125,0.908203125,0.916015625,0.9111451297,,,25251,0.3733333349,0.3799999952,0.3766666651,0.3428375405,,0.2199999988,0.2066666633,0.213333331,0.1996073657,,0.2466666698,0.1933333278,0.2199999988,0.2171419077
26040,0.9560546875,0.94140625,0.9487304688,0.9493662117,,0.9140625,0.9169921875,0.9155273438,0.918628557,,0.890625,0.8857421875,0.8881835938,0.8883887211,,0.9169921875,0.8984375,0.9077148438,0.9109736154,,,25253,0.3733333349,0.3799999952,0.3766666651,0.3431758317,,0.2199999988,0.2066666633,0.213333331,0.1997446253,,0.2466666698,0.1933333278,0.2199999988,0.2171704886
26040,0.951171875,0.9501953125,0.9506835938,0.9494320808,,0.916015625,0.9189453125,0.9174804688,0.9185711526,,0.884765625,0.89453125,0.8896484375,0.8884517069,,0.9130859375,0.9072265625,0.91015625,0.9109327471,,,25332,0.3400000036,0.400000006,0.3700000048,0.3434440735,,0.226666674,0.2199999988,0.2233333364,0.1999805124,,0.226666674,0.2399999946,0.2333333343,0.2173321171
26412,0.951171875,0.947265625,0.94921875,0.9494214143,,0.9228515625,0.9208984375,0.921875,0.918736345,,0.87109375,0.900390625,0.8857421875,0.8883162309,,0.9091796875,0.9111328125,0.91015625,0.9108939223,,,25391,0.3199999928,0.4133333266,0.3666666597,0.3436762993,,0.2466666698,0.2133333385,0.2300000042,0.2002807074,,0.2666666806,0.2933333218,0.2800000012,0.2179587959
26412,0.958984375,0.9521484375,0.9555664063,0.9497286639,,0.9111328125,0.91015625,0.9106445313,0.9183317543,,0.884765625,0.8837890625,0.8842773438,0.8881142866,,0.912109375,0.8984375,0.9052734375,0.9106128981,,,25505,0.3133333325,0.4466666579,0.3799999952,0.3440395363,,0.1666666716,0.1533333361,0.1600000039,0.1998779003,,0.2066666633,0.226666674,0.2166666687,0.2179458747
26412,0.9560546875,0.9453125,0.9506835938,0.9497764104,,0.916015625,0.9150390625,0.9155273438,0.9181915337,,0.8876953125,0.8955078125,0.8916015625,0.8882886504,,0.9033203125,0.9033203125,0.9033203125,0.9102482688,,,25520,0.3466666639,0.426666677,0.3866666704,0.3444658076,,0.2399999946,0.2599999905,0.2499999925,0.2003791212,,0.2133333385,0.2800000012,0.2466666698,0.2182330826
26412,0.958984375,0.95703125,0.9580078125,0.9501879805,,0.921875,0.9296875,0.92578125,0.9185710196,,0.8916015625,0.8994140625,0.8955078125,0.8886496085,,0.9091796875,0.900390625,0.9047851563,0.9099751131,,,25572,0.4966442883,0.4133333266,0.4549888074,0.3455710376,,0.2599999905,0.2133333385,0.2366666645,0.2007419967,,0.3133333325,0.2933333218,0.3033333272,0.2190840851
26412,0.951171875,0.9501953125,0.9506835938,0.9502127611,,0.91015625,0.9130859375,0.9116210938,0.9182235233,,0.87890625,0.892578125,0.8857421875,0.8885042374,,0.91015625,0.8984375,0.904296875,0.9096912012,,,25599,0.3533333242,0.4133333266,0.3833333254,0.3459486605,,0.2399999946,0.2466666698,0.2433333322,0.20116791,,0.2466666698,0.1677852422,0.207225956,0.2189655038
26412,0.94921875,0.9453125,0.947265625,0.9500654043,,0.921875,0.9208984375,0.9213867188,0.918381683,,0.87890625,0.908203125,0.8935546875,0.8887567599,,0.912109375,0.9130859375,0.9125976563,0.909836524,,,25661,0.4866666794,0.400000006,0.4433333427,0.3469225073,,0.2333333343,0.2599999905,0.2466666624,0.2016228976,,0.1733333319,0.2599999905,0.2166666612,0.2189425153
26412,0.94921875,0.947265625,0.9482421875,0.9499742435,,0.9111328125,0.91796875,0.9145507813,0.918190138,,0.88671875,0.8935546875,0.8901367188,0.8888257579,,0.9091796875,0.9169921875,0.9130859375,0.9099989947,,,25686,0.3533333242,0.4866666794,0.4200000018,0.3476532823,,0.2333333343,0.2933333218,0.2633333281,0.2022400019,,0.2800000012,0.2133333385,0.2466666698,0.2192197569
26412,0.958984375,0.9560546875,0.9575195313,0.9503515079,,0.93359375,0.9287109375,0.9311523438,0.9188382482,,0.8974609375,0.8994140625,0.8984375,0.889306345,,0.91796875,0.90234375,0.91015625,0.9100068574,,,25747,0.3799999952,0.4600000083,0.4200000018,0.3483767495,,0.1933333278,0.2666666806,0.2300000042,0.2025176019,,0.2133333385,0.1533333361,0.1833333373,0.2188608927
26412,0.95703125,0.94140625,0.94921875,0.95029487,,0.9150390625,0.9248046875,0.919921875,0.9188924296,,0.90625,0.916015625,0.9111328125,0.8903976683,,0.916015625,0.9150390625,0.9155273438,0.9102828817,,,25775,0.4133333266,0.3933333457,0.4033333361,0.3489263153,,0.2199999988,0.226666674,0.2233333364,0.2027257592,,0.2933333218,0.3600000143,0.3266666681,0.2199389504
26412,0.943359375,0.9453125,0.9443359375,0.9499969234,,0.912109375,0.9072265625,0.9096679688,0.9184312065,,0.8828125,0.8984375,0.890625,0.8904090349,,0.9140625,0.9091796875,0.9116210938,0.9103497923,,,25780,0.4199999869,0.3799999952,0.3999999911,0.3494370521,,0.2533333302,0.2533333302,0.2533333302,0.2032318349,,0.275167793,0.1866666675,0.2309172302,0.2200487332
26412,0.95703125,0.9609375,0.958984375,0.9504462959,,0.9423828125,0.9443359375,0.943359375,0.919677615,,0.896484375,0.904296875,0.900390625,0.8909081144,,0.9189453125,0.912109375,0.9155273438,0.9106086699,,,25812,0.3000000119,0.3733333349,0.3366666734,0.3493093483,,0.1866666675,0.2199999988,0.2033333331,0.2032328499,,0.2066666633,0.2466666698,0.2266666666,0.2201149126
26412,0.9638671875,0.96484375,0.9643554688,0.9511417546,,0.9296875,0.9326171875,0.9311523438,0.9202513514,,0.896484375,0.904296875,0.900390625,0.89138224,,0.91015625,0.9189453125,0.9145507813,0.9108057755,,,25847,0.4133333266,0.4333333373,0.4233333319,0.3500495881,,0.315436244,0.226666674,0.271051459,0.203911036,,0.2066666633,0.2733333409,0.2400000021,0.2203137635
26784,0.95703125,0.9541015625,0.9555664063,0.9513629872,,0.919921875,0.9189453125,0.9194335938,0.9202104635,,0.888671875,0.890625,0.8896484375,0.8912955498,,0.919921875,0.91015625,0.9150390625,0.9110174398,,,25863,0.4399999976,0.4333333373,0.4366666675,0.3509157589,,0.2333333343,0.2599999905,0.2466666624,0.2043385923,,0.1933333278,0.2199999988,0.2066666633,0.2201772925
26784,0.9453125,0.9599609375,0.9526367188,0.9514266737,,0.931640625,0.921875,0.9267578125,0.920537831,,0.8857421875,0.890625,0.8881835938,0.891139952,,0.908203125,0.908203125,0.908203125,0.9108767241,,,25880,0.4799999893,0.426666677,0.4533333331,0.3519399347,,0.1733333319,0.2281879187,0.2007606253,0.2043028126,,0.2466666698,0.2066666633,0.2266666666,0.2202421862
26784,0.9482421875,0.94140625,0.9448242188,0.951096551,,0.90625,0.9208984375,0.9135742188,0.9201896504,,0.8779296875,0.87890625,0.8784179688,0.8905038529,,0.8955078125,0.8974609375,0.896484375,0.9101571066,,,25921,0.426666677,0.4399999976,0.4333333373,0.3527538687,,0.1933333278,0.2199999988,0.2066666633,0.2043264511,,0.2599999905,0.2066666633,0.2333333269,0.2203730976
26784,0.9462890625,0.9482421875,0.947265625,0.9509050047,,0.919921875,0.9248046875,0.9223632813,0.9202983319,,0.8671875,0.892578125,0.8798828125,0.8899728008,,0.9111328125,0.904296875,0.9077148438,0.9100349935,,,25973,0.4933333397,0.400000006,0.4466666728,0.3536929967,,0.2800000012,0.2733333409,0.276666671,0.2050498533,,0.2333333343,0.1866666675,0.2100000009,0.2202693666
26784,0.951171875,0.939453125,0.9453125,0.9506253795,,0.9189453125,0.904296875,0.9116210938,0.91986447,,0.88671875,0.890625,0.888671875,0.8899077546,,0.9052734375,0.90625,0.9057617188,0.9098213298,,,26015,0.4133333266,0.5199999809,0.4666666538,0.3548227333,,0.1933333278,0.200000003,0.1966666654,0.2049660214,,0.2066666633,0.2066666633,0.2066666633,0.2201333396
26784,0.9638671875,0.9560546875,0.9599609375,0.9510921574,,0.919921875,0.9384765625,0.9291992188,0.9203312074,,0.884765625,0.8955078125,0.8901367188,0.8899192028,,0.9111328125,0.912109375,0.9116210938,0.909911318,,,26029,0.3600000143,0.3733333349,0.3666666746,0.3549411727,,0.2599999905,0.2066666633,0.2333333269,0.2052496945,,0.2533333302,0.2333333343,0.2433333322,0.2203653395
26784,0.951171875,0.9560546875,0.9536132813,0.9512182136,,0.9306640625,0.931640625,0.9311523438,0.9208722642,,0.888671875,0.908203125,0.8984375,0.8903451176,,0.9306640625,0.9228515625,0.9267578125,0.9107536427,,,26045,0.4799999893,0.3533333242,0.4166666567,0.3555584276,,0.2599999905,0.2133333385,0.2366666645,0.2055638642,,0.1666666716,0.1733333319,0.1700000018,0.2198616862
26784,0.951171875,0.9541015625,0.9526367188,0.9512891388,,0.9345703125,0.931640625,0.9331054688,0.9214839245,,0.8876953125,0.8994140625,0.8935546875,0.8905055961,,0.9228515625,0.921875,0.9223632813,0.9113341246,,,26066,0.2533333302,0.426666677,0.3400000036,0.3554028433,,0.226666674,0.2066666633,0.2166666687,0.2056748922,,0.2333333343,0.2399999946,0.2366666645,0.2200297359
26784,0.9541015625,0.947265625,0.9506835938,0.9512588616,,0.9248046875,0.9228515625,0.923828125,0.9216011345,,0.8662109375,0.8935546875,0.8798828125,0.8899744569,,0.9169921875,0.908203125,0.9125976563,0.9113973012,,,26075,0.2666666806,0.4333333373,0.3500000089,0.355348815,,0.2333333343,0.2599999905,0.2466666624,0.2060848099,,0.2199999988,0.2399999946,0.2299999967,0.2201294386
26784,0.955078125,0.9521484375,0.9536132813,0.9513765825,,0.9326171875,0.93359375,0.9331054688,0.9221763512,,0.8984375,0.900390625,0.8994140625,0.8904464372,,0.9169921875,0.90234375,0.9096679688,0.9113108346,,,26091,0.3400000036,0.4600000083,0.400000006,0.3557953269,,0.1866666675,0.2666666806,0.226666674,0.2062906286,,0.200000003,0.1866666675,0.1933333352,0.2198614775
26784,0.9560546875,0.9482421875,0.9521484375,0.9514151753,,0.9228515625,0.90625,0.9145507813,0.9217950727,,0.8740234375,0.8916015625,0.8828125,0.8900647404,,0.9140625,0.9052734375,0.9096679688,0.9112286913,,,26094,0.3400000036,0.4600000083,0.400000006,0.3562373737,,0.1866666675,0.2666666806,0.226666674,0.206494389,,0.200000003,0.1866666675,0.1933333352,0.2195961961
26784,0.955078125,0.953125,0.9541015625,0.9515494947,,0.939453125,0.9443359375,0.9418945313,0.9228000456,,0.8896484375,0.9052734375,0.8974609375,0.8904345502,,0.92578125,0.9228515625,0.9243164063,0.911883077,,,26154,0.3400000036,0.3066666722,0.3233333379,0.3559083333,,0.2199999988,0.2399999946,0.2299999967,0.2067294451,,0.2818791866,0.1866666675,0.234272927,0.2197429634
26784,0.9482421875,0.935546875,0.9418945313,0.9510667465,,0.9140625,0.9208984375,0.9174804688,0.9225340668,,0.87109375,0.8935546875,0.8823242188,0.8900290336,,0.912109375,0.896484375,0.904296875,0.9115037669,,,26155,0.3400000036,0.3066666722,0.3233333379,0.3555825834,,0.2199999988,0.2399999946,0.2299999967,0.2069621506,,0.2818791866,0.1866666675,0.234272927,0.219888263
26784,0.9462890625,0.9404296875,0.943359375,0.9506813779,,0.921875,0.9208984375,0.9213867188,0.9224766994,,0.8623046875,0.8837890625,0.873046875,0.8891799257,,0.89453125,0.904296875,0.8994140625,0.9108992817,,,26169,0.3866666555,0.3666666746,0.3766666651,0.3557934242,,0.2933333218,0.1733333319,0.2333333269,0.2072258624,,0.3600000143,0.200000003,0.2800000086,0.2204893805
26784,0.958984375,0.9619140625,0.9604492188,0.9511697699,,0.9404296875,0.939453125,0.9399414063,0.9233499347,,0.9130859375,0.916015625,0.9145507813,0.8904484685,,0.9345703125,0.931640625,0.9331054688,0.9120095911,,,26279,0.3333333433,0.4666666687,0.400000006,0.35623549,,0.2466666698,0.200000003,0.2233333364,0.2073869371,,0.2133333385,0.1933333278,0.2033333331,0.22031782
27156,0.9501953125,0.958984375,0.9545898438,0.9513407736,,0.9306640625,0.9208984375,0.92578125,0.9234715005,,0.88671875,0.892578125,0.8896484375,0.8904084669,,0.9140625,0.9140625,0.9140625,0.9121122365,,,26292,0.3333333433,0.4600000083,0.3966666758,0.3566398019,,0.2666666806,0.1733333319,0.2200000063,0.2075130678,,0.200000003,0.1800000072,0.1900000051,0.2200146419
27156,0.9453125,0.9521484375,0.9487304688,0.9512102584,,0.93359375,0.9375,0.935546875,0.9240752692,,0.8720703125,0.8994140625,0.8857421875,0.890175153,,0.9130859375,0.916015625,0.9145507813,0.9122341637,,,26303,0.4666666687,0.400000006,0.4333333373,0.3574067372,,0.2466666698,0.1866666675,0.2166666687,0.2076046038,,0.2066666633,0.1933333278,0.1999999955,0.2198144954
27156,0.953125,0.943359375,0.9482421875,0.9510618549,,0.916015625,0.912109375,0.9140625,0.9235746308,,0.8896484375,0.90234375,0.8959960938,0.8904662,,0.90625,0.900390625,0.9033203125,0.9117884712,,,26379,0.3600000143,0.3400000036,0.3500000089,0.3573326699,,0.2466666698,0.3133333325,0.2800000012,0.2083285578,,0.2800000012,0.2466666698,0.2633333355,0.2202496838
27156,0.95703125,0.9443359375,0.9506835938,0.9510429418,,0.93359375,0.9384765625,0.9360351563,0.924197657,,0.88671875,0.888671875,0.8876953125,0.8903276556,,0.9140625,0.90625,0.91015625,0.9117068601,,,26393,0.3533333242,0.3199999928,0.3366666585,0.3571260098,,0.2733333409,0.2466666698,0.2600000054,0.2088452723,,0.226666674,0.2666666806,0.2466666773,0.2205138537
27156,0.9501953125,0.9501953125,0.9501953125,0.9510005603,,0.9208984375,0.919921875,0.9204101563,0.924008282,,0.8876953125,0.8896484375,0.888671875,0.8902448666,,0.9013671875,0.91015625,0.9057617188,0.9114096031,,,26403,0.3133333325,0.3933333457,0.3533333391,0.3570880831,,0.1533333361,0.2466666698,0.200000003,0.2087568196,,0.2399999946,0.113333337,0.1766666658,0.2200753819
27156,0.9580078125,0.9599609375,0.958984375,0.9513997511,,0.93359375,0.9306640625,0.9321289063,0.9244143132,,0.8955078125,0.91015625,0.9028320313,0.8908742248,,0.9248046875,0.9228515625,0.923828125,0.9120305292,,,26409,0.3133333325,0.3933333457,0.3533333391,0.3570505357,,0.1533333361,0.2466666698,0.200000003,0.2086692514,,0.2399999946,0.113333337,0.1766666658,0.2196412947
27156,0.9482421875,0.9453125,0.9467773438,0.9511686307,,0.912109375,0.916015625,0.9140625,0.9238967226,,0.8798828125,0.8896484375,0.884765625,0.8905687948,,0.908203125,0.8994140625,0.9038085938,0.9116194324,,,26470,0.400000006,0.2133333385,0.3066666722,0.356546697,,0.2466666698,0.2199999988,0.2333333343,0.2089158922,,0.2199999988,0.2333333343,0.2266666666,0.2197115484
27156,0.9560546875,0.9521484375,0.9541015625,0.9513152773,,0.9404296875,0.9306640625,0.935546875,0.9244792302,,0.8994140625,0.900390625,0.8999023438,0.8910354723,,0.9169921875,0.9052734375,0.9111328125,0.9115951014,,,26512,0.4399999976,0.4066666663,0.4233333319,0.3572145634,,0.226666674,0.2133333385,0.2200000063,0.2090267334,,0.2800000012,0.2666666806,0.2733333409,0.2202477663
27156,0.939453125,0.9384765625,0.9389648438,0.9506977556,,0.9111328125,0.9189453125,0.9150390625,0.9240072218,,0.8857421875,0.89453125,0.8901367188,0.8909905346,,0.91015625,0.90625,0.908203125,0.9114255026,,,26670,0.4133333266,0.3933333457,0.4033333361,0.3576757511,,0.2399999946,0.2199999988,0.2299999967,0.209236466,,0.2066666633,0.200000003,0.2033333331,0.220078622
27156,0.9560546875,0.953125,0.9545898438,0.95089236,,0.92578125,0.935546875,0.9306640625,0.9243400638,,0.892578125,0.91796875,0.9052734375,0.8917046798,,0.9248046875,0.91015625,0.9174804688,0.9117282509,,,26708,0.3199999928,0.4199999869,0.3699999899,0.3577989935,,0.2199999988,0.2666666806,0.2433333397,0.2095774348,,0.1733333319,0.2466666698,0.2100000009,0.2199778358
27156,0.958984375,0.96484375,0.9619140625,0.9514434451,,0.94140625,0.9423828125,0.9418945313,0.9252177872,,0.9140625,0.9130859375,0.9135742188,0.8927981567,,0.935546875,0.9267578125,0.9311523438,0.9126994555,,,26754,0.5771812201,0.4866666794,0.5319239497,0.3595402431,,0.2599999905,0.2399999946,0.2499999925,0.2099816603,,0.2533333302,0.2800000012,0.2666666657,0.2204447241
27156,0.9453125,0.93359375,0.939453125,0.9508439291,,0.9287109375,0.9248046875,0.9267578125,0.9252947885,,0.888671875,0.8974609375,0.8930664063,0.8928115692,,0.9130859375,0.9091796875,0.9111328125,0.9126211234,,,26756,0.5771812201,0.4866666794,0.5319239497,0.3612640801,,0.2599999905,0.2399999946,0.2499999925,0.2103818437,,0.2533333302,0.2800000012,0.2666666657,0.2209069435
27156,0.96484375,0.9609375,0.962890625,0.9514462639,,0.9296875,0.9375,0.93359375,0.9257097365,,0.8837890625,0.904296875,0.8940429688,0.8928731392,,0.9248046875,0.9150390625,0.919921875,0.912986161,,,26796,0.2599999905,0.5266666412,0.3933333158,0.3615847725,,0.1933333278,0.1666666716,0.1799999997,0.2100780252,,0.2466666698,0.2199999988,0.2333333343,0.2210312074
27528,0.9423828125,0.9501953125,0.9462890625,0.9511884039,,0.9296875,0.9296875,0.9296875,0.9259086247,,0.888671875,0.8994140625,0.8940429688,0.8929316306,,0.9091796875,0.9033203125,0.90625,0.9126493529,,,26797,0.2599999905,0.5266666412,0.3933333158,0.3619022579,,0.1933333278,0.1666666716,0.1799999997,0.209777245,,0.2466666698,0.2199999988,0.2333333343,0.2211542287
27528,0.947265625,0.9521484375,0.9497070313,0.9511143352,,0.9189453125,0.9189453125,0.9189453125,0.9255604591,,0.8740234375,0.89453125,0.8842773438,0.8924989163,,0.9052734375,0.908203125,0.9067382813,0.9123537993,,,26798,0.2599999905,0.5266666412,0.3933333158,0.3622165685,,0.1933333278,0.1666666716,0.1799999997,0.2094794725,,0.2466666698,0.2199999988,0.2333333343,0.2212760198
27528,0.958984375,0.9521484375,0.9555664063,0.9513369388,,0.9189453125,0.92578125,0.9223632813,0.9254006002,,0.8876953125,0.8935546875,0.890625,0.8924052205,,0.90234375,0.9140625,0.908203125,0.9121462656,,,26814,0.3916083872,0.3199999928,0.35580419,0.3621524447,,0.2599999905,0.2399999946,0.2499999925,0.2098846777,,0.2333333343,0.226666674,0.2300000042,0.2213632596
27528,0.953125,0.9541015625,0.9536132813,0.9514507559,,0.91015625,0.9140625,0.912109375,0.9247360389,,0.8779296875,0.89453125,0.8862304688,0.8920964829,,0.9140625,0.91015625,0.912109375,0.9121444211,,,26827,0.382550329,0.3933333457,0.3879418373,0.3624103386,,0.2733333409,0.200000003,0.2366666719,0.2101524976,,0.3133333325,0.2466666698,0.2800000012,0.221949627
27528,0.9462890625,0.939453125,0.9428710938,0.9510217728,,0.912109375,0.9208984375,0.9165039063,0.9243244323,,0.890625,0.896484375,0.8935546875,0.8921693931,,0.91015625,0.908203125,0.9091796875,0.9119961844,,,26829,0.382550329,0.3933333457,0.3879418373,0.3626656536,,0.2733333409,0.200000003,0.2366666719,0.2104176394,,0.3133333325,0.2466666698,0.2800000012,0.2225301308
27528,0.9609375,0.955078125,0.9580078125,0.9513710748,,0.9326171875,0.9404296875,0.9365234375,0.9249343826,,0.91015625,0.9111328125,0.9106445313,0.89309315,,0.919921875,0.9140625,0.9169921875,0.9122459846,,,26928,0.2666666806,0.4866666794,0.37666668,0.3628056639,,0.2066666633,0.2599999905,0.2333333269,0.2106467963,,0.2599999905,0.2199999988,0.2399999946,0.2227048294
27528,0.943359375,0.9462890625,0.9448242188,0.951043732,,0.9033203125,0.9228515625,0.9130859375,0.9243419603,,0.88671875,0.9052734375,0.8959960938,0.8932382972,,0.912109375,0.9033203125,0.9077148438,0.9120194275,,,27067,0.2432432473,0.3333333433,0.2882882953,0.3620604902,,0.1933333278,0.2733333409,0.2333333343,0.2108736616,,0.2733333409,0.226666674,0.2500000075,0.2229777812
27528,0.9521484375,0.9443359375,0.9482421875,0.9509036548,,0.9287109375,0.923828125,0.9262695313,0.9244383389,,0.8779296875,0.892578125,0.8852539063,0.8928390777,,0.9248046875,0.916015625,0.9204101563,0.9124389639,,,27078,0.3378378451,0.3933333457,0.3655855954,0.3620957413,,0.2399999946,0.2214765102,0.2307382524,0.2110723076,,0.226666674,0.2133333385,0.2200000063,0.2229480034
27528,0.9580078125,0.943359375,0.9506835938,0.9508926517,,0.9267578125,0.921875,0.9243164063,0.9244322422,,0.87890625,0.8876953125,0.8833007813,0.8923621628,,0.908203125,0.90625,0.9072265625,0.9121783439,,,27142,0.3533333242,0.4399999976,0.3966666609,0.3624414505,,0.2533333302,0.2333333343,0.2433333322,0.2113949178,,0.2199999988,0.226666674,0.2233333364,0.2229518568
27528,0.9482421875,0.94140625,0.9448242188,0.9505892301,,0.919921875,0.9267578125,0.9233398438,0.9243776223,,0.8916015625,0.900390625,0.8959960938,0.8925438594,,0.9345703125,0.9130859375,0.923828125,0.9127608329,,,27148,0.3533333242,0.4399999976,0.3966666609,0.3627837026,,0.2533333302,0.2333333343,0.2433333322,0.2117143019,,0.2199999988,0.226666674,0.2233333364,0.2229556716
27528,0.9443359375,0.951171875,0.9477539063,0.9504474639,,0.923828125,0.927734375,0.92578125,0.9244478037,,0.8779296875,0.900390625,0.8891601563,0.8923746742,,0.916015625,0.8984375,0.9072265625,0.9124841194,,,27154,0.4333333373,0.3000000119,0.3666666746,0.3628225323,,0.2199999988,0.2133333385,0.2166666687,0.2117638256,,0.1933333278,0.2399999946,0.2166666612,0.2228927814
27528,0.9462890625,0.943359375,0.9448242188,0.9501663016,,0.919921875,0.9111328125,0.9155273438,0.9240017807,,0.880859375,0.8974609375,0.8891601563,0.8922139483,,0.9072265625,0.9169921875,0.912109375,0.9124653822,,,27158,0.4333333373,0.3000000119,0.3666666746,0.3628609737,,0.2199999988,0.2133333385,0.2166666687,0.211812854,,0.1933333278,0.2399999946,0.2166666612,0.2228305202
27528,0.9423828125,0.951171875,0.9467773438,0.9499968537,,0.9228515625,0.9326171875,0.927734375,0.9241884104,,0.8701171875,0.896484375,0.8833007813,0.89176829,,0.8935546875,0.90625,0.8999023438,0.9118372303,,,27159,0.4333333373,0.3000000119,0.3666666746,0.3628990307,,0.2199999988,0.2133333385,0.2166666687,0.2118613922,,0.1933333278,0.2399999946,0.2166666612,0.2227688817
27528,0.9658203125,0.9677734375,0.966796875,0.9508368548,,0.9345703125,0.9365234375,0.935546875,0.9247563336,,0.8955078125,0.9091796875,0.90234375,0.892297063,,0.92578125,0.9169921875,0.9213867188,0.9123147047,,,27234,0.4466666579,0.400000006,0.4233333319,0.3635033737,,0.2199999988,0.1933333278,0.2066666633,0.2118094449,,0.2666666806,0.3066666722,0.2866666764,0.2234078596
27900,0.95703125,0.958984375,0.9580078125,0.9511954027,,0.919921875,0.9228515625,0.9213867188,0.9245878529,,0.8857421875,0.8916015625,0.888671875,0.8921158036,,0.90625,0.91015625,0.908203125,0.9121091257,,,27274,0.3466666639,0.4466666579,0.3966666609,0.3638350066,,0.2333333343,0.2333333343,0.2333333343,0.2120246838,,0.2199999988,0.2399999946,0.2299999967,0.223473781
27900,0.9638671875,0.9501953125,0.95703125,0.951487195,,0.927734375,0.9345703125,0.9311523438,0.9249160774,,0.892578125,0.9130859375,0.9028320313,0.892651615,,0.927734375,0.9326171875,0.9301757813,0.9130124585,,,27329,0.3866666555,0.4133333266,0.3999999911,0.3641966564,,0.200000003,0.113333337,0.15666667,0.2114711037,,0.2066666633,0.2133333385,0.2100000009,0.2233390432
27900,0.9619140625,0.9453125,0.9536132813,0.9515934993,,0.9287109375,0.9287109375,0.9287109375,0.9251058204,,0.90234375,0.8935546875,0.8979492188,0.8929164952,,0.9052734375,0.9130859375,0.9091796875,0.9128208199,,,27358,0.3266666532,0.3199999928,0.323333323,0.3637880231,,0.2199999988,0.2733333409,0.2466666698,0.2118230593,,0.2399999946,0.1866666675,0.213333331,0.2232389861
27900,0.951171875,0.951171875,0.951171875,0.9515724181,,0.9326171875,0.935546875,0.9340820313,0.925554631,,0.904296875,0.8974609375,0.9008789063,0.8933146157,,0.9306640625,0.9189453125,0.9248046875,0.9134200133,,,27438,0.3333333433,0.5,0.4166666716,0.3643168096,,0.226666674,0.226666674,0.226666674,0.2119714955,,0.1800000072,0.2333333343,0.2066666707,0.2230732629
27900,0.9462890625,0.9501953125,0.9482421875,0.9514059066,,0.9140625,0.9140625,0.9140625,0.9249800244,,0.9091796875,0.9052734375,0.9072265625,0.894010213,,0.908203125,0.912109375,0.91015625,0.9132568251,,,27449,0.426666677,0.4199999869,0.4233333319,0.3649069748,,0.226666674,0.2199999988,0.2233333364,0.2120851139,,0.2599999905,0.2800000012,0.2699999958,0.2235425302
27900,0.9443359375,0.947265625,0.9458007813,0.9511256503,,0.919921875,0.923828125,0.921875,0.9248247732,,0.884765625,0.8916015625,0.8881835938,0.8937188821,,0.8974609375,0.908203125,0.9028320313,0.9127355855,,,27457,0.4066666663,0.4399999976,0.4233333319,0.3654912384,,0.2533333302,0.2466666698,0.25,0.2124642627,,0.2733333409,0.2466666698,0.2600000054,0.223907105
27900,0.962890625,0.9560546875,0.9594726563,0.9515430006,,0.9326171875,0.9345703125,0.93359375,0.9252632221,,0.8974609375,0.90234375,0.8999023438,0.8940280552,,0.9111328125,0.9052734375,0.908203125,0.9125089624,,,27505,0.3333333433,0.4600000083,0.3966666758,0.3658029928,,0.1400000006,0.2399999946,0.1899999976,0.2122396201,,0.2800000012,0.2866666615,0.2833333313,0.2245013672
27900,0.9501953125,0.9560546875,0.953125,0.9516221006,,0.9228515625,0.9365234375,0.9296875,0.9254844359,,0.892578125,0.8857421875,0.8891601563,0.8937846602,,0.9169921875,0.9091796875,0.9130859375,0.9125378112,,,27529,0.3666666746,0.4399999976,0.4033333361,0.3661782962,,0.2599999905,0.2666666806,0.2633333355,0.2127505572,,0.2733333409,0.2666666806,0.2700000107,0.2249563537
27900,0.947265625,0.9375,0.9423828125,0.9511601362,,0.9150390625,0.921875,0.9184570313,0.9251330657,,0.9013671875,0.892578125,0.8969726563,0.89394406,,0.9228515625,0.9228515625,0.9228515625,0.9130534987,,,27569,0.3400000036,0.453333348,0.3966666758,0.36648318,,0.2199999988,0.3000000119,0.2600000054,0.2132230517,,0.2866666615,0.2133333385,0.25,0.2252067901
27900,0.9443359375,0.9453125,0.9448242188,0.9508433403,,0.9208984375,0.9248046875,0.9228515625,0.9250189906,,0.87109375,0.8828125,0.876953125,0.8930945133,,0.890625,0.9033203125,0.8969726563,0.9122494566,,,27572,0.3199999928,0.2666666806,0.2933333367,0.3657516816,,0.2666666806,0.1866666675,0.226666674,0.2133574879,,0.2199999988,0.200000003,0.2100000009,0.2250547222
27900,0.953125,0.9609375,0.95703125,0.9511527358,,0.9375,0.9482421875,0.9428710938,0.9259115957,,0.9208984375,0.9169921875,0.9189453125,0.8943870532,,0.935546875,0.9345703125,0.9350585938,0.9133899135,,,27603,0.3733333349,0.3199999928,0.3466666639,0.3655608314,,0.2133333385,0.2133333385,0.2133333385,0.2133572464,,0.2133333385,0.2281879187,0.2207606286,0.2250117813
27900,0.962890625,0.9609375,0.9619140625,0.9516908021,,0.931640625,0.935546875,0.93359375,0.9262957034,,0.890625,0.9130859375,0.9018554688,0.894760474,,0.9267578125,0.9228515625,0.9248046875,0.9139606522,,,27613,0.4600000083,0.3000000119,0.3800000101,0.3657052232,,0.2066666633,0.2399999946,0.223333329,0.2134570073,,0.2466666698,0.2466666698,0.2466666698,0.2252283302
28272,0.95703125,0.9521484375,0.9545898438,0.9518357542,,0.927734375,0.9267578125,0.9272460938,0.9263432229,,0.8935546875,0.89453125,0.8940429688,0.8947245987,,0.9072265625,0.904296875,0.9057617188,0.9135507055,,,27620,0.5066666603,0.4666666687,0.4866666645,0.3669148376,,0.1800000072,0.226666674,0.2033333406,0.2133557706,,0.2666666806,0.2599999905,0.2633333355,0.2256093803
28272,0.94140625,0.94140625,0.94140625,0.951314279,,0.9228515625,0.919921875,0.9213867188,0.9260953977,,0.8740234375,0.892578125,0.8833007813,0.8941534079,,0.9072265625,0.9072265625,0.9072265625,0.9132344984,,,27634,0.473333329,0.5199999809,0.4966666549,0.3682123558,,0.226666674,0.2466666698,0.2366666719,0.2135888796,,0.226666674,0.2399999946,0.2333333343,0.2256866198
28272,0.9619140625,0.9599609375,0.9609375,0.9517954401,,0.9267578125,0.92578125,0.9262695313,0.9261041044,,0.9013671875,0.8974609375,0.8994140625,0.8944164406,,0.9169921875,0.9150390625,0.916015625,0.9133735547,,,27638,0.473333329,0.5199999809,0.4966666549,0.3694968987,,0.226666674,0.2466666698,0.2366666719,0.2138196575,,0.226666674,0.2399999946,0.2333333343,0.2257630869
28272,0.9462890625,0.9521484375,0.94921875,0.9516666056,,0.9140625,0.9130859375,0.9135742188,0.9254776101,,0.890625,0.892578125,0.8916015625,0.8942756967,,0.91796875,0.9072265625,0.9125976563,0.9133347598,,,27695,0.3933333457,0.4799999893,0.4366666675,0.3701685964,,0.2550335526,0.2133333385,0.2341834456,0.2140232954,,0.2666666806,0.2466666698,0.2566666752,0.2260721228
28272,0.9560546875,0.955078125,0.9555664063,0.9518615956,,0.919921875,0.9150390625,0.9174804688,0.9250777531,,0.8828125,0.8916015625,0.8872070313,0.8939222634,,0.9130859375,0.9033203125,0.908203125,0.913078178,,,27715,0.3266666532,0.426666677,0.3766666651,0.3702335771,,0.2066666633,0.2466666698,0.2266666666,0.2141497291,,0.3066666722,0.1199999973,0.2133333348,0.2259447349
28272,0.9462890625,0.9482421875,0.947265625,0.9516317971,,0.91015625,0.9140625,0.912109375,0.9244293342,,0.884765625,0.8994140625,0.8920898438,0.8938306424,,0.9013671875,0.9052734375,0.9033203125,0.9125902848,,,27718,0.3266666532,0.426666677,0.3766666651,0.370297908,,0.2066666633,0.2466666698,0.2266666666,0.2142748985,,0.3066666722,0.1199999973,0.2133333348,0.2258186209
28272,0.9482421875,0.9482421875,0.9482421875,0.9514623166,,0.919921875,0.9208984375,0.9204101563,0.9242283753,,0.9052734375,0.9208984375,0.9130859375,0.8947934072,,0.921875,0.9072265625,0.9145507813,0.9126883096,,,27739,0.4666666687,0.3666666746,0.4166666716,0.3707615956,,0.2333333343,0.1866666675,0.2100000009,0.2142321495,,0.2599999905,0.2599999905,0.2599999905,0.2261604346
28272,0.9599609375,0.94921875,0.9545898438,0.9516186929,,0.9189453125,0.90625,0.9125976563,0.9236468393,,0.8876953125,0.892578125,0.8901367188,0.8945605728,,0.9130859375,0.91015625,0.9116210938,0.9126349488,,,27825,0.3199999928,0.3533333242,0.3366666585,0.3704206463,,0.1733333319,0.2800000012,0.2266666666,0.2143564947,,0.2800000012,0.2733333409,0.276666671,0.226665497
28272,0.95703125,0.953125,0.955078125,0.9517916645,,0.9384765625,0.94140625,0.9399414063,0.9244615677,,0.8876953125,0.912109375,0.8999023438,0.8948276613,,0.927734375,0.9169921875,0.9223632813,0.9131213654,,,27869,0.4399999976,0.2866666615,0.3633333296,0.3703497731,,0.1800000072,0.2599999905,0.2199999988,0.2144129297,,0.3533333242,0.2466666698,0.299999997,0.227398842
28272,0.9560546875,0.9521484375,0.9541015625,0.9519071594,,0.931640625,0.9208984375,0.9262695313,0.9245519658,,0.89453125,0.9140625,0.904296875,0.895301122,,0.919921875,0.9130859375,0.9165039063,0.9132904925,,,27916,0.400000006,0.453333348,0.426666677,0.3709129421,,0.1933333278,0.1533333361,0.1733333319,0.2140021338,,0.1800000072,0.2533333302,0.2166666687,0.2272915203
28644,0.9462890625,0.9619140625,0.9541015625,0.9520168796,,0.927734375,0.9228515625,0.9252929688,0.924589016,,0.890625,0.90625,0.8984375,0.8954579409,,0.916015625,0.90625,0.9111328125,0.9131826085,,,27918,0.400000006,0.453333348,0.426666677,0.3714704795,,0.1933333278,0.1533333361,0.1733333319,0.2135954457,,0.1800000072,0.2533333302,0.2166666687,0.2271852717
28644,0.943359375,0.947265625,0.9453125,0.9516816606,,0.9267578125,0.919921875,0.9233398438,0.9245265574,,0.90234375,0.90625,0.904296875,0.8958998876,,0.9140625,0.9091796875,0.9116210938,0.9131045327,,,27950,0.3666666746,0.4466666579,0.4066666663,0.3718224414,,0.2533333302,0.2466666698,0.25,0.2139594913,,0.2199999988,0.1933333278,0.2066666633,0.2269800857
28644,0.9599609375,0.9638671875,0.9619140625,0.9521932807,,0.939453125,0.9384765625,0.9389648438,0.9252484717,,0.8984375,0.921875,0.91015625,0.8966127057,,0.9345703125,0.927734375,0.9311523438,0.9140069233,,,27968,0.4199999869,0.3466666639,0.3833333254,0.3719375502,,0.226666674,0.2333333343,0.2300000042,0.2141198964,,0.2666666806,0.2733333409,0.2700000107,0.2274102849
28644,0.955078125,0.9462890625,0.9506835938,0.9521177964,,0.92578125,0.927734375,0.9267578125,0.9253239387,,0.88671875,0.9091796875,0.8979492188,0.8966795314,,0.91796875,0.9189453125,0.9184570313,0.9142294287,,,27991,0.3733333349,0.4399999976,0.4066666663,0.3722848414,,0.2733333409,0.2333333343,0.2533333376,0.2145120308,,0.2533333302,0.2599999905,0.2566666603,0.2277028487
28644,0.9521484375,0.953125,0.9526367188,0.9521437425,,0.9130859375,0.91796875,0.9155273438,0.924834109,,0.8984375,0.8896484375,0.8940429688,0.8965477032,,0.912109375,0.90625,0.9091796875,0.9139769416,,,28105,0.426666677,0.3266666532,0.3766666651,0.3723286596,,0.226666674,0.200000003,0.2133333385,0.2145002439,,0.2666666806,0.2466666698,0.2566666752,0.2279924869
28644,0.951171875,0.9443359375,0.9477539063,0.9519242507,,0.921875,0.9296875,0.92578125,0.924881466,,0.8935546875,0.9111328125,0.90234375,0.8968375056,,0.9111328125,0.904296875,0.9077148438,0.9136638367,,,28251,0.3666666746,0.3733333349,0.3700000048,0.372305373,,0.2599999905,0.2550335526,0.2575167716,0.2149304092,,0.200000003,0.2533333302,0.2266666666,0.2279792287
28644,0.9462890625,0.9453125,0.9458007813,0.9516180772,,0.919921875,0.91796875,0.9189453125,0.9245846584,,0.892578125,0.8935546875,0.8930664063,0.8966489506,,0.912109375,0.9111328125,0.9116210938,0.9135616996,,,28277,0.3133333325,0.4799999893,0.3966666609,0.3725489859,,0.2800000012,0.2399999946,0.2599999979,0.2153811051,,0.2333333343,0.2199999988,0.2266666666,0.2279661031
28644,0.9541015625,0.9580078125,0.9560546875,0.9518399077,,0.92578125,0.9296875,0.927734375,0.9247421442,,0.884765625,0.8974609375,0.8911132813,0.8963721672,,0.9248046875,0.9111328125,0.91796875,0.9137820521,,,28285,0.3666666746,0.4399999976,0.4033333361,0.3728568294,,0.2133333385,0.1533333361,0.1833333373,0.2150606274,,0.2333333343,0.2866666615,0.2599999979,0.2282864421
28644,0.9501953125,0.9453125,0.9477539063,0.9516356076,,0.919921875,0.9208984375,0.9204101563,0.9245255448,,0.8916015625,0.900390625,0.8959960938,0.8963533635,,0.9072265625,0.9091796875,0.908203125,0.9135031057,,,28321,0.4466666579,0.4399999976,0.4433333278,0.3735615944,,0.2399999946,0.2733333409,0.2566666678,0.2154766878,,0.2599999905,0.1933333278,0.2266666591,0.2282702442
28644,0.95703125,0.9560546875,0.9565429688,0.9518809757,,0.9375,0.9482421875,0.9428710938,0.9254428222,,0.90625,0.91015625,0.908203125,0.8969458516,,0.923828125,0.9267578125,0.9252929688,0.9140925989,,,28376,0.2599999905,0.5066666603,0.3833333254,0.3736593117,,0.2533333302,0.2080536932,0.2306935117,0.215628856,,0.2066666633,0.2533333302,0.2299999967,0.2282875418
28644,0.9384765625,0.9462890625,0.9423828125,0.9514060675,,0.9287109375,0.921875,0.9252929688,0.9254353296,,0.8916015625,0.9052734375,0.8984375,0.897020434,,0.9248046875,0.9111328125,0.91796875,0.9142864064,,,28438,0.3066666722,0.3799999952,0.3433333337,0.3733560519,,0.2399999946,0.2214765102,0.2307382524,0.21577995,,0.2399999946,0.2533333302,0.2466666624,0.228471333
28644,0.947265625,0.931640625,0.939453125,0.9508084204,,0.9228515625,0.919921875,0.9213867188,0.925232899,,0.884765625,0.884765625,0.884765625,0.8964076935,,0.908203125,0.9013671875,0.9047851563,0.9138113439,,,28451,0.3666666746,0.473333329,0.4200000018,0.3738224914,,0.2666666806,0.226666674,0.2466666773,0.2160888173,,0.3133333325,0.2533333302,0.2833333313,0.2290199529
28644,0.9462890625,0.9462890625,0.9462890625,0.9505824525,,0.912109375,0.9140625,0.9130859375,0.9246255509,,0.884765625,0.900390625,0.892578125,0.8962162151,,0.923828125,0.9140625,0.9189453125,0.9140680424,,,28460,0.4399999976,0.426666677,0.4333333373,0.3744175999,,0.2199999988,0.2147651017,0.2173825502,0.2161017546,,0.2933333218,0.2466666698,0.2699999958,0.2294297534
28644,0.94921875,0.94140625,0.9453125,0.9503189549,,0.923828125,0.9296875,0.9267578125,0.924732164,,0.8837890625,0.90625,0.8950195313,0.8961563809,,0.9189453125,0.916015625,0.9174804688,0.9142386637,,,28543,0.3199999928,0.3466666639,0.3333333284,0.3740067572,,0.2066666633,0.2348993272,0.2207829952,0.216148567,,0.2800000012,0.2399999946,0.2599999979,0.2297354558
28644,0.951171875,0.9609375,0.9560546875,0.9506057415,,0.9482421875,0.9501953125,0.94921875,0.9259564933,,0.91796875,0.9248046875,0.9213867188,0.8974178978,,0.93359375,0.93359375,0.93359375,0.915206418,,,28572,0.3866666555,0.4133333266,0.3999999911,0.3742666895,,0.2800000012,0.2214765102,0.2507382557,0.2164944639,,0.3133333325,0.200000003,0.2566666678,0.2300047679
28644,0.947265625,0.951171875,0.94921875,0.9505363919,,0.92578125,0.9228515625,0.9243164063,0.925874489,,0.892578125,0.904296875,0.8984375,0.8974688779,,0.9111328125,0.9169921875,0.9140625,0.9151492221,,,28611,0.3466666639,0.3666666746,0.3566666692,0.3740906893,,0.2066666633,0.226666674,0.2166666687,0.2164961859,,0.2800000012,0.2933333218,0.2866666615,0.2305713869
29016,0.95703125,0.9541015625,0.9555664063,0.9507878927,,0.92578125,0.9345703125,0.9301757813,0.9260895536,,0.8935546875,0.8994140625,0.896484375,0.8974196528,,0.912109375,0.9248046875,0.9184570313,0.9153146126,,,28676,0.3199999928,0.3799999952,0.349999994,0.3738497824,,0.2666666806,0.200000003,0.2333333418,0.2166645575,,0.2733333409,0.2466666698,0.2600000054,0.2308656731
29016,0.953125,0.9541015625,0.9536132813,0.9509291621,,0.9296875,0.9208984375,0.9252929688,0.9260497243,,0.8994140625,0.912109375,0.9057617188,0.8978367561,,0.9208984375,0.9169921875,0.9189453125,0.9154961476,,,28891,0.3133333325,0.4466666579,0.3799999952,0.3739112845,,0.3000000119,0.2800000012,0.2900000066,0.217397912,,0.1677852422,0.2133333385,0.1905592903,0.2304626092
29016,0.955078125,0.9501953125,0.9526367188,0.9510145399,,0.931640625,0.927734375,0.9296875,0.9262316131,,0.888671875,0.8828125,0.8857421875,0.8972320276,,0.8994140625,0.912109375,0.9057617188,0.9150094261,,,28970,0.4066666663,0.426666677,0.4166666716,0.3743388384,,0.2333333343,0.2399999946,0.2366666645,0.2175905995,,0.2483221442,0.2666666806,0.2574944124,0.2307329273
29016,0.951171875,0.943359375,0.947265625,0.9508270942,,0.9208984375,0.9248046875,0.9228515625,0.9260626106,,0.88671875,0.8935546875,0.8901367188,0.8968772622,,0.9169921875,0.9140625,0.9155273438,0.915035322,,,28996,0.3533333242,0.3733333349,0.3633333296,0.3742287833,,0.261744976,0.2666666806,0.2642058283,0.2180567518,,0.1733333319,0.226666674,0.200000003,0.230425598
29016,0.953125,0.9462890625,0.9497070313,0.950771091,,0.9189453125,0.9140625,0.9165039063,0.9255846754,,0.892578125,0.89453125,0.8935546875,0.8967111335,,0.90234375,0.9091796875,0.9057617188,0.9145716418,,,29018,0.3266666532,0.3666666746,0.3466666639,0.3739531621,,0.2333333343,0.2133333385,0.2233333364,0.2181095177,,0.2133333385,0.2733333409,0.2433333397,0.2305546754
29016,0.9599609375,0.953125,0.9565429688,0.9510596849,,0.9140625,0.92578125,0.919921875,0.9253015354,,0.8896484375,0.904296875,0.8969726563,0.8967242096,,0.908203125,0.91015625,0.9091796875,0.9143020441,,,29037,0.3866666555,0.426666677,0.4066666663,0.3742802971,,0.2666666806,0.2199999988,0.2433333397,0.2183617559,,0.2599999905,0.2133333385,0.2366666645,0.2306157953
29016,0.955078125,0.958984375,0.95703125,0.9513582632,,0.9345703125,0.9375,0.9360351563,0.9258382164,,0.9111328125,0.9189453125,0.9150390625,0.8976399522,,0.9267578125,0.927734375,0.9272460938,0.9149492466,,,29057,0.226666674,0.3266666532,0.2766666636,0.3733041608,,0.2066666633,0.2533333302,0.2299999967,0.2184781383,,0.2214765102,0.2199999988,0.2207382545,0.2305170199
29016,0.9521484375,0.9423828125,0.947265625,0.9511536313,,0.9111328125,0.923828125,0.9174804688,0.925420329,,0.888671875,0.8994140625,0.8940429688,0.8974601031,,0.8994140625,0.9033203125,0.9013671875,0.9142701436,,,29062,0.2733333409,0.4600000083,0.3666666746,0.3732377859,,0.1800000072,0.2133333385,0.1966666728,0.2182600236,,0.3066666722,0.2933333218,0.299999997,0.2312118497
29016,0.9443359375,0.931640625,0.9379882813,0.9504953638,,0.91796875,0.921875,0.919921875,0.9251454063,,0.8857421875,0.8857421875,0.8857421875,0.8968742073,,0.91015625,0.9091796875,0.9096679688,0.9140400349,,,29078,0.3133333325,0.3733333349,0.3433333337,0.3729387414,,0.2133333385,0.2066666633,0.2100000009,0.2181774234,,0.2599999905,0.2466666698,0.2533333302,0.2314330645
29016,0.962890625,0.9599609375,0.9614257813,0.9510418846,,0.935546875,0.9384765625,0.9370117188,0.9257387219,,0.9033203125,0.90625,0.9047851563,0.8972697547,,0.9140625,0.9130859375,0.9135742188,0.9140167441,,,29090,0.2666666806,0.4933333397,0.3800000101,0.3730093541,,0.2066666633,0.2199999988,0.213333331,0.2181289825,,0.2399999946,0.2866666615,0.2633333281,0.2317520671
29016,0.9560546875,0.9501953125,0.953125,0.9511460404,,0.9228515625,0.93359375,0.9282226563,0.9258629187,,0.8896484375,0.9013671875,0.8955078125,0.8971816576,,0.9130859375,0.9150390625,0.9140625,0.9140190319,,,29106,0.2333333343,0.4466666579,0.3399999961,0.3726792605,,0.2399999946,0.226666674,0.2333333343,0.218281026,,0.2800000012,0.3066666722,0.2933333367,0.2323678798
29016,0.95703125,0.9619140625,0.9594726563,0.9515623712,,0.94140625,0.94921875,0.9453125,0.9268353977,,0.91796875,0.9228515625,0.9204101563,0.8983430826,,0.9248046875,0.9326171875,0.9287109375,0.9147536272,,,29133,0.2733333409,0.473333329,0.3733333349,0.3726858013,,0.200000003,0.1800000072,0.1900000051,0.2179982158,,0.2199999988,0.2733333409,0.2466666698,0.2325108677
29016,0.9560546875,0.9599609375,0.9580078125,0.9518846433,,0.94140625,0.935546875,0.9384765625,0.927417456,,0.90234375,0.91015625,0.90625,0.8987384284,,0.9208984375,0.9189453125,0.919921875,0.9150120396,,,29201,0.2866666615,0.473333329,0.3799999952,0.3727589432,,0.1466666609,0.200000003,0.1733333319,0.2175515669,,0.2466666698,0.2800000012,0.2633333355,0.2328190924
29388,0.962890625,0.962890625,0.962890625,0.9524349423,,0.9375,0.9365234375,0.9370117188,0.9278971691,,0.9033203125,0.923828125,0.9135742188,0.8994802179,,0.9306640625,0.923828125,0.9272460938,0.9156237423,,,29235,0.2800000012,0.473333329,0.3766666651,0.3727980204,,0.2199999988,0.2733333409,0.2466666698,0.217842718,,0.2399999946,0.200000003,0.2199999988,0.2326909015
29388,0.9453125,0.943359375,0.9443359375,0.9520299921,,0.9296875,0.927734375,0.9287109375,0.9279378575,,0.876953125,0.896484375,0.88671875,0.8988421445,,0.9091796875,0.9169921875,0.9130859375,0.915496852,,,29250,0.2800000012,0.4333333373,0.3566666692,0.3726367069,,0.2800000012,0.3066666722,0.2933333367,0.2185976242,,0.3000000119,0.2199999988,0.2600000054,0.2329639925
29388,0.9482421875,0.95703125,0.9526367188,0.9520603284,,0.921875,0.9296875,0.92578125,0.9278300271,,0.8994140625,0.912109375,0.9057617188,0.8991881233,,0.9169921875,0.9140625,0.9155273438,0.9154983766,,,29261,0.3199999928,0.4866666794,0.4033333361,0.3729436732,,0.2666666806,0.2466666698,0.2566666752,0.2189783147,,0.2133333385,0.2666666806,0.2400000095,0.2330343527
29388,0.955078125,0.9619140625,0.9584960938,0.9523821167,,0.9267578125,0.9267578125,0.9267578125,0.9277764164,,0.904296875,0.9111328125,0.9077148438,0.8996144593,,0.9208984375,0.9052734375,0.9130859375,0.9153777547,,,29263,0.3199999928,0.4866666794,0.4033333361,0.3732475698,,0.2666666806,0.2466666698,0.2566666752,0.2193551983,,0.2133333385,0.2666666806,0.2400000095,0.2331040092
29388,0.9560546875,0.953125,0.9545898438,0.9524925031,,0.9189453125,0.916015625,0.9174804688,0.927261619,,0.8759765625,0.9033203125,0.8896484375,0.8991161582,,0.92578125,0.9130859375,0.9194335938,0.9155805466,,,29271,0.3466666639,0.3666666746,0.3566666692,0.3730817608,,0.2199999988,0.2666666806,0.2433333397,0.2195949797,,0.2066666633,0.200000003,0.2033333331,0.2328063025
29388,0.958984375,0.94921875,0.9541015625,0.952572956,,0.93359375,0.9326171875,0.9331054688,0.9275538115,,0.8994140625,0.9052734375,0.90234375,0.8992775378,,0.91796875,0.908203125,0.9130859375,0.9154558162,,,29276,0.3466666639,0.3666666746,0.3566666692,0.3729176099,,0.2199999988,0.2666666806,0.2433333397,0.2198323633,,0.2066666633,0.200000003,0.2033333331,0.2325115728
29388,0.9521484375,0.9482421875,0.9501953125,0.9524540739,,0.9189453125,0.9228515625,0.9208984375,0.9272210428,,0.8955078125,0.90625,0.9008789063,0.8993576062,,0.9306640625,0.9140625,0.9223632813,0.9158011894,,,29309,0.3466666639,0.453333348,0.400000006,0.3731884339,,0.2866666615,0.2533333302,0.2699999958,0.2203340396,,0.226666674,0.3000000119,0.263333343,0.2328197905
29388,0.947265625,0.9501953125,0.9487304688,0.9522678936,,0.9306640625,0.919921875,0.9252929688,0.9271246391,,0.87890625,0.900390625,0.8896484375,0.8988721478,,0.916015625,0.9111328125,0.9135742188,0.9156898409,,,29366,0.2133333385,0.426666677,0.3200000077,0.3726565496,,0.2800000012,0.2333333343,0.2566666678,0.2206973659,,0.1946308762,0.200000003,0.1973154396,0.232464747
29388,0.9482421875,0.9541015625,0.951171875,0.9522130927,,0.919921875,0.9296875,0.9248046875,0.9270086415,,0.888671875,0.896484375,0.892578125,0.8985574466,,0.919921875,0.9072265625,0.9135742188,0.9155840598,,,29438,0.4899328947,0.3933333457,0.4416331202,0.3733463153,,0.2599999905,0.2333333343,0.2466666624,0.2209570589,,0.2800000012,0.2133333385,0.2466666698,0.2326067662
29388,0.9482421875,0.9384765625,0.943359375,0.9517704068,,0.921875,0.916015625,0.9189453125,0.9266054751,,0.8935546875,0.9033203125,0.8984375,0.8985514493,,0.91796875,0.9140625,0.916015625,0.915605638,,,29471,0.3733333349,0.4799999893,0.4266666621,0.3738795188,,0.2666666806,0.2133333385,0.2400000095,0.2211474884,,0.2333333343,0.200000003,0.2166666687,0.2324473652
29388,0.958984375,0.9580078125,0.9584960938,0.9521066911,,0.9345703125,0.9404296875,0.9375,0.9271502013,,0.9052734375,0.91015625,0.9077148438,0.899009619,,0.9228515625,0.9091796875,0.916015625,0.9156261374,,,29478,0.3733333349,0.4799999893,0.4266666621,0.3744073902,,0.2666666806,0.2133333385,0.2400000095,0.2213360136,,0.2333333343,0.200000003,0.2166666687,0.2322895583
29388,0.9462890625,0.943359375,0.9448242188,0.9517425675,,0.9296875,0.9306640625,0.9301757813,0.9273014803,,0.8671875,0.890625,0.87890625,0.8980044506,,0.892578125,0.90625,0.8994140625,0.9148155336,,,29487,0.3624161184,0.5666666627,0.4645413905,0.3753087302,,0.2399999946,0.2533333302,0.2466666624,0.2215893201,,0.1933333278,0.2199999988,0.2066666633,0.2320333293
29760,0.947265625,0.9423828125,0.9448242188,0.9513966501,,0.9296875,0.9296875,0.9296875,0.9274207813,,0.888671875,0.9033203125,0.8959960938,0.8979040327,,0.919921875,0.9013671875,0.9106445313,0.9146069835,,,29537,0.4466666579,0.4066666663,0.4266666621,0.3758223095,,0.2066666633,0.1800000072,0.1933333352,0.2213067602,,0.2533333302,0.2199999988,0.2366666645,0.2320796627
29760,0.9482421875,0.943359375,0.9458007813,0.9511168566,,0.9326171875,0.931640625,0.9321289063,0.9276561876,,0.880859375,0.9072265625,0.8940429688,0.8977109795,,0.9228515625,0.908203125,0.9155273438,0.9146530015,,,29540,0.3266666532,0.400000006,0.3633333296,0.3756974197,,0.2733333409,0.2866666615,0.2800000012,0.2218936926,,0.3066666722,0.2599999905,0.2833333313,0.2325921994
29760,0.9541015625,0.9521484375,0.953125,0.9512172638,,0.9228515625,0.9287109375,0.92578125,0.9275624407,,0.8837890625,0.9033203125,0.8935546875,0.8975031649,,0.9140625,0.9072265625,0.9106445313,0.914452578,,,29561,0.453333348,0.5199999809,0.4866666645,0.3768071122,,0.1933333278,0.3199999928,0.2566666603,0.2222414223,,0.2399999946,0.2199999988,0.2299999967,0.2325662773
29760,0.9501953125,0.9443359375,0.947265625,0.9510196819,,0.9091796875,0.9111328125,0.91015625,0.9266921311,,0.88671875,0.9072265625,0.8969726563,0.8974766395,,0.9169921875,0.8974609375,0.9072265625,0.9140912772,,,29573,0.4399999976,0.4133333266,0.4266666621,0.3773057077,,0.2333333343,0.2066666633,0.2199999988,0.2222190081,,0.2866666615,0.2333333343,0.2599999979,0.2328406145
29760,0.953125,0.94921875,0.951171875,0.9510272915,,0.9267578125,0.923828125,0.9252929688,0.926622173,,0.890625,0.9111328125,0.9008789063,0.8976467528,,0.9267578125,0.908203125,0.9174804688,0.9142607368,,,29592,0.3533333242,0.5,0.4266666621,0.3777993172,,0.2333333343,0.2666666806,0.2500000075,0.2224968181,,0.2348993272,0.2333333343,0.2341163307,0.2328533717
29760,0.958984375,0.9462890625,0.9526367188,0.9511077629,,0.935546875,0.935546875,0.935546875,0.9270684081,,0.88671875,0.9072265625,0.8969726563,0.897613048,,0.9130859375,0.9072265625,0.91015625,0.9140555125,,,29611,0.5133333206,0.3266666532,0.4199999869,0.3782213239,,0.2733333409,0.2399999946,0.2566666678,0.2228385166,,0.2800000012,0.2199999988,0.25,0.233024838
29760,0.9560546875,0.962890625,0.9594726563,0.9515260075,,0.9404296875,0.9462890625,0.943359375,0.9278829565,,0.8935546875,0.916015625,0.9047851563,0.8979716534,,0.9150390625,0.916015625,0.9155273438,0.914129104,,,29747,0.4333333373,0.5133333206,0.473333329,0.379172444,,0.1933333278,0.2333333343,0.213333331,0.2227434647,,0.2147651017,0.2666666806,0.2407158911,0.2331017485
29760,0.9638671875,0.9609375,0.9624023438,0.9520698244,,0.9375,0.9365234375,0.9370117188,0.9283393946,,0.8974609375,0.91015625,0.9038085938,0.8982635004,,0.9296875,0.91015625,0.919921875,0.9144187426,,,29759,0.3400000036,0.5199999809,0.4299999923,0.3796807195,,0.1933333278,0.2666666806,0.2300000042,0.2228160301,,0.2147651017,0.2866666615,0.2507158816,0.2332778898


==> main_gan.csv <==
Step,Value,Value,Value,0.95,gen_ms,,Value,Value,Value,,real_ms,,Value,Value,Value,,pf_ms,,Value,Value,Value,,fc_ms,,Value,Value,Value,,se_ms
42,0.37911731,0.4702757895,0.4702693224,0.439887474,0.439887474,,0.6441545486,0.5275315642,0.5620071292,0.5778977474,0.5778977474,,7.8590602875,8.2066669464,1.3466666937,5.8041313092,5.8041313092,,0.0067114094,0,0.0066666668,0.0044593588,0.0044593588,,1.3604441881,1.6571574211,1.0031050444,1.3402355512,1.3402355512
45,0.3592384458,0.4518713951,0.3763764501,0.3958287636,0.4376845385,,0.7011857629,0.540222764,0.6277948022,0.6230677764,0.5801562488,,7.8590602875,8.2066669464,1.3466666937,5.8041313092,5.8041313092,,0.0067114094,0,0.0066666668,0.0044593588,0.0044593588,,1.3604441881,1.6571574211,1.0031050444,1.3402355512,1.3402355512
71,0.4125372469,0.0930078924,0.4629543722,0.3228331705,0.4319419701,,0.5546532869,0.9266340137,0.6830914617,0.7214595874,0.5872214157,,1.0533332825,1,24.3538455963,8.8023929596,5.9540443917,,0,0,0,0,0.0042363908,,0.7114592791,0.0022415256,1.3235594034,0.679086736,1.3071781104
94,0.3470762968,0.20087412,0.4509620667,0.3329708278,0.426993413,,0.6429633498,0.7876517773,0.7073302865,0.7126484712,0.5934927685,,12.2733335495,9.6418914795,18.8466663361,13.5872971217,6.3357070282,,0.0066666668,0,0,0.0022222223,0.0041356824,,1.6305727959,1.7758820057,1.5262910128,1.6442486048,1.3240316352
158,0.187955305,0.2058234215,0.3577563167,0.250511681,0.4181693264,,0.6322117448,0.7776486278,0.7490511537,0.7196371754,0.5997999889,,2.7666666508,13.8758621216,12.5612249374,9.7345845699,6.5056509053,,0,0,0.0102040814,0.0034013605,0.0040989663,,1.4455010891,1.0620549917,1.6688816547,1.3921459119,1.327437349
167,0.2030034363,0.1749921441,0.2341857255,0.2040604353,0.4074638818,,0.7758316994,0.8153310418,0.8049946427,0.798719128,0.6097459458,,10.3691272736,2.3243243694,5.3816795349,6.025043726,6.4816205463,,0,0,0.0152671756,0.0050890585,0.0041484709,,1.7307020426,1.2433902025,1.384963274,1.4530185064,1.3337164069
229,0.441614151,0.1670715809,0.233470276,0.2807186693,0.4011266212,,0.7731899619,0.8735842705,0.6900780201,0.7789507508,0.6182061861,,9.3310813904,5.8287672997,14.3892621994,9.8497036298,6.6500247005,,0,0.006849315,0,0.002283105,0.0040552026,,1.7730343342,1.8094660044,1.7077931166,1.7634311517,1.3552021441
234,0.1935167462,0.1620300859,0.1797662228,0.178437685,0.3899921744,,0.8169125319,0.6739898324,0.8308745623,0.7739256422,0.6259921589,,3.8523490429,5.9328861237,4.0419578552,4.6090643406,6.5479766825,,0,0.0067114094,0,0.0022371365,0.0039642993,,1.7130041122,1.8650510311,1.7734514475,1.7838355303,1.3766338134
255,0.3745567501,0.3971748054,0.1876049638,0.3197788397,0.3864815076,,0.7820538282,0.7510341406,0.7163083553,0.7497987747,0.6321824897,,2.9574468136,4.816901207,2.9696969986,3.5813483397,6.3996452654,,0,0,0,0,0.0037660843,,1.5214099884,1.8549766541,1.798203826,1.7248634895,1.3940452972
273,0.2165169567,0.1980336756,0.1064037904,0.1736514742,0.375840006,,0.7674030662,0.8419264555,0.8894591331,0.8329295516,0.6422198428,,5.5546875,3.1216216087,3.375,4.0171030362,6.2805181539,,0.0078125,0.0067567569,0,0.004856419,0.0038206011,,1.9465159178,1.6389619112,1.6679832935,1.7511537075,1.4119007177
308,0.222110033,0.2430815995,0.135920465,0.2003706992,0.3670665406,,0.6984770298,0.7067953348,0.8673768044,0.757549723,0.6479863368,,3.0818181038,4.1342282295,2.2297296524,3.1485919952,6.123921846,,0,0,0,0,0.003629571,,1.8554872274,1.8418693542,1.6639319658,1.7870961825,1.430660491
310,0.2150225639,0.2005510628,0.1804196686,0.1986644318,0.3586464352,,0.7288119793,0.773360312,0.7677603364,0.7566442092,0.6534192304,,11.3776226044,6.4496645927,2.9809522629,6.93607982,6.1645297447,,0,0,0.0095238099,0.0031746033,0.0036068226,,1.5094774961,1.9140509367,1.9391889572,1.7875724634,1.4485060896
318,0.3574662507,0.1233078316,0.2438197881,0.2415312901,0.3527906779,,0.6686093807,0.8383004665,0.7144891024,0.7404663165,0.6577715847,,11.3776226044,6.4496645927,2.9809522629,6.93607982,6.2031072484,,0,0,0.0095238099,0.0031746033,0.0035852117,,1.5094774961,1.9140509367,1.9391889572,1.7875724634,1.4654594083
421,0.2934289873,0.3603986204,0.3844465017,0.3460913698,0.3524557125,,0.7112424374,0.6853944063,0.7090930343,0.7019099593,0.6599785034,,4.9861111641,5.4000000954,1.8380281925,4.0747131507,6.0966875436,,0.013888889,0.0137931034,0,0.0092273308,0.0038673176,,1.9459232092,1.863232255,1.7643928528,1.857849439,1.4850789098
460,0.2760293186,0.3513923585,0.2048011571,0.2774076114,0.3487033075,,0.7658443451,0.7288712263,0.7999161482,0.7648772399,0.6652234403,,2.9726028442,5.0709218979,2.5466666222,3.5300637881,5.9683563558,,0.0205479451,0,0,0.006849315,0.0040164175,,2.1291811466,1.8540923595,1.9441307783,1.9758014282,1.5096150357
474,0.3912282288,0.2631949484,0.2353025377,0.2965752383,0.346096904,,0.7611868978,0.668804884,0.7162942886,0.7154286901,0.6677337027,,2.6312055588,3.9266667366,2.5066666603,3.0215129852,5.8210141873,,0,0,0,0,0.0038155966,,1.8664724827,1.9167265892,1.8555043936,1.8795678218,1.528112675
536,0.2578791976,0.2375100851,0.2112143934,0.2355345587,0.3405687867,,0.7085975409,0.7621420622,0.8035197258,0.7580864429,0.6722513398,,4.2083334923,2.6857142448,3.6598639488,3.517970562,5.705862006,,0.020833334,0,0.0068027209,0.0092120183,0.0040854177,,2.1293168068,2.0519869328,2.0901992321,2.0905009905,1.5562320908
563,0.2321035117,0.1615794003,0.2253751606,0.2063526909,0.3338579819,,0.7261055112,0.7559782267,0.7348941565,0.7389926314,0.6755884043,,5.1013512611,4.0902776718,1.5681818724,3.5866036018,5.5998990858,,0,0.027777778,0,0.0092592593,0.0043441098,,1.9364860058,1.7757185698,1.8010621071,1.8377555609,1.5703082643
579,0.2525814772,0.2290919721,0.1319463253,0.2045399249,0.3273920791,,0.7247003913,0.7568153143,0.8510607481,0.7775254846,0.6806852584,,2.8187918663,3.3333332539,2.1958041191,2.7826430798,5.4590362855,,0.0201342274,0.013888889,0.0349650346,0.0229960503,0.0052767068,,1.9563131332,2.0302038193,2.0312275887,2.0059148471,1.5920885934
586,0.1692608595,0.164844647,0.2260962129,0.1867339065,0.3203591705,,0.7787522078,0.8119798899,0.7510883808,0.7806068261,0.6856813367,,4.6197180748,2.8941175938,2.5149254799,3.3429203828,5.3532304903,,0.0140845068,0.0117647061,0,0.0086164043,0.0054436917,,2.0092601776,2.0669105053,2.0445098877,2.0402268569,1.6144955066
634,0.3744351864,0.1700797081,0.143825978,0.2294469575,0.3158135598,,0.706178546,0.8108551502,0.8424387574,0.7864908179,0.6907218108,,2.4812030792,2.9007091522,1.9266666174,2.4361929496,5.2073786133,,0,0.0070921984,0,0.0023640661,0.0052897104,,2.0667903423,2.176987648,1.6251528263,1.9563102722,1.6315862449
647,0.4199489355,0.1182505488,0.2474036664,0.2618677169,0.3131162677,,0.7374625802,0.8512157202,0.7815068364,0.7900617123,0.6956888059,,1.7260273695,2.2014389038,1.7000000477,1.875822107,5.040800788,,0.006849315,0.0215827338,0,0.0094773496,0.0054990924,,2.0002858639,1.9865045547,1.8147059679,1.9338321288,1.6466985391
661,0.2352061719,0.2174246758,0.1700548679,0.2075619052,0.3078385495,,0.777982235,0.782484889,0.8604704738,0.8069791993,0.7012533255,,1.9199999571,3.3157894611,2.6666667461,2.6341520548,4.9204683513,,0,0.0150375944,0.0066666668,0.0072347537,0.0055858754,,2.0970861912,2.1021010876,2.0845897198,2.0945923328,1.6690932288
671,0.1198185459,0.2655498385,0.1525620371,0.1793101405,0.3014121291,,0.8619371653,0.6807681322,0.8777098656,0.8068050543,0.706530912,,6.349650383,2.3918919563,2.4466667175,3.729403019,4.8609150847,,0,0.0067567569,0,0.0022522523,0.0054191943,,2.1959793568,2.1647181511,1.8774423599,2.0793799559,1.6896075651
714,0.4090768993,0.2272093296,0.1104225889,0.2489029393,0.2987866696,,0.762424767,0.7768787146,0.8859912157,0.8084315658,0.7116259447,,1.8492063284,3.565217495,1.6000000238,2.3381412824,4.7347763946,,0,0,0,0,0.0051482346,,2.0365037918,2.1632254124,1.8731826544,2.0243039529,1.7063423845
722,0.3210226297,0.2260320634,0.2548588216,0.2673045049,0.2972125614,,0.7295734882,0.7677013874,0.7336070538,0.7436273098,0.7132260129,,2.5145630836,2.0534350872,2.3533332348,2.3071104685,4.6133930983,,0.009708738,0.0305343512,0,0.0134143631,0.005561541,,1.9514024258,2.0172765255,2.0339128971,2.0008639495,1.7210684628
771,0.3848757446,0.1340775639,0.1417798549,0.2202443878,0.2933641527,,0.7214180231,0.8707236052,0.8205668926,0.8042361736,0.717776521,,1.9729729891,3.685185194,4.1448273659,3.2676618497,4.5461065359,,0.0067567569,0.0370370373,0,0.0145979314,0.0060133605,,2.0999362469,2.2041416168,1.9101960659,2.0714246432,1.7385862718
785,0.2940038443,0.1868941635,0.2352356911,0.2387112329,0.2906315067,,0.6386829615,0.8008564711,0.7364611626,0.7253335317,0.7181543715,,2.482758522,10.1999998093,3.7755103111,5.4860895475,4.5931056864,,0.0068965517,0,0.0204081628,0.0091015715,0.0061677711,,2.1938309669,2.0724716187,2.1033656597,2.1232227484,1.7578180956
787,0.3090441823,0.1435288936,0.1870749295,0.2132160018,0.2867607315,,0.7508661747,0.8658702374,0.8136390448,0.8101251523,0.7227529105,,2.482758522,10.1999998093,3.7755103111,5.4860895475,4.6377548795,,0.0068965517,0,0.0204081628,0.0091015715,0.0063144611,,2.1938309669,2.0724716187,2.1033656597,2.1232227484,1.7760883283
802,0.3442226648,0.2856634855,0.3318128288,0.3205663264,0.2884510112,,0.7401701808,0.738263607,0.7155612707,0.7313316862,0.7231818493,,2.2638888359,6.7285714149,2.9448275566,3.9790959358,4.6048219323,,0,0,0,0,0.005998738,,2.0936594009,2.2171645164,2.0484404564,2.1197547913,1.7932716514
808,0.2510983944,0.1861146092,0.2772492766,0.2381540934,0.2859361653,,0.7711591125,0.7445492744,0.7725453377,0.7627512415,0.7251603189,,2.2638888359,6.7285714149,2.9448275566,3.9790959358,4.5735356325,,0,0,0,0,0.0056988011,,2.0936594009,2.2171645164,2.0484404564,2.1197547913,1.8095958084
836,0.144349888,0.202506721,0.1476529837,0.1648365309,0.2798811836,,0.8390829563,0.7449262142,0.8436640501,0.8092244069,0.7293635233,,2.9463086128,4.7278909683,2.5217392445,3.3986462752,4.5147911646,,0.0201342274,0.0136054419,0.0144927539,0.0160774744,0.0062177348,,2.1183435917,2.1833882332,2.0551309586,2.1189542611,1.825063731
945,0.1692229211,0.1173809469,0.2270409465,0.1712149382,0.2744478713,,0.8307874799,0.8615219593,0.7664496899,0.8195863763,0.733874666,,2.6214284897,6.9391889572,2.1366906166,3.8991026878,4.4840067408,,0.0071428572,0,0.0143884895,0.0071771156,0.0062657038,,2.2446608543,2.3069143295,2.2257823944,2.2591191928,1.8467665041
971,0.2002908885,0.1243541241,0.2167157531,0.1804535886,0.2697481572,,0.7880198359,0.8468379974,0.7842442393,0.8063673576,0.7374993006,,2.1372549534,4.4933333397,3.565217495,3.3986019293,4.4297365002,,0.0098039219,0,0.0144927539,0.0080988919,0.0063573632,,2.1515731812,2.215818882,2.1560921669,2.1744947433,1.8631529161
972,0.2068762183,0.1423168033,0.2119102478,0.1870344232,0.2656124705,,0.8093533516,0.8507120609,0.7969920635,0.8190191587,0.7415752935,,2.1372549534,4.4933333397,3.565217495,3.3986019293,4.3781797717,,0.0098039219,0,0.0144927539,0.0080988919,0.0064444397,,2.1515731812,2.215818882,2.1560921669,2.1744947433,1.8787200075
978,0.2190946341,0.2201384455,0.1023796499,0.1805375765,0.2613587258,,0.8089495897,0.7889808416,0.8825263381,0.8268189232,0.7458374749,,2.1372549534,4.4933333397,3.565217495,3.3986019293,4.3292008796,,0.0098039219,0,0.0144927539,0.0080988919,0.0065271623,,2.1515731812,2.215818882,2.1560921669,2.1744947433,1.8935087442
1005,0.1259056926,0.1121378168,0.237277776,0.1584404285,0.2562128109,,0.8626757264,0.8697385192,0.8128672838,0.8484271765,0.75096696,,2.3793103695,2.4866666794,2.1006710529,2.3222160339,4.2288516373,,0.0206896551,0.0066666668,0.0134228189,0.0135930469,0.0068804565,,2.1394805908,1.9829657078,2.1572165489,2.0932209492,1.9034943545
1014,0.2751582265,0.1207513735,0.1397030354,0.1785375451,0.2523290476,,0.7017785907,0.8415689468,0.8526676893,0.7986717423,0.7533521991,,2.4630873203,1.9133332968,2.0599999428,2.14547352,4.1246827314,,0.0134228189,0.0199999996,0.0066666668,0.0133631617,0.0072045918,,2.22286129,2.1647987366,2.2314016819,2.2063539028,1.9186373319
1063,0.1558929682,0.1337944418,0.1509680003,0.1468851368,0.2470568521,,0.8393279314,0.8875778317,0.8127765656,0.8465607762,0.758012628,,2.3597121239,1.7924528122,1.6594202518,1.9371950626,4.015308348,,0.0071942448,0,0.0289855078,0.0120599175,0.0074473581,,2.2863695621,1.8318891525,2.1209402084,2.0797329744,1.926692114
1066,0.1870147586,0.1834944636,0.2538145781,0.2081079334,0.2451094061,,0.8282971382,0.8117229939,0.8099975586,0.8166725636,0.7609456248,,2.3597121239,1.7924528122,1.6594202518,1.9371950626,3.9114026837,,0.0071942448,0,0.0289855078,0.0120599175,0.007677986,,2.2863695621,1.8318891525,2.1209402084,2.0797329744,1.9343441571
1093,0.2421825081,0.1871988326,0.2148799598,0.2147537669,0.2435916242,,0.7673821449,0.8258894682,0.7758586407,0.7897100846,0.7623838478,,4.9712228775,5.1466665268,2.0070421696,4.041643858,3.9179147424,,0.0287769791,0.0199999996,0,0.0162589929,0.0081070364,,2.2263767719,2.0440683365,2.193264246,2.1545697848,1.9453554384
1104,0.2467047572,0.1811626554,0.1749914438,0.2009529521,0.2414596906,,0.8037062883,0.7738267779,0.8013986945,0.7929772536,0.7639135181,,2.9864864349,4.2297296524,1.9855072498,3.0672411124,3.8753810609,,0.0067567569,0.0067567569,0.0217391308,0.0117508816,0.0082892286,,2.1168327332,2.1426405907,2.2370216846,2.1654983362,1.9563625833
1161,0.2559870481,0.123668991,0.1761480272,0.1852680221,0.2386501072,,0.7289427519,0.8650585413,0.837407589,0.8104696274,0.7662413235,,1.979452014,4.5133333206,1.709459424,2.7340815862,3.8183160872,,0,0.0399999991,0,0.013333333,0.0085414339,,2.2393541336,2.2344954014,2.2550137043,2.2429544131,1.9706921748
1180,0.1848406792,0.2368585616,0.1823848635,0.2013613681,0.2367856702,,0.8166841269,0.732085824,0.8275519013,0.7921072841,0.7675346215,,2.4927535057,2.6778523922,2.3445944786,2.5050667922,3.7526536224,,0.0217391308,0.0067114094,0.0270270277,0.0184925226,0.0090389883,,2.3082926273,2.2430098057,2.1733202934,2.2415409088,1.9842346115
1261,0.1428510994,0.2444294095,0.1306294054,0.1726366381,0.2335782186,,0.8525460958,0.8167007565,0.8442665339,0.8378377954,0.7710497802,,2.7599999905,1.5578231812,3.6266667843,2.6481633186,3.6974291072,,0.0666666701,0.0136054419,0.0133333337,0.0312018152,0.0101471296,,2.2978019714,2.1193010807,2.1383285522,2.1851438681,1.9942800743
1316,0.1302674115,0.2156596482,0.2497630417,0.1985633671,0.231827476,,0.8729749918,0.7820757031,0.710008204,0.7883529663,0.7719149395,,4.5399999619,2.7407407761,3.4563758373,3.5790388584,3.6915095948,,0,0.0185185187,0.0067114094,0.008409976,0.010060272,,2.3023533821,2.1256914139,2.3195590973,2.2492012978,2.0070261355
1319,0.1741853505,0.0864804536,0.1491689682,0.1366115908,0.2270666818,,0.8282587528,0.9068897963,0.8368691802,0.8573392431,0.7761861547,,4.5399999619,2.7407407761,3.4563758373,3.5790388584,3.685886058,,0,0.0185185187,0.0067114094,0.008409976,0.0099777572,,2.3023533821,2.1256914139,2.3195590973,2.2492012978,2.0191348936
1333,0.1936889291,0.0925182402,0.2470912039,0.1777661244,0.2246016539,,0.8147793412,0.8864965439,0.7590323687,0.8201027513,0.7783819845,,1.9797297716,6.7890625,1.5724138021,3.4470686913,3.6739451896,,0.0135135138,0.0234375,0.0068965517,0.0146158552,0.0102096621,,2.1955621243,2.151693821,2.1235833168,2.1569464207,2.02602547
1337,0.1904842257,0.183871299,0.157093823,0.1771497826,0.2222290603,,0.7445067167,0.8213057518,0.8328449726,0.7995524804,0.7794405093,,1.9797297716,6.7890625,1.5724138021,3.4470686913,3.6626013647,,0.0135135138,0.0234375,0.0068965517,0.0146158552,0.0104299717,,2.1955621243,2.151693821,2.1235833168,2.1569464207,2.0325715175
1385,0.1244102195,0.070254907,0.2077151686,0.134126765,0.2178239456,,0.8654464483,0.9193168283,0.7781291604,0.854297479,0.7831833578,,1.8309859037,5.4863014221,1.7651007175,3.0274626811,3.6308444305,,0,0.01369863,0.0067114094,0.0068033465,0.0102486405,,2.1802806854,2.0589461327,2.1990873814,2.1461047331,2.0382481783
1392,0.1376376152,0.1421338916,0.2069029063,0.1622248044,0.2150439885,,0.8403838873,0.8526471853,0.7318546772,0.8082952499,0.7844389524,,5.1999998093,1.7266186476,2.5199999809,3.1488728126,3.6067458496,,0.0413793102,0,0.0133333337,0.0182375479,0.0106480858,,2.191672802,2.1948513985,2.0591678619,2.1485640208,2.0437639704
1414,0.1557143033,0.1890762299,0.1507019848,0.1651641726,0.2125499977,,0.8642711043,0.8358160257,0.8487175703,0.8496015668,0.7876970831,,2.0136053562,9.3066663742,6.5033555031,5.9412090778,3.7234690111,,0.0068027209,0.0066666668,0,0.0044897959,0.0103401713,,2.2231104374,1.8902052641,2.1323273182,2.0818810066,2.0456698222
1426,0.2120574266,0.0992320627,0.1443061084,0.1518651992,0.2095157578,,0.7794749141,0.9264102578,0.8474457264,0.8511102994,0.790867744,,2.1736111641,6.0680270195,7.1533331871,5.1316571236,3.7938784167,,0.0625,0.0476190485,0.0199999996,0.043373016,0.0119918136,,2.2329320908,2.1410598755,1.7962955236,2.0567624966,2.0462244559
1436,0.1229740977,0.1188711822,0.1364602447,0.1261018415,0.205345062,,0.8647142053,0.8782279491,0.8560817242,0.8663412929,0.7946414214,,1.993055582,4.0939598083,2.7583892345,2.9484682083,3.7516079063,,0,0.0268456377,0.0268456377,0.0178970918,0.0122870775,,2.2109818459,2.1716544628,2.1420519352,2.1748960813,2.0526580372
1466,0.1496317983,0.1697391719,0.2205472738,0.179972748,0.2040764463,,0.8768407106,0.7772632837,0.8443565369,0.8328201771,0.7965503592,,1.9266666174,1.4133332968,1.5933333635,1.6444444259,3.6462497322,,0.0133333337,0,0,0.0044444446,0.0118949458,,2.3112325668,1.9777950048,2.0630776882,2.11736842,2.0558935564
1477,0.0730757192,0.1268903911,0.1230222434,0.1076627846,0.1992557632,,0.9141584039,0.8630732298,0.8539528847,0.8770615061,0.8005759165,,1.9366197586,1.706666708,2.7253520489,2.1228795052,3.5700812209,,0.0422535203,0.0133333337,0.0492957756,0.0349608765,0.0130482424,,2.2705082893,2.0470383167,2.1597268581,2.1590911547,2.0610534363
1491,0.1281825304,0.1438047886,0.2288607955,0.1669493715,0.1976404436,,0.8639930487,0.8411235213,0.7435131073,0.8162098924,0.8013576153,,2.8888888359,1.5133333206,1.8866666555,2.0962962707,3.4963919734,,0.1031746045,0.0066666668,0.0266666673,0.0455026462,0.0146709626,,2.3537716866,2.064874649,2.1730763912,2.1972409089,2.0678628099
1523,0.1418608874,0.0808147192,0.1225996837,0.1150917634,0.1935130096,,0.8641855717,0.9042387009,0.8929417133,0.8871219953,0.8056458343,,1.625,4.7733335495,2.0933332443,2.8305555979,3.4631001546,,0,0.0066666668,0.0199999996,0.0088888888,0.0143818589,,2.2893664837,2.1924357414,2.1216073036,2.2011365096,2.0745264949
1552,0.1694490016,0.1727461368,0.2089563757,0.1837171714,0.1930232177,,0.8809075356,0.7868599892,0.7914797664,0.819749097,0.8063509975,,2.9319727421,8.4347829819,2.3154361248,4.5607306163,3.5179816777,,0.0136054419,0.0072463769,0.0872483253,0.0360333814,0.015464435,,2.2797448635,2.24665308,2.1650810242,2.2304929892,2.0823248196
1568,0.1054762378,0.1340398043,0.1727678925,0.1374279782,0.1902434557,,0.9114717245,0.8611418009,0.8021917343,0.8582684199,0.8089468686,,2.9657533169,6.275167942,5.3175673485,4.8528295358,3.5847240706,,0.0410958901,0.0067114094,0.0405405387,0.0294492794,0.0161636772,,2.2860531807,2.1400604248,2.0412051678,2.1557729244,2.0859972248
1584,0.1348221749,0.1215787381,0.2024928182,0.1529645771,0.1883795118,,0.8602416515,0.8673503399,0.8047812581,0.8441244165,0.810705746,,1.9533333778,1.5838925838,1.8600000143,1.7990753253,3.4954416333,,0.0133333337,0.0134228189,0.0133333337,0.0133631621,0.0160236515,,2.27196908,2.2098810673,2.1877918243,2.2232139905,2.0928580631
1588,0.1115490198,0.1089002937,0.1747993976,0.1317495704,0.1855480147,,0.8949679732,0.864361167,0.8581793308,0.8725028237,0.8137955999,,1.9533333778,1.5838925838,1.8600000143,1.7990753253,3.4106233179,,0.0133333337,0.0134228189,0.0133333337,0.0133631621,0.015890627,,2.27196908,2.2098810673,2.1877918243,2.2232139905,2.0993758595
1605,0.2078609765,0.0699331313,0.0818281993,0.1198741024,0.1822643191,,0.8067851067,0.9418424964,0.9208772182,0.8898349404,0.8175975669,,2.0399999619,2.7722771168,2.8814814091,2.5645861626,3.3683214602,,0,0.0396039598,0.0370370373,0.025546999,0.0163734456,,2.0741636753,2.1777737141,2.2417531013,2.1645634969,2.1026352414
1640,0.1306086332,0.0838555247,0.2263969481,0.146953702,0.1804987882,,0.8647007942,0.913865149,0.7527592182,0.8437750538,0.8189064412,,4.913333416,4.7808218002,1.9466667175,3.8802739779,3.3939190861,,0.0666666701,0.01369863,0,0.0267884334,0.016894195,,2.3340396881,2.1866822243,2.2762022018,2.2656413714,2.1107855479
1691,0.191261813,0.0696731359,0.1159219146,0.1256189545,0.1777547965,,0.8174234629,0.932454586,0.8701452017,0.8733410835,0.8216281734,,4.6199998856,2.2200000286,3.3866667747,3.4088888963,3.3946675766,,0.0266666673,0.0399999991,0.0066666668,0.0244444444,0.0172717075,,2.3303999901,2.2505967617,2.2860846519,2.2890271346,2.1196976272
1709,0.0800496191,0.0767153054,0.1303461045,0.0957036763,0.1736522405,,0.9065007567,0.9156116247,0.9060555696,0.909389317,0.8260162305,,2.7733333111,2.9194631577,4.0066666603,3.2331543763,3.3865919166,,0.0333333351,0.0805369094,0.0333333351,0.0490678598,0.0188615151,,2.2499480247,2.1741788387,2.2097191811,2.2112820148,2.1242768466
1718,0.1983848214,0.1190527752,0.0787295699,0.1320557222,0.1715724146,,0.8322887421,0.8924429417,0.9073175788,0.8773497542,0.8285829067,,3.1600000858,5.7718119621,2.9666666985,3.9661595821,3.4155702998,,0.0266666673,0.0268456377,0.0666666701,0.0400596584,0.0199214222,,2.2714812756,2.1262874603,2.2603788376,2.2193825245,2.1290321305
1732,0.145752728,0.085761711,0.1020596698,0.1111913696,0.1685533624,,0.8525158763,0.9325473309,0.876860261,0.8873078227,0.8315191525,,2.4933333397,4.1812081337,1.7553956509,2.8099790414,3.3852907369,,0.0333333351,0,0.0143884895,0.0159072749,0.0197207149,,2.2023415565,2.0714862347,2.2152757645,2.1630345186,2.1307322499
1734,0.1124561951,0.0783909038,0.0695902258,0.0868124415,0.1644663163,,0.8900284171,0.9244755507,0.9100128412,0.9081722697,0.8353518084,,2.4933333397,4.1812081337,1.7553956509,2.8099790414,3.3565251521,,0.0333333351,0,0.0143884895,0.0159072749,0.0195300429,,2.2023415565,2.0714862347,2.2152757645,2.1630345186,2.1323473633
1737,0.1117595285,0.1219565645,0.1085628197,0.1140929709,0.1619476491,,0.8648047447,0.8831604719,0.9115945697,0.8865199288,0.8379102144,,2.4933333397,4.1812081337,1.7553956509,2.8099790414,3.3291978466,,0.0333333351,0,0.0143884895,0.0159072749,0.0193489045,,2.2023415565,2.0714862347,2.2152757645,2.1630345186,2.1338817211
1781,0.1017402187,0.0853867233,0.1107552648,0.0992940689,0.15881497,,0.9094190001,0.9129071236,0.8063360453,0.876220723,0.8398257398,,3.1744966507,3.4933333397,3.7799999714,3.4826099873,3.3368684536,,0.0134228189,0.0733333305,0.0199999996,0.035585383,0.0201607284,,2.2354400158,2.1513111591,2.1068089008,2.1645200253,2.1354136363
1826,0.1164797246,0.1068162248,0.0714325309,0.0982428268,0.1557863629,,0.8874185681,0.8862352371,0.9172776937,0.8969771663,0.8426833112,,1.9530200958,1.6762590408,3.2666666508,2.2986485958,3.2849574607,,0.0201342274,0.0215827338,0.0266666673,0.0227945428,0.0202924191,,2.3915555477,2.1646981239,2.1458816528,2.2340451082,2.1403452099
1844,0.1161119193,0.0624943674,0.0787173659,0.0857745508,0.1522857723,,0.8999292254,0.9293637872,0.9082446694,0.9125125607,0.8461747736,,2.0666666031,5.2133331299,3.3066666126,3.5288887819,3.2971540268,,0.0066666668,0.0066666668,0.0399999991,0.0177777776,0.020166687,,2.3279707432,2.2317626476,2.1529359818,2.2375564575,2.1452057723
1853,0.1244420186,0.0685602874,0.0910691172,0.0946904744,0.1494060074,,0.8447170258,0.9295956492,0.8697931767,0.8813686172,0.8479344658,,6.7399997711,2.3666665554,2.2533333302,3.7866665522,3.3216296531,,0.0066666668,0.0133333337,0.0333333351,0.0177777785,0.0200472416,,2.3442811966,2.0461790562,2.2438559532,2.2114387353,2.1485174204
1866,0.0649926662,0.0780350044,0.1041743085,0.0824006597,0.14605574,,0.9319377542,0.9164451361,0.8602875471,0.9028901458,0.8506822498,,3.9865772724,3.5214285851,3.4400000572,3.6493353049,3.3380149357,,0.0268456377,0.0285714287,0.0266666673,0.0273612446,0.0204129418,,2.2327330112,1.9536110163,2.2582843304,2.1482094526,2.148502022
1869,0.2169187963,0.2300667465,0.0936750025,0.1802201817,0.1477639621,,0.7429099083,0.8188626766,0.9284943342,0.830088973,0.849652586,,3.9865772724,3.5214285851,3.4400000572,3.6493353049,3.3535809541,,0.0268456377,0.0285714287,0.0266666673,0.0273612446,0.0207603569,,2.2327330112,1.9536110163,2.2582843304,2.1482094526,2.1484873936
1877,0.1262350529,0.1219870076,0.1005059555,0.116242672,0.1461878976,,0.8427109122,0.8819097281,0.8463648558,0.8569951653,0.8500197149,,2.268456459,2.4866666794,2.6533334255,2.4694855213,3.3093761825,,0.0067114094,0.0266666673,0.0066666668,0.0133482479,0.0203897515,,2.3617811203,2.3122134209,2.2494461536,2.3078135649,2.1564537021
1917,0.1253935546,0.052065365,0.120171383,0.0992101009,0.1438390077,,0.8862346411,0.9406775236,0.895747304,0.9075531562,0.852896387,,3.0536913872,2.5799999237,1.9400000572,2.5245637894,3.2701355628,,0.0134228189,0.0333333351,0,0.0155853846,0.0201495331,,2.2790522575,2.1298441887,2.2311315536,2.2133426666,2.1592981504
1934,0.0811912268,0.0780670941,0.0692398176,0.0761660462,0.1404553597,,0.9123184681,0.9052801132,0.9329543114,0.9168509642,0.8560941159,,2.7400000095,2.9333333969,3.293333292,2.9888888995,3.2560732297,,0.0266666673,0.05185185,0.0133333337,0.0306172837,0.0206729206,,2.2202460766,2.2081477642,2.2849566936,2.2377835115,2.1632224184
1947,0.091567263,0.1231107414,0.0724547207,0.0957109084,0.1382181371,,0.9146268964,0.9202581644,0.9369437695,0.9239429434,0.8594865572,,2.5448276997,2.9924812317,4.1133332253,3.2168807189,3.2541136041,,0.0206896551,0,0.0066666668,0.009118774,0.0200952133,,2.2345819473,2.3267130852,2.2287120819,2.2633357048,2.1682280827
2001,0.1273826063,0.0596772209,0.057220608,0.0814268117,0.1353785708,,0.8533245325,0.9417815208,0.9350531101,0.9100530545,0.8620148821,,1.472602725,3.3221476078,4.0399999619,2.9449167649,3.2386537622,,0.006849315,0,0.0199999996,0.0089497715,0.0195379412,,2.3190932274,2.1692199707,2.3441991806,2.2775041262,2.1736918849
2036,0.0553491041,0.0416802205,0.0433627144,0.0467973463,0.1309495096,,0.9306447506,0.960888505,0.9452887774,0.9456073443,0.8661945052,,2.3800001144,6.2533335686,3.0469799042,3.8934378624,3.2713929672,,0.0266666673,0.0133333337,0.0201342274,0.0200447428,0.0195632813,,2.2944726944,2.2190909386,2.2303977013,2.2479871114,2.1774066462
2077,0.0451705642,0.1399691254,0.0508325845,0.0786574247,0.1283349054,,0.9528326988,0.8684383631,0.9378538132,0.9197082917,0.8688701945,,2.3199999332,3.7361111641,2.7852349281,2.9471153418,3.2551790859,,0.0133333337,0.013888889,0.0201342274,0.0157854833,0.0193743914,,2.3416759968,2.2685286999,2.2712783813,2.2938276927,2.1832276986
2096,0.0636912212,0.0526737534,0.0362459496,0.050870308,0.1244616755,,0.93258214,0.9536409378,0.9454379082,0.9438869953,0.8726210346,,5.413333416,2.2465753555,3.1621620655,3.6073569457,3.2727879789,,0.0266666673,0.0205479451,0.0202702694,0.0224949606,0.0195304199,,2.4207167625,2.1850504875,2.2733972073,2.2930548191,2.1887190546
2187,0.032745257,0.0475210287,0.0623929314,0.0475530724,0.1206162453,,0.9686356187,0.9442331791,0.9640585184,0.9589757721,0.8769387715,,7.1199998856,2.585034132,2.2733333111,3.9927891095,3.3087880354,,0.0133333337,0.0068027209,0.0066666668,0.0089342405,0.0190006109,,2.3759188652,2.1401383877,2.3229441643,2.2796671391,2.1932664588
2199,0.0605716407,0.0350503251,0.0288244411,0.0414821357,0.1166595399,,0.9403774738,0.9749624133,0.9742449522,0.9631949464,0.8812515802,,1.7733333111,1.8733333349,4.7199997902,2.7888888121,3.2827930743,,0.0399999991,0.0133333337,0.0333333351,0.0288888893,0.0194950248,,2.2464325428,2.1858198643,2.2095925808,2.2139483293,2.1943005523
2211,0.0650558919,0.065455541,0.0300042033,0.0535052121,0.1135018235,,0.9378412366,0.9639957547,0.9686614871,0.9568328261,0.8850306425,,2.1666667461,3.9800000191,4.2600002289,3.468888998,3.2920978704,,0.0199999996,0.0199999996,0.0333333351,0.0244444447,0.0197424958,,2.2752766609,2.2915999889,2.1648330688,2.2439032396,2.1967806867
2231,0.1211925,0.0834750161,0.0523585267,0.0856753476,0.1121104997,,0.8843504786,0.878062129,0.9499682188,0.9041269422,0.8859854575,,2.8866667747,2.293333292,4.0666666031,3.0822222233,3.2816040881,,0.0399999991,0.0266666673,0.0066666668,0.0244444444,0.0199775932,,2.3198316097,2.1662275791,2.1534748077,2.2131779989,2.1976005523
2236,0.0440526307,0.0400754325,0.1193062663,0.0678114432,0.1098955468,,0.9459642172,0.9626105428,0.9251204729,0.9445650776,0.8889144385,,2.8866667747,2.293333292,4.0666666031,3.0822222233,3.2716349948,,0.0399999991,0.0266666673,0.0066666668,0.0244444444,0.0202009358,,2.3198316097,2.1662275791,2.1534748077,2.2131779989,2.1983794246
2237,0.1042800918,0.0419537164,0.0509419739,0.0657252607,0.1076870325,,0.8261691332,0.9398827553,0.9683986306,0.9114835064,0.8900428919,,2.8866667747,2.293333292,4.0666666031,3.0822222233,3.2621643563,,0.0399999991,0.0266666673,0.0066666668,0.0244444444,0.0204131112,,2.3198316097,2.1662275791,2.1534748077,2.2131779989,2.1991193533
2257,0.0548024401,0.0941450968,0.0254506432,0.0581327267,0.1052093173,,0.9639840126,0.8807638884,0.9736850262,0.9394776424,0.8925146294,,2.6400001049,3.2733333111,3.4000000954,3.1044445038,3.2542783636,,0.0333333351,0,0.0266666673,0.0200000008,0.0203924557,,2.3138952255,2.2099797726,2.2369964123,2.2536238035,2.2018445758
2262,0.0482288711,0.0788929909,0.0176646337,0.0482621652,0.1023619596,,0.917339623,0.9276461601,0.9833566546,0.9427808126,0.8950279386,,2.5399999619,4.0666666031,1.7866666317,2.7977777322,3.2314533321,,0.0399999991,0.0133333337,0.0066666668,0.0199999999,0.0203728329,,2.1775832176,2.167488575,2.0580205917,2.1343641281,2.1984705535
2307,0.05831898,0.0751064345,0.0606600568,0.0646951571,0.1004786195,,0.9331203699,0.9286483526,0.9356982112,0.9324889779,0.8969009905,,3.1533334255,4.4400000572,2.5666666031,3.3866666953,3.2392140002,,0.0266666673,0.0133333337,0.0133333337,0.0177777782,0.0202430802,,2.3604786396,2.2270846367,2.2639062405,2.2838231723,2.2027381844
2319,0.0332364216,0.0410596244,0.037286438,0.0371941614,0.0973143966,,0.9690489769,0.9539083242,0.9686382413,0.9638651808,0.9002492,,3.1733334064,7.1399998665,4.5333333015,4.9488888582,3.3246977431,,0.0533333346,0.0066666668,0.0599999987,0.04,0.0212309262,,2.3070344925,2.151930809,2.1743195057,2.2110949357,2.203156022
2354,0.163292408,0.0368194431,0.0246061496,0.0749060002,0.0961939768,,0.8673532605,0.9664595127,0.9798697233,0.9378941655,0.9021314483,,4,1.7229729891,4.952381134,3.5584513744,3.3363854247,,0.0399999991,0.0337837823,0.0136054419,0.0291297411,0.0216258669,,2.2533729076,2.1881177425,2.2025811672,2.2146906058,2.2037327512
2389,0.13099356,0.0707384273,0.0229487158,0.0748935677,0.0951289563,,0.9172766209,0.973505199,0.9782118797,0.9563312332,0.9048414376,,2.3866667747,3.2925169468,3.0799999237,2.9197278817,3.3155525475,,0.0466666669,0.0136054419,0.0333333351,0.0312018146,0.0221046643,,2.1889719963,2.1379854679,2.2025966644,2.1765180429,2.2023720157
2390,0.0637940466,0.0422451645,0.0286068935,0.0448820349,0.0926166103,,0.9624314308,0.9605517387,0.9729950428,0.9653260708,0.9078656692,,2.2599999905,2.1071429253,3.8445944786,2.7372457981,3.2866372101,,0.0333333351,0.0071428572,0.0202702694,0.0202488205,0.0220118721,,2.2989106178,2.2242431641,2.2188401222,2.2473313014,2.20461998
2392,0.0325613245,0.0304544494,0.0454954505,0.0361704081,0.0897943002,,0.9678413868,0.9661114216,0.9420403242,0.9586643775,0.9104056046,,2.2599999905,2.1071429253,3.8445944786,2.7372457981,3.2591676395,,0.0333333351,0.0071428572,0.0202702694,0.0202488205,0.0219237195,,2.2989106178,2.2242431641,2.2188401222,2.2473313014,2.2067555461
2436,0.0294808634,0.0272841491,0.044417005,0.0337273392,0.0869909521,,0.9660323262,0.976601243,0.9773417115,0.9733250936,0.9135515791,,4.2108845711,2.9674797058,2.7666666508,3.3150103092,3.261959773,,0.0476190485,0.016260162,0.0333333351,0.0324041819,0.0224477426,,2.2256951332,2.159434557,2.2032654285,2.1961317062,2.2062243541
2453,0.0215025395,0.0316430666,0.0366173275,0.0299209779,0.0841374534,,0.9767908454,0.9737496376,0.9617342949,0.9707582593,0.9164119131,,3.0666666031,3.9900989532,1.6266666651,2.8944774071,3.2435856547,,0.0599999987,0.0297029708,0.0266666673,0.0387898789,0.0232648495,,2.2493581772,2.1403639317,2.1117007732,2.1671409607,2.2042701844
2455,0.0211375244,0.0550645627,0.0360285379,0.0374102083,0.0818010911,,0.9776051044,0.9345126748,0.9631980658,0.958438615,0.9185132482,,3.0666666031,3.9900989532,1.6266666651,2.8944774071,3.2261302423,,0.0599999987,0.0297029708,0.0266666673,0.0387898789,0.0240411009,,2.2493581772,2.1403639317,2.1117007732,2.1671409607,2.2024137232
2460,0.0244402885,0.0666685551,0.020053748,0.0370541972,0.0795637465,,0.9817560911,0.9655119777,0.9772017002,0.9748232563,0.9213287486,,4.4200000763,2.0287768841,2.0066666603,2.8184812069,3.2057477905,,0.0533333346,0.0143884895,0.0066666668,0.0247961637,0.0240788541,,2.2707092762,2.2053458691,2.1029627323,2.1930059592,2.201943335
2485,0.1276077926,0.032882154,0.0203246083,0.0602715183,0.078599135,,0.9188424349,0.9706878066,0.9769824743,0.9555042386,0.9230375231,,2.7583892345,2.3933334351,2.8266665936,2.6594630877,3.1784335554,,0.0067114094,0.0399999991,0.0199999996,0.022237136,0.0239867682,,2.1642549038,2.1457536221,2.2577109337,2.1892398198,2.2013081593
2486,0.0365482196,0.0143601438,0.0297118183,0.0268733939,0.076012848,,0.985479176,0.9861896038,0.9615542293,0.977741003,0.9257726971,,2.7583892345,2.3933334351,2.8266665936,2.6594630877,3.152485032,,0.0067114094,0.0399999991,0.0199999996,0.022237136,0.0238992866,,2.1642549038,2.1457536221,2.2577109337,2.1892398198,2.2007047423
2496,0.0255176462,0.0155960303,0.0397947803,0.0269694856,0.0735606799,,0.9711303711,0.9878562689,0.9645168781,0.9745011727,0.9282091209,,3.793333292,4.1066665649,3.2599999905,3.7199999491,3.1808607779,,0.0266666673,0.0333333351,0.0266666673,0.0288888899,0.0241487667,,2.2155389786,2.0415837765,2.1336128712,2.1302452087,2.1971817656
2498,0.0595409982,0.0151846875,0.0149683598,0.0298980152,0.0713775466,,0.9513785839,0.979852438,0.9855620861,0.9722643693,0.9304118833,,3.793333292,4.1066665649,3.2599999905,3.7199999491,3.2078177364,,0.0266666673,0.0333333351,0.0266666673,0.0288888899,0.0243857729,,2.2155389786,2.0415837765,2.1336128712,2.1302452087,2.1938349378
2503,0.0144784683,0.0477996953,0.0320351906,0.0314377847,0.0693805585,,0.9830308557,0.9496241212,0.9764529467,0.9697026412,0.9323764212,,2.944444418,3.7733333111,3.7400000095,3.4859259129,3.2217231452,,0.013888889,0.0199999996,0.0066666668,0.0135185185,0.0238424102,,2.2455685139,2.1257276535,2.3008234501,2.2240398725,2.1953451845
2532,0.0235178862,0.0421643071,0.0391052626,0.034929152,0.0676579882,,0.975723505,0.9364757538,0.9402396679,0.9508129756,0.9332982489,,4.0805368423,2.9600000381,3.2214765549,3.4206711451,3.2316705452,,0.0201342274,0.0266666673,0.0335570462,0.0267859803,0.0239895887,,2.2339868546,2.0091600418,2.1837739944,2.1423069636,2.1926932735
2547,0.0177305136,0.0184991602,0.0607597977,0.0323298238,0.06589158,,0.9855464697,0.9848716259,0.9399399757,0.9701193571,0.9351393043,,2.5436241627,4.1266665459,3.8266665936,3.4989857674,3.2450363063,,0.0402684547,0.0133333337,0.0199999996,0.0245339293,0.0240168057,,2.1693527699,2.292085886,2.1454529762,2.2022972107,2.1931734703
2553,0.0190321822,0.0353440456,0.0801662058,0.0448474778,0.0648393749,,0.9818310142,0.9879122972,0.9524344206,0.974059244,0.9370853013,,4.6133332253,4.1399998665,3.7866666317,4.1799999078,3.2917844864,,0.0333333351,0.0199999996,0.0199999996,0.0244444447,0.0240381877,,2.1880371571,2.2553908825,2.1041033268,2.1825104554,2.1926403196
2685,0.0386328697,0.0470710061,0.0173488948,0.0343509236,0.0633149523,,0.9756053686,0.9468786716,0.9955728054,0.9726856152,0.938865317,,3.3733332157,3.9066667557,3.4800000191,3.5866666635,3.3065285953,,0.0266666673,0.0199999996,0.0199999996,0.0222222221,0.0239473894,,2.2343986034,2.22635746,2.079338789,2.1800316175,2.1920098845
2740,0.0153759364,0.0376785919,0.0201736949,0.0244094077,0.0613696751,,0.9909123778,0.9636274576,0.9925653934,0.9823684096,0.9410404716,,2.581081152,3.1013512611,1.9266666174,2.5363663435,3.2680204827,,0.0337837823,0.0135135138,0.0266666673,0.0246546545,0.0239827526,,2.184697628,2.214700222,2.1237857342,2.1743945281,2.1911291167
2754,0.0153092798,0.0079095289,0.031984657,0.0184011552,0.0592212491,,0.9848539829,0.9922653437,0.9638761282,0.9803318183,0.943005039,,2.831081152,3.9315068722,4.1399998665,3.6341959635,3.2863292567,,0.0405405387,0.0273972601,0.0199999996,0.0293125995,0.024249245,,2.2215816975,2.028380394,2.2595543861,2.1698388259,2.1900646021
2789,0.0130420225,0.0142190997,0.0120978188,0.013119647,0.056916169,,0.9879758358,0.9848696589,0.9909433126,0.9879296025,0.9452512671,,3.1205673218,6.1946310997,7.8733334541,5.7295106252,3.4084883251,,0.0283687934,0.0134228189,0.0066666668,0.0161527597,0.0238444207,,2.2343688011,2.0788295269,2.067035675,2.1267446677,2.1868986054
2896,0.00955291,0.0394296087,0.0066062394,0.018529586,0.0549968398,,0.9906503558,0.9636918902,0.9916851521,0.9820091327,0.9470891604,,3.5599999428,2.3399999142,4.0999999046,3.3333332539,3.4047305716,,0.0266666673,0.0199999996,0.0266666673,0.0244444447,0.0238744219,,2.1520774364,2.0736646652,2.0692718029,2.0983379682,2.1824705735
2967,0.0438626632,0.0113562383,0.0068951761,0.0207046925,0.0532822325,,0.9476818442,0.9899493456,0.9956546426,0.9777619441,0.9486227996,,2.6400001049,3.8666665554,1.6799999475,2.7288888693,3.3709384865,,0.0133333337,0.0333333351,0.0066666668,0.0177777785,0.0235695897,,2.2265846729,1.9382996559,2.0610508919,2.0753117402,2.1771126319
3011,0.0326314941,0.0290772766,0.0094775194,0.0237287634,0.051804559,,0.9629148841,0.9708389044,0.9943234921,0.9760257602,0.9499929476,,2.6466667652,2.4800000191,4.9400000572,3.3555556138,3.3701693428,,0.0399999991,0,0.0066666668,0.0155555553,0.023168888,,2.1221656799,2.082362175,2.1299321651,2.1114866734,2.173831334
3038,0.0114128822,0.022769928,0.0103681665,0.0148503256,0.0499568473,,0.9871676564,0.9797237515,0.9913553596,0.9860822558,0.951797413,,3.6266667843,2.1266667843,6.5066666603,4.086666743,3.4059942128,,0.0399999991,0.0333333351,0,0.0244444447,0.0232326659,,2.2069685459,2.1703720093,2.1322937012,2.1698780855,2.1736336715
3041,0.011597069,0.0150323231,0.0038966001,0.0101753307,0.0479677715,,0.9842457771,0.9858569503,0.9942821264,0.9881282846,0.9536139566,,4.413333416,4.2066664696,6.8866667747,5.1688888868,3.4941389465,,0.0133333337,0.0199999996,0.0066666668,0.0133333333,0.0227376992,,2.1354665756,2.0813043118,2.0528843403,2.0898850759,2.1694462417
3099,0.0164099075,0.0204566494,0.0107161747,0.0158609105,0.0463624285,,0.983430028,0.9757231474,0.996253252,0.9851354758,0.9551900326,,2.0666666031,3.9533333778,2.6400001049,2.8866666953,3.463765334,,0.0333333351,0.0133333337,0.0133333337,0.0200000008,0.0226008143,,2.1785752773,1.8994619846,2.1100516319,2.062696298,2.1641087446
3161,0.0119772954,0.0176071171,0.0186276417,0.0160706847,0.0448478413,,0.9857982397,0.9808567762,0.9963333607,0.9876627922,0.9568136706,,4.2466664314,2.9933333397,2.3399999142,3.1933332284,3.4502437287,,0.0199999996,0.0133333337,0.0066666668,0.0133333333,0.0221374403,,2.0645620823,2.1060554981,2.2133638859,2.1279938221,2.1623029984
3196,0.0227892362,0.0225364286,0.0111977588,0.0188411412,0.0435475063,,0.9809378982,0.9727370143,0.9879338741,0.9805362622,0.9579998001,,3.3599998951,3.8399999142,3.1066665649,3.4355554581,3.4495093152,,0.0133333337,0,0.0066666668,0.0066666668,0.0213639016,,2.264193058,2.1051774025,2.182100296,2.1838235855,2.1633790278
3230,0.0166394226,0.0295638833,0.0035357527,0.0165796862,0.0421991153,,0.979569912,0.973457098,0.9964151978,0.9831474026,0.9592571803,,3.6333334446,3.4333333969,5.6999998093,4.2555555503,3.4898116269,,0.0333333351,0.0333333351,0.0066666668,0.0244444457,0.0215179288,,2.1018412113,2.1591887474,2.0922818184,2.1177705924,2.161098606
3244,0.0166019835,0.0179236103,0.0035031873,0.0126762604,0.0407229725,,0.9837244153,0.9829480648,0.996162653,0.987611711,0.9606749068,,1.7533333302,3.586666584,4.693877697,3.3446258704,3.4825523391,,0,0.0133333337,0.0068027209,0.0067120182,0.0207776333,,2.1589770317,2.1124203205,2.0192699432,2.0968890985,2.1578881306
3246,0.0147471428,0.0137402844,0.0130646899,0.0138507057,0.0393793592,,0.9855586886,0.9879200459,0.9892926216,0.987590452,0.9620206841,,1.7533333302,3.586666584,4.693877697,3.3446258704,3.4756560157,,0,0.0133333337,0.0068027209,0.0067120182,0.0200743525,,2.1589770317,2.1124203205,2.0192699432,2.0968890985,2.154838179
3247,0.0121373087,0.0134692024,0.0069540762,0.0108535291,0.0379530677,,0.9853417873,0.9835031033,0.9932039976,0.9873496294,0.9632871313,,1.7533333302,3.586666584,4.693877697,3.3446258704,3.4691045084,,0,0.0133333337,0.0068027209,0.0067120182,0.0194062358,,2.1589770317,2.1124203205,2.0192699432,2.0968890985,2.151940725
3305,0.0348746963,0.0149107082,0.0177129135,0.0224994393,0.0371803863,,0.9657492638,0.9860991836,0.9925451875,0.9814645449,0.964196002,,2.2533333302,3.3933334351,3.1733334064,2.9400000572,3.4426492858,,0.0399999991,0.0199999996,0.0066666668,0.0222222218,0.0195470351,,2.1742975712,2.1405961514,2.0840308666,2.1329748631,2.1509924319
3376,0.013513322,0.0133571383,0.0113277882,0.0127327495,0.0359580044,,0.9831283092,0.9861755371,0.992163837,0.9871558944,0.9653439966,,3.0533332825,2.8533332348,3.5133333206,3.139999946,3.4275168188,,0.0133333337,0.0266666673,0.0199999996,0.0200000002,0.0195696833,,1.9736381769,1.9942634106,2.1043286324,2.0240767399,2.1446466473
3408,0.0143857216,0.0117859114,0.0085841026,0.0115852452,0.0347393665,,0.9844344258,0.9886496067,0.9892640114,0.987449348,0.9664492642,,4.0533332825,2.2133333683,2.1266667843,2.7977778117,3.3960298685,,0.0466666669,0.0333333351,0.0266666673,0.0355555564,0.020368977,,2.1068284512,2.1352851391,2.1758432388,2.139318943,2.1443802621
3449,0.0157017782,0.0176247843,0.0066761998,0.0133342541,0.0336691108,,0.983943224,0.984536171,0.9905212522,0.986333549,0.9674434784,,5.3333334923,2.8399999142,2.5066666603,3.5600000223,3.4042283762,,0.0266666673,0.0533333346,0.0266666673,0.0355555564,0.021128306,,2.1268348694,2.0667595863,2.0816345215,2.0917429924,2.1417483986
3480,0.0238283742,0.0168356486,0.0134351179,0.0180330469,0.0328873077,,0.9770662785,0.9856689572,0.9912701845,0.9846684734,0.9683047282,,4.7399997711,5.5199999809,2.5,4.2533332507,3.4466836199,,0.0399999991,0.0399999991,0.0199999996,0.0333333326,0.0217385573,,2.1371407509,2.0966227055,2.1354720592,2.1230785052,2.1408149039
3600,0.0214041863,0.003080291,0.0073931739,0.0106258837,0.0317742365,,0.9746290445,0.9943400025,0.9950802326,0.9880164266,0.9692903131,,2.9266667366,2.7999999523,3.7466666698,3.1577777863,3.4322383282,,0.0399999991,0.0466666669,0,0.0288888887,0.0220960739,,2.1083424091,1.8216199875,2.1321985722,2.0207203229,2.1348101749
3618,0.0129046449,0.0107272621,0.0131270615,0.0122529895,0.0307981741,,0.9850567579,0.9901720285,0.9940235615,0.9897507826,0.9703133366,,2.8733332157,3.5333333015,5.6266665459,4.011111021,3.4611819629,,0.0733333305,0,0,0.0244444435,0.0222134924,,2.1483457088,1.9753226042,2.0912315845,2.0716332992,2.1316513311
3620,0.0217994265,0.0107324626,0.0051760478,0.0125693123,0.029886731,,0.9751671553,0.9919244051,0.9948539138,0.987315158,0.9711634277,,3.4200000763,2.5666666031,4.8800001144,3.6222222646,3.4692339779,,0.0133333337,0.0533333346,0,0.0222222228,0.0222139289,,2.1406068802,2.0898780823,2.0911176205,2.107200861,2.1304288076
3670,0.0312609971,0.0111810295,0.0068235882,0.0164218716,0.029213488,,0.9667856097,0.9923356175,0.9920198321,0.9837136865,0.9717909406,,3.793333292,3.5533332825,1.9199999571,3.0888888439,3.4502167212,,0.0066666668,0.0733333305,0.0066666668,0.028888888,0.0225476768,,2.1581463814,2.0430240631,2.1556298733,2.1189334393,2.1298540392
3726,0.0138073042,0.0103230039,0.0075046704,0.0105449928,0.0282800633,,0.9856146574,0.9931699634,0.9927898645,0.9905248284,0.972727635,,2.2400000095,2.9866666794,2.0466666222,2.424444437,3.398928107,,0.0466666669,0.0333333351,0.0133333337,0.0311111119,0.0229758486,,2.0177915096,2.0078294277,2.0832650661,2.0362953345,2.1251761039
3741,0.0110890726,0.0122255832,0.0065242741,0.00994631,0.0273633756,,0.989546299,0.9914736748,0.9946124554,0.9918774764,0.9736851271,,2.1733334064,3.0466666222,3.7533333302,2.9911111196,3.3785372577,,0.0399999991,0.0333333351,0.0266666673,0.0333333338,0.0234937228,,2.0083005428,2.0388913155,2.2052407265,2.0841441949,2.1231245085
3793,0.011094138,0.055602029,0.0136402333,0.0267788001,0.0273341468,,0.9885994196,0.9738761187,0.9846145511,0.9823633631,0.9741190389,,2.3399999142,3.4333333969,3.2133333683,2.9955555598,3.3593881728,,0.0333333351,0.0266666673,0.0133333337,0.0244444453,0.023541259,,2.0835008621,2.1375169754,2.1330730915,2.1180303097,2.1228697986
3814,0.0197862741,0.0073078931,0.0094743716,0.0121895129,0.0265769151,,0.9788788557,0.9909806252,0.9895279408,0.9864624739,0.9747362106,,3.3533332348,4.0733332634,2.0399999619,3.1555554867,3.3491965385,,0.0533333346,0.0066666668,0.0066666668,0.0222222228,0.0234753072,,2.051035881,2.1094942093,2.1221983433,2.0942428112,2.1214384492
3819,0.0105198333,0.0131393643,0.0223190952,0.0153260976,0.0260143743,,0.9854518771,0.9881539941,0.9869478941,0.9868512551,0.9753419628,,3.3533332348,4.0733332634,2.0399999619,3.1555554867,3.3395144859,,0.0533333346,0.0066666668,0.0066666668,0.0222222228,0.0234126529,,2.051035881,2.1094942093,2.1221983433,2.0942428112,2.1200786673
3821,0.0173419658,0.0174603909,0.0159028955,0.0169017507,0.0255587431,,0.9785283804,0.9862525463,0.9907144904,0.985165139,0.9758331216,,3.1466667652,4.5199999809,2.2333333492,3.3000000318,3.3375387632,,0.0466666669,0,0.0333333351,0.0266666673,0.0235753537,,2.037522316,2.1125948429,2.2101967335,2.1201046308,2.1200799655
3864,0.0124778338,0.0108689899,0.008741267,0.0106960302,0.0248156074,,0.9900553823,0.9889116883,0.9921614528,0.9903761744,0.9765602743,,2.0666666031,3.9466667175,5.0133333206,3.6755555471,3.3544396024,,0.0266666673,0.0333333351,0.0066666668,0.0222222231,0.0235076971,,2.0525379181,2.0879194736,2.154904604,2.0984539986,2.1189986671
3928,0.0423873961,0.0117990766,0.0209183525,0.0250349417,0.0248265742,,0.9501683116,0.9881964922,0.9791098833,0.9724915624,0.9763568387,,3.0671141148,2.8399999142,3.2999999523,3.0690379937,3.3401695219,,0.0536912754,0.0133333337,0.0133333337,0.0267859809,0.0236716113,,2.1421346664,2.104434967,2.1309525967,2.1258407434,2.1193407709
3956,0.0298458487,0.013087186,0.0176762734,0.0202031027,0.0245954006,,0.9679170847,0.980894506,0.9883954525,0.9790690144,0.9764924475,,3.5199999809,3.4800000191,3.3599998951,3.4533332984,3.3458277108,,0.0133333337,0.0399999991,0.0199999996,0.0244444441,0.023710253,,2.1895906925,2.1134974957,2.0837552547,2.1289478143,2.1198211231
3984,0.0184464399,0.013368954,0.0092393337,0.0136849092,0.024049876,,0.9781110287,0.9837775826,0.992549479,0.9848126968,0.9769084599,,2.4600000381,2.5,7.1999998093,4.0533332825,3.3812029893,,0.0066666668,0.0199999996,0,0.0088888888,0.0229691847,,2.0232224464,2.1069662571,2.0896179676,2.0732688904,2.1174935115
4036,0.0123771392,0.009486028,0.0062539987,0.0093723886,0.0233160016,,0.9885134101,0.9897087812,0.9960518479,0.9914246798,0.9776342709,,3.3666665554,2.6800000668,2.5666666031,2.8711110751,3.3556983936,,0.0333333351,0.0466666669,0,0.0266666673,0.0231540589,,2.0440285206,2.0198502541,2.1043040752,2.05606095,2.1144218834
4098,0.0172051191,0.0124588246,0.0084633268,0.0127090902,0.0227856561,,0.9829925299,0.9839041233,0.9917646646,0.9862204393,0.9780635793,,3.8199999332,3.9933333397,2.8266665936,3.5466666222,3.3652468051,,0.0399999991,0.0066666668,0.0133333337,0.0199999999,0.0229963559,,2.1291708946,2.140935421,1.999474287,2.0898602009,2.1131937993
4109,0.0185943171,0.0204085652,0.0089398613,0.0159809145,0.022445419,,0.9756302834,0.984708786,0.9887681603,0.9830357432,0.9783121875,,2.7666666508,4.3600001335,2.7666666508,3.2977778117,3.3618733554,,0.0599999987,0.0199999996,0.0133333337,0.0311111106,0.0234020937,,2.0315642357,2.1284382343,1.9754545689,2.0451523463,2.1097917266
4182,0.0135860639,0.010757586,0.0074120257,0.0105852252,0.0218524093,,0.9823477864,0.9901500344,0.9953677058,0.9892885089,0.9788610036,,3.0666666031,2.3466665745,4.2399997711,3.2177776496,3.3546685701,,0.0533333346,0.0466666669,0,0.0333333338,0.0238986557,,2.0365765095,2.0736432076,1.8953895569,2.001869758,2.1043956282
4196,0.0118882274,0.0136832697,0.0105208866,0.0120307946,0.0213613286,,0.9836843014,0.9892816544,0.989074409,0.9873467882,0.9792852928,,2.6533334255,2.6866667271,3.2266666889,2.8555556138,3.3297129223,,0.0399999991,0.0333333351,0.0199999996,0.0311111112,0.0242592784,,2.1189713478,2.0825457573,2.1244280338,2.1086483796,2.1046082658
4202,0.0180416796,0.0114292121,0.0137319881,0.0144009599,0.0210133101,,0.982855916,0.9840209484,0.9863507748,0.9844092131,0.9795414889,,4.9733333588,3.0266666412,2.9333333969,3.6444444656,3.3454494994,,0.0133333337,0.0333333351,0.0066666668,0.0177777785,0.0239352035,,2.0465064049,2.0940139294,2.1605386734,2.1003530025,2.1043955026
4227,0.0367574878,0.0163061135,0.0064667994,0.0198434669,0.020954818,,0.9730858803,0.9824517369,0.9898626804,0.9818000992,0.9796544194,,3.7799999714,2.9533333778,2.4600000381,3.0644444625,3.3313992476,,0.0133333337,0.0133333337,0.0199999996,0.0155555556,0.0235162211,,2.1417789459,1.9875736237,2.1321640015,2.0871721903,2.103534337
4232,0.029168345,0.0158083457,0.008927484,0.0179680583,0.02080548,,0.9664957523,0.9812451601,0.9864077568,0.9780495564,0.9795741762,,3.4800000191,3.0999999046,3.0999999046,3.2266666094,3.3261626157,,0.0333333351,0.0199999996,0,0.0177777782,0.0232292989,,2.1331138611,2.0643332005,2.150657177,2.1160347462,2.1041593574
4263,0.0119391643,0.0101211965,0.0106709618,0.0109104409,0.020310728,,0.9882101417,0.9898876548,0.9893566966,0.9891514977,0.9800530423,,2.6666667461,4.1999998093,2.8466665745,3.23777771,3.3217433704,,0,0.0199999996,0.0266666673,0.0155555556,0.0228456118,,2.0612099171,2.1086988449,2.192044735,2.1206511656,2.1049839479
4304,0.019112343,0.0121477386,0.0072232899,0.0128277905,0.0199365812,,0.9819972515,0.9879428148,0.9906144142,0.9868514935,0.9803929649,,3.1266667843,3.3066666126,3.9000000954,3.4444444974,3.3278784268,,0.0399999991,0.0199999996,0.0133333337,0.0244444441,0.0229255534,,2.1609661579,2.1252253056,2.2522809505,2.1794908047,2.1087092907
4317,0.0427938811,0.0179955158,0.0100736916,0.0236210295,0.0201208036,,0.939742744,0.9842077494,0.9898046851,0.9712517262,0.9799359029,,3.6733334064,2.6733334064,4.0133333206,3.4533333778,3.3341511743,,0.0333333351,0.0399999991,0,0.0244444447,0.0230014979,,2.1615581512,2.0961432457,2.1558871269,2.1378628413,2.1101669682
4319,0.0325711109,0.0210624337,0.0116456356,0.0217597267,0.0202027497,,0.9793460369,0.9780318141,0.9862760305,0.9812179605,0.9800000058,,3.6733334064,2.6733334064,4.0133333206,3.4533333778,3.3401102845,,0.0333333351,0.0399999991,0,0.0244444447,0.0230736453,,2.1615581512,2.0961432457,2.1558871269,2.1378628413,2.1115517619
4400,0.0398149937,0.0209697448,0.0183348563,0.0263731983,0.0205112722,,0.9608002901,0.9747482538,0.9817268848,0.9724251429,0.9796212627,,2.9333333969,3.2733333111,2.913333416,3.0400000413,3.3251047723,,0.0399999991,0.0133333337,0.0199999996,0.0244444441,0.0231421852,,2.0526590347,2.0928852558,2.1693634987,2.1049692631,2.1112226369
4433,0.0253001824,0.0129603269,0.0249304064,0.0210636385,0.0205388905,,0.9754236937,0.9853180647,0.9764585495,0.9790667693,0.979593538,,3.9533333778,5.326666832,2.2999999523,3.860000054,3.3518495364,,0.0266666673,0,0.0399999991,0.0222222221,0.0230961871,,2.1978936195,2.0402195454,2.2678787708,2.1686639786,2.114094704
4492,0.0176127255,0.0101242885,0.0216309093,0.0164559744,0.0203347447,,0.976000905,0.9911382198,0.9774313569,0.9815234939,0.9796900358,,3.0533332825,2.793333292,2.7533333302,2.8666666349,3.3275903913,,0.0199999996,0.0466666669,0.0066666668,0.0244444444,0.0231635999,,2.1205704212,2.0196580887,2.1209700108,2.0870661736,2.1127432775
4509,0.0202076994,0.0122316806,0.0151613839,0.0158669213,0.0201113535,,0.975356698,0.9870872498,0.983993113,0.9821456869,0.9798128183,,3.1933333874,2.7266666889,3.2666666508,3.0622222424,3.3143219839,,0.0399999991,0.0799999982,0.0133333337,0.0444444437,0.0242276421,,2.1689388752,2.1046602726,2.1592648029,2.1442879836,2.1143205128
4530,0.0292996764,0.0154805342,0.0200607684,0.0216136596,0.0201864688,,0.9743099809,0.9864279032,0.9796055555,0.9801144799,0.9798279014,,3.3666665554,3.6666667461,2.6066665649,3.2133332888,3.3092725491,,0.0266666673,0.0266666673,0.0133333337,0.0222222228,0.0241273712,,2.2523825169,2.1220493317,2.1027977467,2.1590765317,2.1165583137
4628,0.0458783284,0.0315176211,0.0202466827,0.0325475441,0.0208045226,,0.9419831038,0.9751214981,0.9756599665,0.9642548561,0.9790492492,,2.2599999905,2.8066666126,4.3133335114,3.1266667048,3.3001422569,,0.0199999996,0.0133333337,0.0066666668,0.0133333333,0.0235876693,,2.1995544434,2.1133236885,2.0112595558,2.1080458959,2.1161326929
4664,0.0327901952,0.0474161841,0.0142332101,0.0314798631,0.0213382896,,0.9667887688,0.950930953,0.9846225977,0.9674474398,0.9784691587,,2.5799999237,3.4533333778,2.9866666794,3.0066666603,3.2854684771,,0.0066666668,0,0.0333333351,0.013333334,0.0230749525,,2.2283835411,2.0456557274,2.1237208843,2.1325867176,2.1169553941
4668,0.043298237,0.0224908702,0.0199553501,0.0285814858,0.0217004494,,0.963083148,0.9768266678,0.9836549163,0.9745215774,0.9782717796,,2.5799999237,3.4533333778,2.9866666794,3.0066666603,3.2715283862,,0.0066666668,0,0.0333333351,0.013333334,0.0225878716,,2.2283835411,2.0456557274,2.1237208843,2.1325867176,2.1177369603
4676,0.033414524,0.0226706602,0.0163747557,0.0241533133,0.0218230926,,0.9664811492,0.9704582691,0.9880632162,0.9750008782,0.9781082345,,3.6733334064,3.9600000381,3.6266667843,3.7533334096,3.2956186374,,0.0199999996,0.0133333337,0,0.0111111111,0.0220140335,,2.2445523739,2.20890975,2.1072971821,2.1869197687,2.1211961007
4750,0.0236751027,0.019098036,0.0133567676,0.0187099688,0.0216674364,,0.9733849168,0.9834855199,0.982626915,0.9798324505,0.9781944453,,2.8066666126,2.8533332348,2.9200000763,2.8599999746,3.2738377043,,0.0599999987,0.0066666668,0.0066666668,0.0244444441,0.0221355541,,2.2100191116,2.0997860432,2.173273325,2.1610261599,2.1231876036
4788,0.027679136,0.0237970576,0.0143453544,0.021940516,0.0216810904,,0.9704911113,0.9785307646,0.9792912006,0.9761043588,0.978089941,,3.913333416,3.6800000668,3.1400001049,3.5777778625,3.2890347122,,0.0399999991,0.0266666673,0.0466666669,0.0377777778,0.0229176653,,2.2009012699,2.0724058151,2.2386689186,2.1706586679,2.1255611569
4800,0.0324419327,0.0131840343,0.0103320675,0.0186526782,0.0215296698,,0.9549173713,0.9838596582,0.9929293394,0.9772354563,0.9780472168,,2.3533332348,3.7400000095,4.1999998093,3.4311110179,3.2961385275,,0.0466666669,0.0333333351,0.0199999996,0.0333333338,0.0234384487,,2.1484088898,2.1004283428,2.2021913528,2.1503428618,2.1268002421
4802,0.038165085,0.0398047715,0.0088298256,0.0289332274,0.0218998477,,0.9659392834,0.9678424597,0.9915661812,0.9751159747,0.9779006547,,2.3533332348,3.7400000095,4.1999998093,3.4311110179,3.302887152,,0.0466666669,0.0333333351,0.0199999996,0.0333333338,0.0239331929,,2.1484088898,2.1004283428,2.2021913528,2.1503428618,2.1279773731
4840,0.0434600636,0.0220059566,0.031123627,0.0321965491,0.0224146827,,0.9571732283,0.9806674123,0.9686101675,0.968816936,0.9774464688,,3.7000000477,2.5933332443,2.4666666985,2.9199999968,3.2837427942,,0.0333333351,0.0266666673,0.0133333337,0.0244444453,0.0239587556,,2.0804054737,2.140444994,2.1297721863,2.116874218,2.1274222153
4852,0.026788244,0.0215672292,0.0269400887,0.0250985206,0.0225488746,,0.972432971,0.981734395,0.971226573,0.975131313,0.977330711,,4.173333168,3.2799999714,2.206666708,3.2199999491,3.280555652,,0.0399999991,0.0399999991,0.0133333337,0.0311111106,0.0243163733,,2.1843657494,2.1958520412,2.1566255093,2.1789477666,2.1299984929
4894,0.0383087918,0.0275637303,0.0175540745,0.0278088655,0.0228118742,,0.9559285641,0.9776278734,0.9815003276,0.9716855884,0.9770484548,,2.8399999142,4.806666851,3.4866666794,3.7111111482,3.3020834268,,0.0266666673,0.0066666668,0.0199999996,0.0177777779,0.0239894435,,2.1753945351,2.1841094494,2.1439843178,2.1678294341,2.13189004
4962,0.0246094465,0.0384229459,0.0162543003,0.0264288976,0.0229927253,,0.9737948179,0.947963357,0.9843915105,0.9687165618,0.9766318602,,3.1066665649,2.3933334351,3.3733332157,2.9577777386,3.2848681424,,0.0199999996,0.0333333351,0,0.0177777782,0.0236788603,,2.0860376358,1.8138854504,2.0928609371,1.9975946744,2.1251752717
4971,0.0306424592,0.0125803379,0.0339192934,0.0257140302,0.0231287906,,0.9730110168,0.9857295752,0.9768220782,0.9785208901,0.9767263117,,2.4866666794,3.7333333492,2.3933334351,2.8711111546,3.264180293,,0.0333333351,0.0199999996,0.0133333337,0.0222222228,0.0236060284,,2.0815556049,2.0553348064,2.2154188156,2.117436409,2.1247883285
4974,0.0314340144,0.0140712662,0.013289066,0.0195981155,0.0229522568,,0.9575694799,0.9820287228,0.9842790961,0.9746257663,0.9766212844,,2.4866666794,3.7333333492,2.3933334351,2.8711111546,3.2445268361,,0.0333333351,0.0199999996,0.0133333337,0.0222222228,0.0235368381,,2.0815556049,2.0553348064,2.2154188156,2.117436409,2.1244207326
5050,0.032868851,0.020392742,0.0205039121,0.0245885017,0.0230340691,,0.9641696215,0.9783421755,0.9802420139,0.9742512703,0.9765027837,,2.7266666889,3.4266667366,3.2999999523,3.1511111259,3.2398560506,,0,0.0333333351,0.0133333337,0.0155555562,0.023137774,,2.1772556305,2.0981578827,2.115694046,2.1303691864,2.1247181553
5052,0.0454104915,0.0201410297,0.0178828035,0.0278114416,0.0232729377,,0.9629985094,0.983797133,0.9832125902,0.9766694109,0.9765111151,,2.7266666889,3.4266667366,3.2999999523,3.1511111259,3.2354188043,,0,0.0333333351,0.0133333337,0.0155555562,0.0227586631,,2.1772556305,2.0981578827,2.115694046,2.1303691864,2.1250007068
5106,0.0417932607,0.0148499263,0.0288239866,0.0284890579,0.0235337437,,0.9655754566,0.9869065285,0.9663674831,0.9729498227,0.9763330504,,1.8266667128,3.7000000477,3.1133332253,2.8799999952,3.2176478639,,0.0333333351,0.0266666673,0.0266666673,0.0288888899,0.0230651745,,2.1743783951,2.1366605759,2.1211857796,2.1440749168,2.1259544173
5134,0.0438336805,0.0088337194,0.025148252,0.0259385506,0.0236539841,,0.9552499652,0.9874587655,0.9850139618,0.9759075642,0.9763117761,,2.9866666794,2.8866667747,2.5999999046,2.8244444529,3.1979876933,,0.0399999991,0.0266666673,0.0666666701,0.0444444455,0.024134138,,2.1903514862,2.0869114399,2.1039760113,2.1270796458,2.1260106787
5200,0.0391278788,0.0087464862,0.0104323812,0.0194355821,0.023443064,,0.9678691626,0.9916832447,0.9907556772,0.9834360282,0.9766679887,,2.8466665745,3.1800000668,4.306666851,3.4444444974,3.2103105335,,0.0666666701,0.0133333337,0.0066666668,0.0288888902,0.0243718756,,2.2046298981,1.9491664171,2.0449056625,2.0662339926,2.1230218444
5239,0.0371050946,0.0382908098,0.021100333,0.0321654125,0.0238791814,,0.9638792276,0.9713201523,0.973536253,0.9695785443,0.9763135165,,3.6199998856,2.7000000477,3.3399999142,3.2199999491,3.2107950043,,0.0266666673,0.0533333346,0.0266666673,0.0355555564,0.0249310597,,2.1308782101,2.1713089943,2.0770552158,2.1264141401,2.1231914592
5329,0.0349798165,0.0133252386,0.0154525954,0.0212525502,0.0237478498,,0.9706226587,0.9844224453,0.9826619625,0.9792356888,0.9764596251,,3.4333333969,3.4066667557,3.4000000954,3.413333416,3.2209219249,,0.0466666669,0.0266666673,0.0133333337,0.0288888893,0.0251289512,,2.1947920322,2.0986499786,2.1285645962,2.140668869,2.1240653297
5345,0.0710860193,0.0119169094,0.0105955768,0.0311995018,0.0241204324,,0.9508194327,0.9873019457,0.987834692,0.9753186901,0.9764025784,,3.5066666603,3.3733332157,2.9666666985,3.2822221915,3.2239869382,,0.0133333337,0.0199999996,0.0333333351,0.0222222228,0.0249836147,,2.1252589226,2.0967490673,2.0324251652,2.0848110517,2.1221026158
5359,0.0330517292,0.0173072312,0.0225462206,0.024301727,0.0241294972,,0.9630221128,0.9790899754,0.9741952419,0.9721024434,0.9761875716,,3.1933333874,4.6133332253,2.206666708,3.3377777735,3.22967648,,0.0266666673,0.0133333337,0.0466666669,0.0288888893,0.0251788785,,2.2204773426,2.1786131859,2.0697600842,2.1562835375,2.1238116619
5420,0.0500552021,0.0121275773,0.0139599033,0.0253808942,0.024192067,,0.9484192133,0.9850447774,0.9821160436,0.9718600114,0.9759711936,,2.0399999619,3.1333334446,2.8133332729,2.6622222265,3.2013037673,,0.0666666701,0.0333333351,0.0399999991,0.0466666681,0.0262532679,,2.1367959976,2.1558289528,1.8642257452,2.0522835652,2.1202352571
5442,0.0315978415,0.0121015944,0.0141446525,0.0192813628,0.0239465318,,0.9720669985,0.983371973,0.9858078957,0.9804156224,0.9761934151,,2.6266667843,3.2799999714,3.4066667557,3.1044445038,3.1964608041,,0.0466666669,0.0133333337,0.0333333351,0.0311111119,0.0264961601,,2.1864895821,2.0430252552,1.8148578405,2.0147908926,2.1149630388
5515,0.0330330729,0.0254776888,0.0085037891,0.0223381836,0.0238661144,,0.9627455473,0.9779534936,0.9911698103,0.9772896171,0.9762482252,,2.1533334255,2.8533332348,4.7199997902,3.2422221502,3.1987488714,,0.0333333351,0.0266666673,0.0199999996,0.0266666673,0.0265046855,,2.1025540829,2.1367249489,1.8621790409,2.0338193576,2.1109058548
5517,0.0189139955,0.0139069743,0.004432437,0.0124178023,0.0232936988,,0.9844861627,0.9870475531,0.9942724705,0.9886020621,0.976865917,,2.1533334255,2.8533332348,4.7199997902,3.2422221502,3.2009225354,,0.0333333351,0.0266666673,0.0199999996,0.0266666673,0.0265127846,,2.1025540829,2.1367249489,1.8621790409,2.0338193576,2.1070515299
5549,0.0260079093,0.0242256578,0.009346311,0.0198599594,0.0231220118,,0.9694909453,0.9729334712,0.9956109524,0.979345123,0.9769898773,,3.0333333015,3.5266666412,2.0799999237,2.8799999555,3.1848764064,,0.0266666673,0.0333333351,0.0066666668,0.0222222231,0.0262982565,,1.9876006842,2.1207010746,1.7101349831,1.9394789139,2.0986728991
5587,0.0365964696,0.011633724,0.018196106,0.0221420998,0.0230730162,,0.9543433189,0.9875867367,0.9760652184,0.9726650914,0.976773638,,2.7133333683,3.4333333969,3.1333334446,3.0933334033,3.1802992562,,0.0333333351,0.0266666673,0.0399999991,0.0333333338,0.0266500104,,2.1654491425,2.1594789028,2.1721243858,2.1656841437,2.1020234613
5660,0.0276635997,0.0175845753,0.0132433297,0.0194971683,0.0228942238,,0.9710259438,0.9845139384,0.9921271801,0.9825556874,0.9770627405,,3.413333416,3.3133332729,2.7000000477,3.1422222455,3.1783954057,,0.0533333346,0.0399999991,0.0133333337,0.0355555558,0.0270952877,,2.1684610844,2.166179657,1.946508646,2.0937164625,2.1016081114
5664,0.043924734,0.0267389845,0.0128365532,0.0278334239,0.0231411838,,0.9433064461,0.9745461941,0.9828875661,0.9669134021,0.9765552736,,3.413333416,3.3133332729,2.7000000477,3.1422222455,3.1765867477,,0.0533333346,0.0399999991,0.0133333337,0.0355555558,0.0275183011,,2.1684610844,2.166179657,1.946508646,2.0937164625,2.101213529
5679,0.0586523414,0.0079826135,0.0096870493,0.0254406681,0.023256158,,0.9431934953,0.9904902577,0.992708087,0.9754639467,0.9765007072,,2.5466666222,4.6133332253,3.086666584,3.4155554771,3.1885351842,,0.0933333337,0.0266666673,0.0133333337,0.0444444449,0.0283646083,,2.096405983,2.1025834084,2.1006340981,2.0998744965,2.1011465773
5720,0.0303103998,0.0130663579,0.0211284161,0.0215017246,0.0231684364,,0.968813777,0.9842300415,0.9828630686,0.978635629,0.9766074533,,2.6933333874,3.9400000572,3.0066666603,3.2133333683,3.1897750934,,0.0733333305,0.0133333337,0.0333333351,0.0399999997,0.0289463778,,2.1286108494,2.1503176689,2.0746791363,2.1178692182,2.1019827094
5723,0.0514365174,0.0524588637,0.0077234427,0.0372062746,0.0238703283,,0.9491380453,0.9599034786,0.9906134009,0.9665516416,0.9761046627,,2.6933333874,3.9400000572,3.0066666603,3.2133333683,3.1909530071,,0.0733333305,0.0133333337,0.0333333351,0.0399999997,0.0294990589,,2.1286108494,2.1503176689,2.0746791363,2.1178692182,2.1027770348
5808,0.0304041579,0.0095831864,0.0077929711,0.0159267718,0.0234731504,,0.9777332544,0.989865303,0.9892002344,0.9855995973,0.9765794094,,2.6800000668,3.9400000572,2.9000000954,3.1733334064,3.1900720271,,0.0599999987,0.0133333337,0.0066666668,0.0266666664,0.0293574393,,2.0619783401,2.1325619221,2.1333045959,2.1092816194,2.103102264
5825,0.0206869897,0.0067286394,0.0103975758,0.0126044016,0.022929713,,0.9840472341,0.9922673702,0.9906331301,0.9889825781,0.9771995679,,3,3.8533332348,2.8533332348,3.2355554899,3.1923462002,,0.0399999991,0,0.0133333337,0.0177777776,0.0287784562,,2.1843533516,2.1101965904,2.0684161186,2.1209886869,2.1039965852
5828,0.0425678305,0.0164853912,0.0070540984,0.0220357734,0.022885016,,0.9558939934,0.9771879911,0.9930080175,0.975363334,0.9771077562,,3,3.8533332348,2.8533332348,3.2355554899,3.1945066647,,0.0399999991,0,0.0133333337,0.0177777776,0.0282284223,,2.1843533516,2.1101965904,2.0684161186,2.1209886869,2.1048461903
5862,0.0158563349,0.0096937902,0.0076878788,0.0110793347,0.022294732,,0.9868165851,0.9865138531,0.9905660152,0.9879654845,0.9776506426,,2.9800000191,3.6666667461,2.6066665649,3.0844444434,3.1890035536,,0.0133333337,0.0133333337,0.0133333337,0.0133333337,0.0274836678,,2.1427931786,2.0776360035,1.9366872311,2.0523721377,2.1022224876
5864,0.0090287356,0.0108661428,0.006274268,0.0087230488,0.0216161478,,0.990783453,0.9850177169,0.9926254153,0.9894755284,0.9782418869,,2.9800000191,3.6666667461,2.6066665649,3.0844444434,3.1837755981,,0.0133333337,0.0133333337,0.0133333337,0.0133333337,0.0267761511,,2.1427931786,2.0776360035,1.9366872311,2.0523721377,2.0997299701
5871,0.0254865196,0.0310619716,0.0039687557,0.0201724156,0.0215439612,,0.9773751497,0.9364548922,0.9967236519,0.9701845646,0.9778390208,,3.0799999237,3.6199998856,2.7666666508,3.1555554867,3.1823645925,,0.0533333346,0.0133333337,0.0066666668,0.024444445,0.0266595658,,2.0912897587,2.1171319485,1.8843802214,2.0309339762,2.0962901704
5907,0.0264636818,0.0179870874,0.0042062635,0.0162190109,0.0212777137,,0.9802390337,0.9853289723,0.9980044365,0.9878574808,0.9783399438,,2.8466665745,2.9400000572,3.0133333206,2.9333333174,3.1699130288,,0.0399999991,0.0199999996,0.0133333337,0.0244444441,0.0265488097,,2.2253761292,2.1071498394,2.0959453583,2.1428237756,2.0986168507
5928,0.0192384832,0.0130748488,0.0086593702,0.0136575674,0.0208967064,,0.9744682312,0.9915034175,0.9818031788,0.9825916092,0.978552527,,4.0266666412,3.4933333397,5,4.173333327,3.2200840437,,0.0199999996,0.0199999996,0.0199999996,0.0199999996,0.0262213692,,2.1777815819,2.1189885139,2.0768461227,2.1245387395,2.0999129451
5952,0.0288573168,0.0123238964,0.0154674752,0.0188828961,0.0207960158,,0.9726468325,0.9876628518,0.9849214554,0.9817437132,0.9787120864,,3.7599999905,3.6800000668,3.0399999619,3.4933333397,3.2337465085,,0.0266666673,0.0066666668,0.0333333351,0.0222222231,0.0260214119,,2.1938018799,2.1671721935,2.1419398785,2.167637984,2.1032991971
5963,0.0160320196,0.0167236943,0.0261618998,0.0196392046,0.0207381753,,0.9818601012,0.9842596054,0.983266592,0.9831287662,0.9789329203,,3.8800001144,4.2266664505,2.8599998951,3.6555554867,3.2548369574,,0.0333333351,0.0399999991,0.0133333337,0.0288888893,0.0261647858,,2.0951058865,2.2228360176,2.1147532463,2.1442317168,2.1053458231
5990,0.0366563834,0.0148302177,0.0153982714,0.0222949575,0.0208160144,,0.9636936188,0.9890953898,0.9873342514,0.9800410867,0.9789883287,,2.1466667652,4.0933332443,3.4466667175,3.228888909,3.253539555,,0.0533333346,0.0199999996,0.0266666673,0.0333333338,0.0265232132,,2.1223342419,2.0919015408,2.1122322083,2.1088226636,2.1055196651
6010,0.0243139025,0.0131349564,0.0098017501,0.015750203,0.0205627238,,0.9813263416,0.9855521917,0.9920445681,0.9863077005,0.9793542973,,2.1066665649,4.3000001907,3.1666667461,3.1911111673,3.2504181356,,0.0466666669,0.0199999996,0.0199999996,0.0288888887,0.026641497,,2.1187462807,2.069152832,2.1213665009,2.1030885379,2.1053981087
6015,0.0251338668,0.008606107,0.012359933,0.0153666356,0.0203029194,,0.9739702344,0.9908576012,0.9928779006,0.9859019121,0.979681678,,2.1066665649,4.3000001907,3.1666667461,3.1911111673,3.2474527872,,0.0466666669,0.0199999996,0.0199999996,0.0288888887,0.0267538666,,2.1187462807,2.069152832,2.1213665009,2.1030885379,2.1052826302
6121,0.0122190677,0.029679928,0.0326151811,0.0248380589,0.0205296764,,0.9859461188,0.9834731221,0.9576103687,0.9756765366,0.9794814209,,3.4866666794,2.7999999523,3.0933332443,3.1266666253,3.2414134791,,0.0333333351,0.0133333337,0.0066666668,0.0177777785,0.0263050622,,2.1370248795,2.1615571976,2.0043942928,2.1009921233,2.1050681048
6131,0.0251883008,0.0093565779,0.0143331354,0.0162926714,0.0203178261,,0.969624579,0.9904761314,0.9867700338,0.9822902481,0.9796218623,,2.8199999332,2.9000000954,3.5199999809,3.0800000032,3.2333428053,,0.0066666668,0.0333333351,0.0399999991,0.026666667,0.0263231424,,2.1219947338,2.0861537457,2.0438313484,2.083993276,2.1040143634
6181,0.0259821899,0.0216105375,0.0073065404,0.018299756,0.0202169226,,0.9809924364,0.981408,0.9866195917,0.983006676,0.979791103,,2.3933334351,3.5599999428,3.086666584,3.0133333206,3.2223423311,,0.0333333351,0.0199999996,0.0266666673,0.0266666673,0.0263403186,,2.1553764343,2.1854889393,2.0538637638,2.1315763791,2.1053924642
6200,0.0438604988,0.0229475945,0.0076896958,0.0248325964,0.0204477063,,0.9671653509,0.9830157757,0.9914882779,0.9805564682,0.9798293712,,2.5066666603,3.293333292,3.086666584,2.9622221788,3.2093363235,,0.0533333346,0.0266666673,0.0266666673,0.0355555564,0.0268010805,,2.0806181431,2.1806800365,1.9820569754,2.081118385,2.1041787602
6213,0.0593656152,0.0186989829,0.0070822281,0.0283822754,0.0208444348,,0.9635765553,0.9834450483,0.9953331947,0.9807849328,0.9798771493,,2.6466667652,3.2866666317,2.2200000286,2.7177778085,3.1847583977,,0.0333333351,0.0066666668,0.0199999996,0.0200000005,0.0264610265,,2.1548750401,2.1100087166,2.0310475826,2.0986437798,2.1039020112
6219,0.0179814883,0.0460924804,0.0081916116,0.0240885268,0.0210066394,,0.974840641,0.9706921577,0.9908427,0.9787918329,0.9798228835,,2.6466667652,3.2866666317,2.2200000286,2.7177778085,3.1614093682,,0.0333333351,0.0066666668,0.0199999996,0.0200000005,0.0261379752,,2.1548750401,2.1100087166,2.0310475826,2.0986437798,2.1036390996
6232,0.0363305062,0.0282730106,0.0116801597,0.0254278922,0.021227702,,0.9663596153,0.9588555694,0.9901607633,0.9717919827,0.9794213384,,3.4933333397,3.5333333015,3.7533333302,3.5933333238,3.183005566,,0.0199999996,0.0266666673,0.0333333351,0.0266666673,0.0261644098,,2.0735569,2.1522541046,2.0268611908,2.0842240651,2.1026683479
6289,0.0249459501,0.0302059539,0.0286204964,0.0279241335,0.0215625236,,0.9808562994,0.9704889059,0.9800351262,0.9771267772,0.9793066104,,4.193333149,2.4533333778,3.8333332539,3.4933332602,3.1985219507,,0.0133333337,0.0199999996,0.0466666669,0.0266666667,0.0261895227,,2.0398960114,2.1842050552,2.0926380157,2.1055796941,2.1028139152
6312,0.0376618318,0.0268392898,0.0115237869,0.0253416362,0.0217514792,,0.9731413126,0.9703263044,0.9885643125,0.9773439765,0.9792084787,,2.6333334446,3.1666667461,2.7266666889,2.8422222932,3.1807069679,,0.0266666673,0.0133333337,0.0133333337,0.0177777782,0.0257689354,,2.1344442368,2.1044752598,1.8025844097,2.0138346354,2.0983649512
6317,0.0322454087,0.0241003074,0.0058720652,0.0207392604,0.0217008683,,0.9678162336,0.9798697233,0.9941797256,0.9806218942,0.9792791495,,2.6333334446,3.1666667461,2.7266666889,2.8422222932,3.1637827341,,0.0266666673,0.0133333337,0.0133333337,0.0177777782,0.0253693776,,2.1344442368,2.1044752598,1.8025844097,2.0138346354,2.0941384354
6341,0.0422273092,0.0144255264,0.0045037242,0.0203855199,0.0216351009,,0.9568576813,0.9882216454,0.9943472147,0.9798088471,0.9793056343,,2.1533334255,2.3266665936,3.1400001049,2.5400000413,3.1325935995,,0.086666666,0.0266666673,0.0199999996,0.0444444443,0.0263231309,,2.1058092117,2.1055340767,1.7619074583,1.9910835822,2.0889856928
6363,0.0288812015,0.0182552449,0.0014098862,0.0161821109,0.0213624514,,0.962556839,0.9849004745,0.9974228144,0.9816267093,0.9794216881,,2.8800001144,4.5466666222,3.6800000668,3.7022222678,3.1610750329,,0.0533333346,0.0199999996,0.0066666668,0.026666667,0.0263403077,,2.0610268116,2.1445777416,1.9382852316,2.0479632616,2.0869345712
6376,0.0802274644,0.0250400901,0.006691033,0.0373195292,0.0221603052,,0.9278395176,0.979809165,0.993157506,0.9669353962,0.9787973735,,3.0933332443,2.6533334255,3.6066665649,3.1177777449,3.1589101685,,0.0733333305,0.0399999991,0.0599999987,0.0577777761,0.0279121811,,2.1471982002,2.1195652485,1.8167344332,2.0278326273,2.083979474
6400,0.0291861054,0.0338039696,0.0041847206,0.0223915985,0.0221718699,,0.9636981487,0.9534950852,0.9963550568,0.9711827636,0.978416643,,2.9666666985,2.4400000572,3.2000000477,2.8688889345,3.1444091068,,0.0533333346,0.0266666673,0.0133333337,0.0311111119,0.0280721277,,2.1253378391,2.1894011497,1.8471347094,2.0539578994,2.0824783953
6496,0.05112122,0.0160461459,0.007222537,0.0247966343,0.0223031081,,0.9680318832,0.9826279879,0.9963144064,0.9823247592,0.9786120488,,2.6600000858,4.0733332634,2.9666666985,3.2333333492,3.1488553189,,0.0199999996,0.0199999996,0.0266666673,0.0222222221,0.0277796324,,2.1964902878,2.1754951477,2.098290205,2.1567585468,2.0861924029
6520,0.0279979818,0.0255990885,0.0092783663,0.0209584789,0.0222358767,,0.9748469591,0.9794359207,0.9931877851,0.9824902217,0.9788059575,,2.6733334064,3.8266665936,3.6199998856,3.3733332952,3.1600792177,,0.0399999991,0.0199999996,0,0.0199999996,0.0273906508,,2.1808874607,2.1810441017,2.0739850998,2.1453055541,2.0891480604
6574,0.0151876071,0.0306139626,0.0148352021,0.0202122573,0.0221346957,,0.98805058,0.9755378962,0.9893234968,0.984303991,0.9790808591,,2.6800000668,6.173333168,4.326666832,4.3933333556,3.2217419246,,0.0133333337,0.0133333337,0.0133333337,0.0133333337,0.0266877849,,2.1707246304,2.2100217342,2.1492123604,2.1766529083,2.0935233028
6584,0.0286150239,0.0285711251,0.0113004074,0.0228288521,0.0221694035,,0.9511487484,0.9701911807,0.9880547523,0.9697982272,0.9786167275,,3.7266666889,3.8666665554,3.2866666317,3.6266666253,3.2419881597,,0.0399999991,0.0266666673,0.0199999996,0.0288888887,0.0267978401,,2.2067756653,2.1736969948,2.1342749596,2.1715825399,2.0974262647
6603,0.0171132293,0.0266806874,0.0052991807,0.0163643658,0.0218791516,,0.9841972589,0.9805864096,0.9936624169,0.9861486952,0.9789933259,,3.586666584,3.5199999809,3.8933334351,3.6666666667,3.263222085,,0.0266666673,0.0133333337,0.0399999991,0.0266666667,0.0267912814,,2.1487777233,2.158393383,1.9879305363,2.0983672142,2.0974733122
6657,0.037492495,0.0126909837,0.0041395267,0.0181076685,0.0216905775,,0.9675939083,0.9874440432,0.9975050688,0.9841810067,0.97925271,,3.6066665649,2.0933332443,3.586666584,3.0955554644,3.254838754,,0.0266666673,0.0199999996,0.0199999996,0.0222222221,0.0265628285,,2.2353198528,2.1899056435,1.9622496367,2.1291583776,2.0990575654
6696,0.0442743786,0.0531959906,0.0034544221,0.0336415971,0.0222881285,,0.9692291617,0.9389102459,0.9959929585,0.9680441221,0.9786922806,,2.1800000668,3.8333332539,3.0733332634,3.0288888613,3.2435412594,,0.0333333351,0.0066666668,0.0466666669,0.0288888896,0.0266791315,,2.045994997,2.1542232037,1.8748708963,2.025029699,2.0953561721
6699,0.0209472496,0.0183041729,0.0045549134,0.014602112,0.0219038276,,0.9818536043,0.9824421406,0.9969021082,0.987065951,0.9791109641,,2.1800000668,3.8333332539,3.0733332634,3.0288888613,3.2328086394,,0.0333333351,0.0066666668,0.0466666669,0.0288888896,0.0267896194,,2.045994997,2.1542232037,1.8748708963,2.025029699,2.0918398485
6711,0.0422014557,0.0159114953,0.0040505398,0.0207211636,0.0218446944,,0.9556924105,0.9827803373,0.9948675632,0.9777801037,0.9790444211,,2.5266666412,3.7466666698,2.2133333683,2.8288888931,3.2126126521,,0.0733333305,0.0333333351,0.0266666673,0.0444444443,0.0276723607,,2.1656255722,2.1170217991,1.8743062019,2.0523178577,2.0898637489
6738,0.0194539372,0.0305167735,0.0039641,0.0179782702,0.0216513732,,0.9735467434,0.9697349072,0.9945955276,0.9792923927,0.9790568196,,1.8600000143,3.8199999332,2.1666667461,2.6155555646,3.1827597978,,0.0933333337,0.0133333337,0.0199999996,0.0422222223,0.0283998537,,2.0723268986,2.1722941399,2.0882349014,2.11095198,2.0909181605
6742,0.0244592354,0.0109518319,0.0124945045,0.0159685239,0.0213672308,,0.9797079563,0.9892609119,0.9915183783,0.9868290822,0.9794454328,,1.8466666937,3.6400001049,2.4266667366,2.6377778451,3.1555107001,,0.0599999987,0.0399999991,0.0199999996,0.0399999991,0.028979861,,2.1815168858,2.217413187,2.0772459507,2.1587253412,2.0943085195
6846,0.0182569791,0.0155882565,0.0052939509,0.0130463955,0.020951189,,0.9728264809,0.9872259498,0.9944449663,0.9848324656,0.9797147844,,2.4266667366,2.7400000095,3.2400000095,2.8022222519,3.1378462777,,0.0399999991,0.0266666673,0.0133333337,0.0266666667,0.0288642013,,2.0864210129,2.0861136913,1.8973722458,2.0233023167,2.0907582094
6854,0.0249239597,0.0167909563,0.0058305082,0.0158484747,0.0206960533,,0.9757469893,0.9856868982,0.9943157434,0.985249877,0.979991539,,2.4600000381,2.8066666126,3.413333416,2.8933333556,3.1256206316,,0.0466666669,0.0533333346,0.0199999996,0.0400000003,0.0294209912,,2.0483012199,2.0867586136,1.8804827929,2.0051808755,2.0864793427
6869,0.0329475626,0.0075163865,0.0094335489,0.0166324993,0.0204928756,,0.9713571668,0.9930906296,0.989802599,0.9847501318,0.9802294687,,3.1933333874,3.4200000763,3.5333333015,3.3822222551,3.1384507128,,0.0533333346,0.0066666668,0.0199999996,0.026666667,0.029283275,,2.0831131935,2.1281499863,1.9990496635,2.0701042811,2.0856605896
6966,0.0137635181,0.0265391283,0.0140016563,0.0181014342,0.0203733035,,0.9853379726,0.9631717801,0.9784040451,0.9756379326,0.9799998919,,2.793333292,3.1666667461,2.9866666794,2.9822222392,3.1306392891,,0.0333333351,0.0266666673,0.0199999996,0.0266666673,0.0291524446,,2.1545176506,2.1389582157,2.0281202793,2.1071987152,2.0867374959
6992,0.0226118714,0.0235620774,0.0276036263,0.024592525,0.0205842646,,0.9786686897,0.9783556461,0.9864515066,0.9811586142,0.980057828,,3,3.7266666889,3.5799999237,3.4355555375,3.1458851015,,0.086666666,0.0333333351,0.0199999996,0.0466666669,0.0300281558,,2.0785005093,2.168176651,2.1322536469,2.126310269,2.0887161345
7014,0.025279073,0.0119439662,0.0117137292,0.0163122561,0.0203706642,,0.9705975056,0.9851732254,0.9915227294,0.9824311535,0.9801764943,,2.2999999523,3.4800000191,3.6199998856,3.1333332856,3.1452575107,,0.0599999987,0.0599999987,0.0333333351,0.0511111108,0.0310823035,,2.0200765133,2.2331540585,2.0020062923,2.0850789547,2.0885342755
7106,0.0399006605,0.039858371,0.0096663274,0.029808453,0.0208425536,,0.9710538983,0.9732132554,0.9923270941,0.9788647493,0.980110907,,2.5399999619,3.8533332348,2.8466665745,3.0799999237,3.1419946314,,0.0466666669,0.0199999996,0.0199999996,0.0288888887,0.0309726328,,2.1516854763,2.0685443878,1.9891645908,2.0697981517,2.0875974693
7114,0.0614431091,0.0287182368,0.0253967624,0.0385193694,0.0217263944,,0.951051712,0.975483954,0.9691370726,0.9652242462,0.979366574,,2.7266666889,3.1600000858,3.6199998856,3.1688888868,3.1433393441,,0.0599999987,0.0133333337,0.0066666668,0.0266666664,0.0307573345,,2.1879565716,2.1978926659,2.0394158363,2.1417550246,2.0903053471
7155,0.0459680706,0.0229778141,0.0143940281,0.0277799709,0.0220290732,,0.9464377165,0.9853944778,0.9902479649,0.9740267197,0.9790995813,,2.2599999905,2.6266667843,3.1533334255,2.6800000668,3.1201723803,,0.0266666673,0.0066666668,0,0.0111111114,0.0297750233,,2.2060246468,2.1009078026,1.9955300093,2.1008208195,2.0908311207
7216,0.0366204083,0.0208017044,0.0365853012,0.0313358046,0.0224944098,,0.9674986005,0.9835199118,0.9848042727,0.978607595,0.9790749819,,3.2466666698,2.9266667366,3.1066665649,3.0933333238,3.1188304275,,0.0533333346,0.0199999996,0.0399999991,0.0377777778,0.030175161,,2.1330015659,2.1971254349,2.0036878586,2.1112716198,2.0918531457
7247,0.016424045,0.0265272446,0.014375384,0.0191088912,0.0223251339,,0.9849231243,0.9761414528,0.99026829,0.9837776224,0.979310114,,2.9266667366,3.0733332634,3.5733332634,3.1911110878,3.1224444605,,0.0599999987,0.0199999996,0.0333333351,0.0377777778,0.0305552919,,2.091676712,2.1485409737,2.0604805946,2.1002327601,2.0922721264
7311,0.0286608599,0.0187902004,0.0124671878,0.0199727494,0.0222075146,,0.9694561362,0.9777358174,0.9871099591,0.9781006376,0.9792496401,,2.8933334351,3.7799999714,2.9733333588,3.2155555884,3.1271000169,,0.0466666669,0.0266666673,0.0333333351,0.0355555564,0.0308053051,,2.2665081024,2.0912311077,2.1214745045,2.1597379049,2.0956454153
7329,0.0416936204,0.0103809694,0.0080010546,0.0200252148,0.0220983996,,0.9703904986,0.9887031317,0.9938707352,0.9843214552,0.9795032309,,2.7400000095,3.1400001049,3.6066665649,3.1622222265,3.1288561273,,0.0199999996,0.0066666668,0.0133333337,0.0133333333,0.0299317065,,2.1941990852,2.1709315777,2.1183748245,2.1611684958,2.0989215693
7339,0.0330732986,0.010218529,0.0022567569,0.0151828615,0.0217526227,,0.9719111919,0.9892971516,0.9958344698,0.9856809378,0.9798121162,,3.2466666698,3.2533333302,4.7133331299,3.73777771,3.1593022065,,0.0599999987,0.0199999996,0.0066666668,0.0288888883,0.0298795656,,2.1454927921,2.1176147461,2.1800227165,2.1477100849,2.1013609951
7340,0.0265608709,0.0093358923,0.0034839709,0.0131269114,0.0213213372,,0.9698992968,0.9878946543,0.9974682927,0.9850874146,0.9800758812,,2.086666584,4.0599999428,3.7733333111,3.3066666126,3.1666704268,,0.0666666701,0.0199999996,0,0.0288888899,0.0298300318,,2.1370015144,2.119836092,2.0872218609,2.1146864891,2.1020272698
7359,0.0230783559,0.0224501602,0.0202167574,0.0219150912,0.0213510249,,0.982658267,0.9839998484,0.972394228,0.9796841145,0.9800562928,,2.0666666031,3.1266667843,3.9666666985,3.0533333619,3.1610035735,,0.1333333403,0,0.0133333337,0.0488888913,0.0307829748,,2.0898816586,2.2284939289,2.002423048,2.1069328785,2.1022725503
7382,0.0449963883,0.0366491266,0.0091487663,0.0302647604,0.0217967116,,0.9656428695,0.9280290604,0.9911646843,0.9616122047,0.9791340884,,2.3466665745,3.206666708,2.9733333588,2.8422222137,3.1450645056,,0.086666666,0.0533333346,0.0199999996,0.0533333334,0.0319104927,,2.1417868137,2.06604743,2.1630384922,2.1236242453,2.103340135
7401,0.029616788,0.0397781767,0.0161834881,0.0285261509,0.0221331836,,0.9657175541,0.980640769,0.9669057131,0.9710880121,0.9787317846,,2.3666665554,3.1666667461,3.8266665936,3.119999965,3.1438112785,,0.1000000015,0.0199999996,0.0133333337,0.0444444449,0.0325371903,,2.0893080235,2.1632950306,1.9847337008,2.0791122516,2.1021287408
7450,0.0279593989,0.0194381997,0.0162238516,0.0212071501,0.0220868819,,0.9713197351,0.9859381318,0.972666502,0.9766414563,0.9786272682,,2.7000000477,3.1800000668,3.0199999809,2.9666666985,3.1349540495,,0.0533333346,0.0399999991,0.0199999996,0.0377777778,0.0327992197,,2.1249549389,2.2052662373,2.0930593014,2.1410934925,2.1040769784
7460,0.0798460692,0.0156747214,0.0088814693,0.0348007533,0.0227225755,,0.9350524545,0.9788116217,0.9889831543,0.9676157435,0.978076692,,2.1800000668,2.7733333111,2.5133333206,2.4888888995,3.102650792,,0.0199999996,0.0066666668,0.0066666668,0.0111111111,0.0317148143,,2.0969462395,2.1814570427,2.0849437714,2.1211156845,2.1049289137
7463,0.0304869656,0.0134520177,0.0164922904,0.0201437579,0.0225936346,,0.9738794565,0.9908236265,0.9926582575,0.9857871135,0.978462213,,2.1800000668,2.7733333111,2.5133333206,2.4888888995,3.0719626974,,0.0199999996,0.0066666668,0.0066666668,0.0111111111,0.0306846291,,2.0969462395,2.1814570427,2.0849437714,2.1211156845,2.1057382523
7478,0.0415666327,0.0127095087,0.0060902019,0.0201221144,0.0224700586,,0.9758871794,0.9868578911,0.9921879768,0.9849776824,0.9787879865,,3.2799999714,3.3133332729,3.1133332253,3.2355554899,3.080142337,,0.0133333337,0.0199999996,0.0266666673,0.0200000002,0.0301503977,,2.1177890301,2.2677056789,2.0865662098,2.1573536396,2.1083190216
7511,0.035000179,0.0140514579,0.0043094382,0.017787025,0.0222359069,,0.960215807,0.9837732315,0.9971125126,0.9803671837,0.9788669464,,2.2799999714,3.1266667843,2.8666665554,2.7577777704,3.0640241087,,0.0333333351,0.0399999991,0.0066666668,0.026666667,0.0299762111,,2.1461770535,2.0986075401,1.8645395041,2.0364413659,2.1047251388
7609,0.0310519766,0.0105487192,0.0378098711,0.026470189,0.022447621,,0.9741207361,0.9895119071,0.9649584889,0.9761970441,0.9787334512,,2.0666666031,3.2400000095,2.6400001049,2.6488889058,3.0432673485,,0.0599999987,0.0199999996,0.0199999996,0.0333333326,0.0301440672,,2.1446888447,2.1585595608,2.1772975922,2.1601819992,2.1074979819
7644,0.0311637409,0.0234871842,0.0115459599,0.0220656283,0.0224285214,,0.9668968916,0.9853016138,0.9887012243,0.9802999099,0.9788117742,,1.8866666555,3.3199999332,2.5333333015,2.5799999634,3.0201039793,,0.0399999991,0.0399999991,0.0199999996,0.0333333326,0.0303035305,,2.0936937332,2.1769621372,2.0222685337,2.097641468,2.1070051562
7687,0.0192115568,0.0145132253,0.0043507982,0.0126918601,0.0219416883,,0.9802023172,0.9821189642,0.9965717196,0.986297667,0.9791860688,,1.9266666174,3.0066666603,4.086666584,3.0066666206,3.0194321114,,0.0533333346,0.0199999996,0.0199999996,0.0311111112,0.0303439095,,2.134822607,2.1815536022,2.0404031277,2.1189264456,2.1076012206
7693,0.0381044187,0.0131523078,0.0071689365,0.019475221,0.021818365,,0.9643464088,0.9917294979,0.9935921431,0.9832226833,0.9793878995,,2.8399999142,4.0733332634,3.5666666031,3.4933332602,3.0431271688,,0.0399999991,0.0133333337,0.0066666668,0.0199999999,0.029826714,,2.1597869396,2.1822485924,2.0375337601,2.1265230974,2.1085473145
7760,0.0257721357,0.0193456467,0.0041510039,0.0164229288,0.0215485932,,0.9727591276,0.9765632749,0.9938959479,0.9810727835,0.9794721437,,2.0333333015,3.3466665745,3.2599999905,2.8799999555,3.0349708081,,0.0533333346,0.0533333346,0.0199999996,0.0422222229,0.0304464895,,2.161336422,2.1534092426,2.0031754971,2.1059737206,2.1084186348
7780,0.0362916701,0.0351085365,0.0065760408,0.0259920824,0.0217707676,,0.9526237845,0.9584412575,0.9936313033,0.9682321151,0.9789101423,,2.7266666889,3.7000000477,2.6466667652,3.0244445006,3.0344444928,,0.0666666701,0.0199999996,0.0199999996,0.0355555564,0.0307019428,,2.1075363159,2.2094225883,2.2106935978,2.1758841674,2.1117919114
7788,0.0522247031,0.0240423642,0.0100710643,0.0287793772,0.0221211981,,0.9469819665,0.9759505987,0.9933402538,0.9720909397,0.9785691822,,2.7266666889,3.7000000477,2.6466667652,3.0244445006,3.0339444931,,0.0666666701,0.0199999996,0.0199999996,0.0355555564,0.0309446235,,2.1075363159,2.2094225883,2.2106935978,2.1758841674,2.1149965242
7798,0.0418932065,0.010274455,0.0039340216,0.018700561,0.0219501662,,0.9598301649,0.9884005785,0.9959883094,0.9814063509,0.9787110406,,2.5666666031,2.8533332348,3.4800000191,2.966666619,3.0305805994,,0.0799999982,0.0533333346,0.0399999991,0.0577777773,0.0322862812,,2.1167662144,2.1585278511,2.1781857014,2.1511599223,2.1168046941
7833,0.0375723131,0.0183195807,0.0108975768,0.0222631569,0.0219658158,,0.9609351754,0.9872353077,0.9911157489,0.9797620773,0.9787635924,,2.0266666412,3.5933332443,2.7799999714,2.7999999523,3.0190515671,,0.086666666,0.0399999991,0.0333333351,0.0533333334,0.0333386338,,2.0867090225,2.1340897083,2.0659353733,2.0955780347,2.1157433611
7900,0.0389762856,0.014591082,0.0064363382,0.0200012353,0.0218675868,,0.9691981077,0.981797576,0.995542407,0.9821793636,0.978934381,,2.2999999523,2.9400000572,2.5733332634,2.6044444243,2.9983212099,,0.0733333305,0.0266666673,0.0266666673,0.0422222217,0.0337828132,,2.1614127159,2.1693127155,2.1744320393,2.1683858236,2.1183754843
7932,0.0337215737,0.0199820064,0.0042912872,0.0193316224,0.0217407885,,0.9623349905,0.970707655,0.9991292953,0.9773906469,0.9788571943,,2.7133333683,2.8800001144,2.206666708,2.6000000636,2.9784051526,,0.1199999973,0.0266666673,0.0199999996,0.0555555547,0.0348714503,,2.1421837807,2.1423125267,2.0506868362,2.1117277145,2.1180430958
7991,0.0282882769,0.0489278324,0.0058622491,0.0276927861,0.0220383884,,0.9657589197,0.9255328774,0.9927580357,0.9613499443,0.9779818318,,2.6933333874,3.4533333778,2.6266667843,2.9244445165,2.9757071208,,0.0199999996,0.0266666673,0.0466666669,0.0311111112,0.0346834333,,2.2322103977,2.2227900028,2.1614878178,2.2054960728,2.1224157446
8026,0.0488655306,0.0209385455,0.0059178239,0.0252406333,0.0221985007,,0.9466824532,0.9817763567,0.9938869476,0.9741152525,0.9777885028,,3.3800001144,2.2266666889,3.6199998856,3.075555563,2.9806995429,,0.0599999987,0.0333333351,0.0199999996,0.0377777778,0.0348381505,,2.1271905899,2.1317536831,2.1556799412,2.1382080714,2.123205361
8037,0.0373861976,0.0222945195,0.0082056299,0.0226287823,0.0222200147,,0.9644879103,0.9789660573,0.9940770864,0.979177018,0.9778579286,,2.8466665745,2.9600000381,3.3666665554,3.0577777227,2.9845534519,,0.0466666669,0.0333333351,0.0333333351,0.037777779,0.034985132,,2.1927604675,2.1788332462,2.1353433132,2.168979009,2.1254940434
8049,0.066783607,0.020263141,0.0201303735,0.0357257072,0.0228952994,,0.9445300102,0.9761158824,0.9963179231,0.9723212719,0.9775810958,,2.0333333015,3.6600000858,3.3533332348,3.0155555407,2.9861035564,,0.0333333351,0.0599999987,0.0466666669,0.0466666669,0.0355692087,,2.1731925011,2.1902227402,2.1440474987,2.1691542466,2.1276770535
8066,0.0595889911,0.0243976526,0.0076320432,0.0305395623,0.0232775125,,0.9608770013,0.9788841009,0.9932618141,0.9776743054,0.9775857562,,2.6266667843,3.3333332539,2.8533332348,2.9377777576,2.9836872664,,0.0599999987,0.0466666669,0.0133333337,0.0399999997,0.0357907483,,2.0988485813,2.1776316166,2.1934695244,2.1566499074,2.1291256962
8180,0.0174968205,0.0118971327,0.0087782461,0.0127240665,0.0227498402,,0.9827227592,0.9847798347,0.9968604445,0.9881210128,0.9781125191,,2.7599999905,3.2799999714,4.7800002098,3.6066667239,3.0148362393,,0.0733333305,0.0133333337,0.0199999996,0.0355555546,0.0357789886,,2.1258487701,2.2603960037,2.1275231838,2.1712559859,2.1312322107
8215,0.0188462008,0.0089115743,0.0023810854,0.0100462868,0.0221146625,,0.9838517904,0.9909380078,0.9984350204,0.9910749396,0.9787606401,,2.9733333588,3.1066665649,3.5999999046,3.2266666094,3.0254277578,,0.0733333305,0.0533333346,0.0533333346,0.0599999999,0.0369900391,,2.1492614746,2.1904938221,2.0040845871,2.1146132946,2.1304012649
8221,0.0289389882,0.0141529758,0.0048069088,0.0159662909,0.021807244,,0.9760879874,0.9923309684,0.9961012006,0.9881733855,0.9792312774,,2.5133333206,1.9933333397,3.6266667843,2.7111111482,3.0097119273,,0.0599999987,0.0133333337,0.0399999991,0.0377777771,0.037029426,,2.1262521744,2.2082445621,2.0667581558,2.1337516308,2.1305687832
8290,0.028654797,0.0063974122,0.0105763031,0.0152095041,0.021477357,,0.9700676203,0.9924349189,0.979863584,0.9807887077,0.9793091489,,2.5466666222,3.4933333397,3.6133332253,3.217777729,3.0201152174,,0.0599999987,0.0333333351,0.0399999991,0.0444444443,0.037400177,,2.1110825539,2.1648266315,2.0844218731,2.1201103528,2.1300458617
8334,0.0235021785,0.0183337294,0.0028345895,0.0148901658,0.0211479974,,0.9755492806,0.9705452919,0.9989774227,0.9816906651,0.9794282247,,2.0466666222,3.0333333015,2.2733333111,2.4511110783,2.9916650104,,0.1066666692,0.0399999991,0.0133333337,0.053333334,0.0381968348,,2.0683717728,2.12910676,2.0413746834,2.0796177387,2.1275244555
8340,0.0133087495,0.0124754161,0.0026393798,0.0094745151,0.0205643233,,0.9828556776,0.9845200777,0.99764359,0.9883397818,0.9798738025,,2.706666708,2.5838925838,5.0133333206,3.4346308708,3.0138133035,,0.086666666,0.0268456377,0.0266666673,0.0467263237,0.0386233092,,2.0146229267,2.2401921749,2.1531052589,2.1359734535,2.1279469054
8363,0.0190756302,0.016785454,0.0038457033,0.0132355959,0.0201978869,,0.97930336,0.979693532,0.9971780777,0.9853916566,0.9801496952,,3.4466667175,2.7666666508,2.6933333874,2.9688889186,3.0115670842,,0.0333333351,0.0466666669,0.0399999991,0.0400000003,0.0386921438,,2.0919880867,2.2555031776,2.1207959652,2.1560957432,2.1293543473
8368,0.0177912824,0.0119446013,0.0053046984,0.011680194,0.0197720023,,0.9832388163,0.9929940701,0.9927237034,0.9896521966,0.9806248203,,3.4466667175,2.7666666508,2.6933333874,2.9688889186,3.0094331759,,0.0333333351,0.0466666669,0.0399999991,0.0400000003,0.0387575366,,2.0919880867,2.2555031776,2.1207959652,2.1560957432,2.1306914171
8377,0.0143406373,0.0135983331,0.0048902063,0.0109430589,0.0193305551,,0.9842167497,0.9855047464,0.9953128099,0.9883447687,0.9810108177,,2.7599999905,2.586666584,4.1666665077,3.1711110274,3.0175170685,,0.0666666701,0.0266666673,0.0133333337,0.035555557,0.0385974376,,2.146633625,2.1828212738,2.1364922523,2.1553157171,2.1319226321
8467,0.0146565801,0.0088099204,0.0060755024,0.0098473343,0.0188563941,,0.9836491346,0.9935445786,0.9931305647,0.9901080926,0.9814656815,,2.5133333206,2.3800001144,2.7000000477,2.5311111609,2.9931967731,,0.0666666701,0.0666666701,0.0133333337,0.0488888913,0.0391120103,,2.0820569992,2.130944252,2.2510697842,2.1546903451,2.1330610178
8470,0.0441236943,0.0049447054,0.005093846,0.0180540819,0.0188162785,,0.9549499154,0.9940201044,0.9961950779,0.9817216992,0.9814784824,,1.9733333588,2.7266666889,3.2999999523,2.6666666667,2.9768702678,,0.0133333337,0.0533333346,0.0266666673,0.0311111119,0.0387119654,,2.1775040627,2.1420855522,2.2484045029,2.1893313726,2.1358745355
8498,0.014763183,0.003831069,0.007835567,0.0088099396,0.0183159615,,0.9840427637,0.9983146191,0.993663311,0.9920068979,0.9820049031,,2.9933333397,2.6466667652,2.8733332157,2.8377777735,2.9699156431,,0.0533333346,0.0399999991,0.0266666673,0.0400000003,0.0387763672,,2.1831488609,2.176920414,2.1949362755,2.1850018501,2.1383309012
8508,0.0163379423,0.0020771048,0.003896866,0.0074373044,0.0177720287,,0.9789503813,0.9984209538,0.9949634671,0.9907782674,0.9824435714,,3.3933334351,3.6733334064,3.6733334064,3.5800000827,3.0004198651,,0.0466666669,0.0066666668,0.0533333346,0.0355555561,0.0386153266,,2.0903534889,2.1094019413,2.1440575123,2.1146043142,2.1371445719
8566,0.0148085048,0.0060568261,0.0071830912,0.0093494741,0.0173509009,,0.9906129241,0.993370533,0.9965888262,0.9935240944,0.9829975975,,2.6199998856,3.2466666698,2.5933332443,2.8199999332,2.9913988685,,0.0799999982,0.0466666669,0.0266666673,0.0511111108,0.0392401158,,2.1907112598,2.2235107422,2.2073233128,2.2071817716,2.1406464319
8601,0.0116682276,0.0162912291,0.0084825959,0.0121473509,0.0170907234,,0.987154901,0.9845677614,0.9972985387,0.9896737337,0.9833314043,,2.1199998856,2.5933332443,3.8333332539,2.8488887946,2.9842733648,,0.0666666701,0.086666666,0.0466666669,0.0666666677,0.0406114434,,2.1867809296,2.1780686378,2.1380653381,2.1676383018,2.1419960254
8634,0.0118817156,0.0076067746,0.0027678902,0.0074187935,0.0166071269,,0.9798182845,0.9916951656,0.9986532927,0.9900555809,0.9836676131,,3.2666666508,3.7599999905,2.3133332729,3.1133333047,2.9907263618,,0.0799999982,0.0133333337,0.0333333351,0.0422222223,0.0406919824,,2.0583882332,2.2555587292,2.1178488731,2.1439319452,2.1420928214
8635,0.0378187858,0.0100406352,0.0024814962,0.0167803057,0.0166157859,,0.9091696739,0.9906219244,0.9965109229,0.9654341737,0.9827559412,,3.2666666508,3.7599999905,2.3133332729,3.1133333047,2.9968567089,,0.0799999982,0.0133333337,0.0333333351,0.0422222223,0.0407684943,,2.0583882332,2.2555587292,2.1178488731,2.1439319452,2.1421847775
8690,0.0283528939,0.0152576435,0.0044024796,0.016004339,0.0165852135,,0.9629185796,0.9900453091,0.9942013025,0.9823883971,0.982737564,,2.7400000095,3.6133332253,2.2666666508,2.8733332952,2.9906805382,,0.0399999991,0.0399999991,0.0266666673,0.0355555552,0.0405078474,,2.0896985531,2.0649855137,2.0777239799,2.0774693489,2.1389490061
8695,0.0148805818,0.0093979714,0.0046769232,0.0096518255,0.0162385441,,0.986913085,0.9896435738,0.9947932959,0.9904499849,0.983123185,,2.7400000095,3.6133332253,2.2666666508,2.8733332952,2.9848131761,,0.0399999991,0.0399999991,0.0266666673,0.0355555552,0.0402602328,,2.0896985531,2.0649855137,2.0777239799,2.0774693489,2.1358750233
8819,0.0087815272,0.0208245628,0.0084051723,0.0126704207,0.016060138,,0.9948642254,0.9786654711,0.9931022525,0.9888773163,0.9834108916,,2.4200000763,2.5666666031,3.5799999237,2.8555555344,2.978350294,,0.0799999982,0.0599999987,0.0333333351,0.0577777773,0.04113611,,2.0575094223,2.2192840576,2.0772678852,2.118020455,2.1349822948
8822,0.0109549249,0.0302278902,0.0032119483,0.0147982545,0.0159970438,,0.9904441833,0.9489449263,0.9949662685,0.9781184594,0.98314627,,2.6266667843,4.4600000381,2.8800001144,3.3222223123,2.9955438949,,0.0466666669,0.0399999991,0.0133333337,0.0333333332,0.0407459712,,1.9266470671,2.1798386574,2.0331470966,2.0465442737,2.1305603938
8878,0.0115348157,0.0162676498,0.0052140849,0.0110055168,0.0157474674,,0.9891201258,0.984757781,0.9962033033,0.99002707,0.98349031,,2.5333333015,2.3933334351,3.8399999142,2.9222222169,2.991877811,,0.0599999987,0.086666666,0.0266666673,0.0577777773,0.0415975615,,2.0237641335,2.1763410568,2.0281965733,2.0761005878,2.1278374035
8885,0.0087606013,0.017363023,0.0040542474,0.0100592906,0.0154630586,,0.987401247,0.9885571003,0.9924660921,0.9894748131,0.9837895351,,2.6600000858,3.0933332443,2.8599998951,2.8711110751,2.9858394742,,0.0199999996,0.0399999991,0.0466666669,0.0355555552,0.0412954612,,2.0366165638,2.2009441853,2.1053814888,2.1143140793,2.1271612373
8904,0.0113373259,0.0336356647,0.0163873136,0.0204534347,0.0157125774,,0.9884334207,0.9554316401,0.9769489169,0.9736046592,0.9832802913,,2.4866666794,2.7466666698,2.5533332825,2.5955555439,2.9663252777,,0.0666666701,0.0333333351,0.0333333351,0.0444444468,0.0414529104,,1.9636359215,2.0936698914,2.165702343,2.0743360519,2.124519978
8907,0.0091258381,0.0168870948,0.0105311973,0.0121813767,0.0155360174,,0.9908338785,0.9851047993,0.9878929853,0.9879438877,0.9835134712,,2.4866666794,2.7466666698,2.5533332825,2.5955555439,2.947786791,,0.0666666701,0.0333333351,0.0333333351,0.0444444468,0.0416024873,,1.9636359215,2.0936698914,2.165702343,2.0743360519,2.1220107817
8928,0.0048979744,0.0455636121,0.0117181232,0.0207265699,0.015795545,,0.9939295053,0.9765994549,0.9949426651,0.9884905418,0.9837623247,,2.086666584,2.7266666889,2.586666584,2.466666619,2.9237307824,,0.0599999987,0.0199999996,0.0799999982,0.0533333321,0.0421890295,,2.0405068398,2.2221910954,2.0926651955,2.1184543769,2.1218329615
8935,0.0082338313,0.0175704956,0.0037304068,0.0098449112,0.0154980133,,0.9922577143,0.9703637362,0.9973734617,0.9866649707,0.983907457,,1.7999999523,2.8533332348,2.4333333969,2.3622221947,2.895655353,,0.0399999991,0.0266666673,0.0266666673,0.0311111112,0.0416351336,,1.9932498932,2.1547904015,2.0568459034,2.0682953993,2.1191560834
8958,0.0205046851,0.0228418484,0.0051595396,0.0161686911,0.0155315472,,0.9661089182,0.9858995676,0.9972375035,0.9830819964,0.983866184,,1.9866666794,2.6933333874,3.3066666126,2.6622222265,2.8839836967,,0.086666666,0.0199999996,0.0399999991,0.0488888882,0.0419978213,,1.9811134338,2.2397100925,1.947781086,2.0562015375,2.1160083561
8975,0.005725998,0.0164675005,0.0048541361,0.0090158782,0.0152057637,,0.99479568,0.9836241007,0.9953069687,0.9912422498,0.9842349873,,2.793333292,3.5599999428,3.3800001144,3.2444444497,2.9020067344,,0.0533333346,0.0399999991,0.1066666692,0.0666666677,0.0432312636,,1.8077124357,2.2042212486,1.9313659668,1.9810998837,2.1092629324
8993,0.0115385717,0.014035508,0.0089078452,0.011493975,0.0150201743,,0.9849209785,0.9829356074,0.9915779829,0.9864781896,0.9843471474,,2.7533333302,3.2666666508,2.8133332729,2.944444418,2.9041286185,,0.0933333337,0.0466666669,0.0466666669,0.0622222225,0.0441808116,,1.9803980589,2.2037484646,2.148588419,2.1109116475,2.1093453682
8999,0.0070563396,0.0168596618,0.011410417,0.0117754728,0.0148579392,,0.9938884974,0.9820696115,0.9893032312,0.9884204467,0.9845508123,,2.7533333302,3.2666666508,2.8133332729,2.944444418,2.9061444085,,0.0933333337,0.0466666669,0.0466666669,0.0622222225,0.0450828821,,1.9803980589,2.2037484646,2.148588419,2.1109116475,2.1094236822
9009,0.0273056515,0.0181220975,0.0053317463,0.0169198317,0.0149610339,,0.9791799784,0.9756207466,0.9968283772,0.9838763674,0.9845170901,,2.2866666317,3.4733333588,3.0799999237,2.9466666381,2.90817052,,0.0599999987,0.0133333337,0.0266666673,0.0333333332,0.0444954047,,2.0123002529,2.1782627106,2.1430416107,2.1112015247,2.1095125743
9055,0.0184907503,0.0244777706,0.0100684604,0.0176789938,0.0150969318,,0.9821995497,0.9822430611,0.993124783,0.9858557979,0.9845840255,,2.7333333492,3.8599998951,2.1733334064,2.9222222169,2.9088731048,,0.1000000015,0.0133333337,0.0666666701,0.0600000018,0.0452706345,,2.0633111,2.2096660137,2.1322746277,2.1350839138,2.1107911413
9063,0.0072477967,0.0179441199,0.0250205584,0.0167374917,0.0151789598,,0.9925563931,0.9857612848,0.9465545416,0.9749574065,0.9841026945,,2.293333292,2.2666666508,2.6066665649,2.3888888359,2.8828738914,,0.0799999982,0.0333333351,0.0399999991,0.0511111108,0.0455626583,,2.0840227604,2.1253180504,2.2012815475,2.1368741194,2.1120952902
9226,0.0142589612,0.0106553957,0.0028548345,0.0092563971,0.0148828317,,0.9861679077,0.9885678291,0.9975584149,0.9907647173,0.9844357957,,3.1199998856,2.7666666508,2.5799999237,2.8222221533,2.8798413045,,0.0333333351,0.0133333337,0.0533333346,0.0333333345,0.0449511922,,2.0650939941,2.2380797863,2.0620558262,2.1217432022,2.1125776858
9233,0.005782587,0.0096892333,0.002052844,0.0058415548,0.0144307679,,0.9943024516,0.9843248725,0.9986811876,0.9924361706,0.9848358144,,2.0666666031,3.1800000668,2.8866667747,2.7111111482,2.8714047967,,0.0399999991,0.0666666701,0.0666666701,0.0577777798,0.0455925215,,2.1337509155,2.1306231022,1.9685249329,2.0776329835,2.1108304507
9260,0.0136632035,0.0609721281,0.0019648825,0.0255334047,0.0149858997,,0.9872766733,0.9620778561,0.9984289408,0.9825944901,0.9847237482,,2.5333333015,2.4200000763,2.3866667747,2.4466667175,2.8501678927,,0.1066666692,0.0466666669,0.0399999991,0.0644444451,0.0465351177,,2.0936839581,2.1786270142,2.1077988148,2.1267032623,2.1116240912
9307,0.006730604,0.0098537132,0.0020767003,0.0062203392,0.0145476217,,0.9942573309,0.9864993095,0.9978964329,0.9928843578,0.9851317787,,2.9066667557,2.9600000381,2.3800001144,2.7488889694,2.8451039465,,0.0466666669,0.0533333346,0.0599999987,0.0533333334,0.0468750285,,2.06889081,2.1628191471,2.0079848766,2.0798982779,2.1100378006
9316,0.0327837504,0.0147406477,0.0013937744,0.0163060575,0.0146355435,,0.9694820642,0.9733763933,0.9982060194,0.9803548257,0.984892931,,2.0599999428,2.4866666794,2.6066665649,2.3844443957,2.822070969,,0.0333333351,0.0466666669,0.0533333346,0.0444444455,0.0467534993,,1.9514366388,2.1212294102,1.9520506859,2.0082389116,2.1049478561
9348,0.009399686,0.0113456249,0.0045736441,0.0084396517,0.0143257489,,0.992657423,0.99036026,0.9955124259,0.9928433696,0.985290453,,2.2266666889,2.8399999142,3.3066666126,2.7911110719,2.8205229741,,0.0599999987,0.0399999991,0.0466666669,0.0488888882,0.0468602688,,1.965126276,2.2314207554,1.9988341331,2.0651270549,2.1029568161
9369,0.0090047084,0.0175799541,0.0066507906,0.0110784844,0.0141633856,,0.9911459684,0.9860839844,0.996280551,0.9911701679,0.9855844387,,2.5799999237,3.5799999237,2.8933334351,3.0177777608,2.8303857135,,0.0199999996,0.0066666668,0.0599999987,0.0288888883,0.0459616998,,2.0699391365,2.2434859276,2.0784139633,2.1306130091,2.1043396257
9412,0.0142999478,0.0162161011,0.0085233813,0.0130131434,0.0141058735,,0.9819083214,0.9852318764,0.9799318314,0.982357343,0.9854230839,,2.3199999332,2.2266666889,2.8399999142,2.4622221788,2.8119775367,,0.0399999991,0.0466666669,0.0533333346,0.0466666669,0.0459969481,,2.1713094711,2.1742367744,2.1043572426,2.1499678294,2.1066210359
9415,0.0169226602,0.0197316837,0.0081227161,0.0149256866,0.0141468642,,0.9832755327,0.9738643169,0.9948883057,0.9840093851,0.985352399,,2.3199999332,2.2266666889,2.8399999142,2.4622221788,2.7944897688,,0.0399999991,0.0466666669,0.0533333346,0.0466666669,0.0460304341,,2.1713094711,2.1742367744,2.1043572426,2.1499678294,2.1087883756
9435,0.0168551877,0.0255442653,0.0090918625,0.0171637718,0.0142977096,,0.9835140705,0.9851995707,0.9946224093,0.9877786835,0.9854737132,,2.5333333015,2.9533333778,2.1666667461,2.5511111418,2.7823208375,,0.0666666701,0.0933333337,0.0599999987,0.0733333342,0.0473955791,,2.1317694187,2.150873661,2.0645256042,2.1157228947,2.1091351015
9442,0.0122469692,0.0071635679,0.006741337,0.0087172914,0.0140186887,,0.9912570715,0.9927157164,0.994422555,0.9927984476,0.9858399499,,2.3266665936,2.5133333206,2.6666667461,2.5022222201,2.7683159066,,0.086666666,0.0799999982,0.0666666701,0.0777777781,0.048914689,,2.1577558517,2.0809042454,2.1912558079,2.1433053017,2.1108436115
9468,0.0085324924,0.0156563502,0.0036926637,0.0092938355,0.013782446,,0.9911369085,0.9803876877,0.9960547686,0.9891931216,0.9860076085,,2.293333292,3.0466666222,2.6533334255,2.6644444466,2.7631223336,,0.0533333346,0.0199999996,0.0533333346,0.0422222229,0.0485800657,,2.077395916,2.1969878674,2.2248225212,2.1664021015,2.113621536
9538,0.0062020849,0.0280086622,0.0066705607,0.0136271026,0.0137746788,,0.9939717054,0.9770169854,0.988634944,0.9865412116,0.9860342887,,2.3133332729,2.7599999905,2.3933334351,2.4888888995,2.7494106619,,0.0399999991,0.0466666669,0.0599999987,0.0488888882,0.0485955068,,2.091357708,2.2129955292,2.1801564693,2.1615032355,2.116015621
9547,0.0065372423,0.0106529063,0.0044366154,0.0072089213,0.013446391,,0.9919502139,0.9915368557,0.9924061298,0.9919643998,0.9863307942,,2.5199999809,3.0333333015,2.3733332157,2.6422221661,2.7440512371,,0.0399999991,0.0333333351,0.0599999987,0.0444444443,0.0483879537,,2.1043689251,2.2070419788,2.0763554573,2.1292554537,2.1166776126
9554,0.0112389922,0.0184650049,0.0051147249,0.0116062406,0.0133543834,,0.990755558,0.98092556,0.9943615198,0.9886808793,0.9864482985,,2,2.5399999619,2.5466666222,2.3622221947,2.724959785,,0.0066666668,0.0266666673,0.0266666673,0.0200000005,0.046968556,,2.0094237328,2.1962549686,2.0171353817,2.074271361,2.1145573001
9567,0.004395091,0.0244277641,0.0095584895,0.0127937815,0.0133263533,,0.9952280521,0.976434052,0.9922109246,0.9879576763,0.9865237674,,2.8599998951,3.0333333015,3.0599999428,2.9844443798,2.7379340147,,0.0666666701,0.0066666668,0.0599999987,0.0444444452,0.0468423505,,2.0761489868,2.2390778065,2.1369211674,2.1507159869,2.1163652344
9589,0.0093803089,0.0539247692,0.003109294,0.022138124,0.0137669419,,0.9903659821,0.9506015778,0.9961497784,0.9790391127,0.9861495346,,3.3866667747,3.0799999237,2.4533333778,2.9733333588,2.7497039819,,0.0266666673,0.0399999991,0.086666666,0.0511111108,0.0470557885,,2.1458513737,2.2150182724,2.1911709309,2.1840135256,2.119747649
9627,0.0089845024,0.0177913588,0.0064773997,0.0110844203,0.0136328158,,0.9916154146,0.9849693775,0.9947143197,0.9904330373,0.9863637098,,2.3599998951,2.2466666698,2.4333333969,2.346666654,2.7295521155,,0.0933333337,0.0133333337,0.0933333337,0.066666667,0.0480363324,,2.2046196461,2.1938693523,2.1565623283,2.1850171089,2.123011122
9657,0.0082781333,0.0143840779,0.0074558235,0.0100393449,0.0134531423,,0.9912950993,0.9824922681,0.9889276028,0.9875716567,0.9864241071,,2.9266667366,3.4533333778,2.2799999714,2.8866666953,2.7374078445,,0.0799999982,0.0399999991,0.0666666701,0.0622222225,0.0487456269,,2.1936061382,2.1703453064,2.1167025566,2.1602180004,2.1248714659
9680,0.0163307823,0.011645291,0.0059207538,0.0112989424,0.0133454323,,0.9849607348,0.9845666885,0.9943076372,0.9879450202,0.9865001528,,2.0999999046,2.9066667557,2.5133333206,2.5066666603,2.7258707853,,0.1266666651,0.0399999991,0.0733333305,0.0799999982,0.0503083455,,2.144333601,2.1602191925,2.0661950111,2.1235826015,2.1248070227
9698,0.0171034634,0.0161918364,0.0102359401,0.0145104133,0.0134036813,,0.9856032133,0.9859002829,0.9941666126,0.9885567029,0.9866029803,,2.3933334351,2.5733332634,2.586666584,2.5177777608,2.7154661341,,0.086666666,0.0266666673,0.0533333346,0.055555556,0.050570706,,2.0404000282,2.1942491531,2.104123354,2.1129241784,2.1242128805
9768,0.0106169367,0.0222554971,0.0100711854,0.0143145397,0.0134492242,,0.9869337082,0.9804680347,0.9901072383,0.9858363271,0.9865646476,,2.3733332157,2.4533333778,1.853333354,2.2266666492,2.6910261598,,0.0666666701,0.0199999996,0.0399999991,0.0422222229,0.0501532819,,2.1716058254,2.251791954,1.9741674662,2.1325217485,2.1246283239
9840,0.0077888481,0.0288478509,0.0072148368,0.0146171786,0.013507622,,0.9908251762,0.9686122537,0.9888620377,0.9827664892,0.9863747397,,2.1333334446,2.9733333588,1.9333332777,2.3466666937,2.6738081865,,0.0799999982,0.0533333346,0.1000000015,0.0777777781,0.0515345067,,2.1274564266,2.2844333649,2.0294988155,2.1471295357,2.1257533845
9843,0.0105862999,0.0297732763,0.0091161309,0.0164919024,0.013656836,,0.9854860902,0.9800837636,0.9783651829,0.9813116789,0.9861215867,,2.1333334446,2.9733333588,1.9333332777,2.3466666937,2.6574511119,,0.0799999982,0.0533333346,0.1000000015,0.0777777781,0.0528466703,,2.1274564266,2.2844333649,2.0294988155,2.1471295357,2.126822192
9883,0.0101837171,0.0291437227,0.0083876718,0.0159050372,0.013769246,,0.9842201471,0.9711571932,0.990424037,0.9819337924,0.9859121969,,1.8799999952,2.7133333683,3.1866667271,2.5933333635,2.6542452245,,0.0533333346,0,0.0466666669,0.0333333338,0.0518710034,,1.9582674503,2.1945023537,2.0030856133,2.0519518058,2.1230786727
9907,0.0129079157,0.0139677376,0.0076360656,0.0115039063,0.013655979,,0.984773159,0.9881833792,0.9932880998,0.9887482127,0.9860539977,,1.9400000572,2.7466666698,2.6933333874,2.4600000381,2.6445329652,,0.0533333346,0.0333333351,0.0333333351,0.0400000016,0.0512774533,,2.0403091908,2.1845571995,2.1484544277,2.1244402726,2.1231467527
9972,0.0142254615,0.0239138082,0.0044406485,0.0141933061,0.0136828454,,0.9836751819,0.9756284952,0.9915360212,0.9836132328,0.9859319595,,2.3466665745,2.6800000668,2.1400001049,2.3888889154,2.6317507627,,0.0599999987,0.0533333346,0.0133333337,0.0422222223,0.0508246918,,2.056142807,2.2325768471,2.0456917286,2.1114704609,2.1225629381
10050,0.0148195112,0.0176492371,0.0051037511,0.0125241665,0.0136249115,,0.9880204201,0.9822765589,0.9932233095,0.9878400962,0.9860273663,,2.7999999523,3.1600000858,3.2333333492,3.0644444625,2.6533854477,,0.0666666701,0.0733333305,0.0533333346,0.0644444451,0.0515056795,,2.2101078033,2.2005238533,2.1233303547,2.1779873371,2.1253341581
10055,0.0147804767,0.0070262258,0.0079314858,0.0099127294,0.0134393024,,0.9662872553,0.9941449165,0.9932573438,0.9845631719,0.9859541566,,2.7999999523,3.1600000858,3.2333333492,3.0644444625,2.6739383984,,0.0666666701,0.0733333305,0.0533333346,0.0644444451,0.0521526177,,2.2101078033,2.2005238533,2.1233303547,2.1779873371,2.127966817
10058,0.0196305327,0.0294390265,0.0052798931,0.0181164841,0.0136731614,,0.9893823862,0.9799118042,0.9951135516,0.988135914,0.9860632445,,2.7999999523,3.1600000858,3.2333333492,3.0644444625,2.6934637016,,0.0666666701,0.0733333305,0.0533333346,0.0644444451,0.0527672091,,2.2101078033,2.2005238533,2.1233303547,2.1779873371,2.130467843
10084,0.0088201556,0.013290192,0.0087151146,0.0102751541,0.0135032611,,0.9917362928,0.9902578592,0.9891809225,0.9903916915,0.9862796668,,2.5599999428,3.5973155499,3.4666666985,3.2079940637,2.7191902197,,0.0533333346,0.0201342274,0.0266666673,0.0333780764,0.0517977525,,2.110322237,2.1613497734,2.0407068729,2.1041262945,2.1291507656
10128,0.0113423197,0.0199470408,0.006542976,0.0126107788,0.013458637,,0.9866529703,0.9828795195,0.9920823574,0.9872049491,0.9863259309,,2.6133332253,2.6199998856,2.1866667271,2.4733332793,2.7068973727,,0.0533333346,0.0799999982,0.0666666701,0.0666666677,0.0525411982,,2.1744964123,2.1160299778,2.1183059216,2.1362774372,2.1295070992
10144,0.008512985,0.0125595666,0.0258287955,0.0156337824,0.0135673942,,0.9901017547,0.9898094535,0.9783536196,0.9860882759,0.9863140482,,2.5399999619,2.4000000954,2.6933333874,2.5444444815,2.6987747281,,0.0599999987,0.0666666701,0.0399999991,0.055555556,0.0526919161,,2.0877077579,2.2181322575,2.1068837643,2.1375745932,2.1299104739
10168,0.0123900641,0.0141888792,0.0072499593,0.0112763008,0.0134528396,,0.9872488976,0.9874436855,0.9911210537,0.9886045456,0.986428573,,2.0133333206,2.9266667366,2.1400001049,2.360000054,2.6818359944,,0.0133333337,0.0466666669,0.0799999982,0.0466666662,0.0523906536,,2.2323925495,2.1699585915,2.0143332481,2.1388947964,2.13035969
10185,0.0149090616,0.0123980744,0.0070563899,0.0114545086,0.013352923,,0.9894176722,0.9916753173,0.9905084968,0.9905338287,0.9866338358,,2.0199999809,2.206666708,2.0999999046,2.1088888645,2.6531886379,,0.086666666,0.0466666669,0.0799999982,0.0711111103,0.0533266765,,2.2226650715,2.1246807575,2.1106066704,2.1526508331,2.1314742472
10256,0.0081910156,0.0386254452,0.0124465851,0.0197543486,0.0136729943,,0.9919947386,0.9588749409,0.9669187069,0.9725961288,0.9859319505,,1.8666666746,2.2466666698,2.3199999332,2.1444444259,2.6277514273,,0.1066666692,0.0466666669,0.086666666,0.0800000007,0.0546603427,,1.9711779356,2.1080160141,2.2153003216,2.0981647571,2.1298087727
10276,0.0092416033,0.0143427299,0.0099818353,0.0111887228,0.0135487807,,0.9895349145,0.9917613268,0.9911859035,0.9908273816,0.986176722,,2.6400001049,2.7266666889,2.3266665936,2.5644444625,2.6245860791,,0.0733333305,0.0199999996,0.0399999991,0.044444443,0.0541495477,,2.0315859318,2.2237985134,2.2056698799,2.153684775,2.1310025728
10283,0.0291612186,0.0224584397,0.0059575997,0.0191924193,0.0138309627,,0.9422858953,0.9890955687,0.9956533313,0.9756782651,0.9856517992,,2.5533332825,2.5,3.0066666603,2.6866666476,2.6276901075,,0.0799999982,0.0733333305,0.0533333346,0.0688888878,0.0548865147,,2.1298160553,2.1898152828,2.165355444,2.1616622607,2.1325355572
10396,0.0063454481,0.0161597338,0.0063703023,0.0096251614,0.0136206726,,0.9943416119,0.9804246426,0.9961853623,0.9903172056,0.9858850695,,2.4533333778,2.2733333111,3.3266665936,2.6844444275,2.6305278235,,0.0199999996,0.0333333351,0.0666666701,0.0400000016,0.054142189,,2.0346956253,2.1695656776,2.1761333942,2.1267982324,2.1322486909
10399,0.0113782473,0.011255132,0.0036884295,0.0087739363,0.0133783358,,0.9841108322,0.9887156487,0.9962053895,0.9896772901,0.9860746805,,2.4533333778,2.2733333111,3.3266665936,2.6844444275,2.6332236537,,0.0199999996,0.0333333351,0.0666666701,0.0400000016,0.0534350797,,2.0346956253,2.1695656776,2.1761333942,2.1267982324,2.131976168
10420,0.0074743954,0.0147290081,0.0043260702,0.0088431579,0.0131515769,,0.995542407,0.9824564457,0.9953356981,0.991111517,0.9863265224,,2.2533333302,2.2400000095,2.1199998856,2.2044444084,2.6117846914,,0.0533333346,0.1000000015,0.0799999982,0.0777777781,0.0546522146,,2.122505188,2.1126694679,2.0541577339,2.0964441299,2.1301995661
10479,0.0063750893,0.0460814089,0.0099369371,0.0207978118,0.0135338886,,0.9952334762,0.8980782032,0.9927883148,0.9620333314,0.9851118628,,2.6666667461,3.3066666126,3.293333292,3.0888888836,2.6356399011,,0.0799999982,0.0333333351,0.0333333351,0.0488888895,0.0543640483,,2.2064566612,2.1568763256,2.1320052147,2.1651127338,2.1319452245
10489,0.0138986064,0.0135677792,0.0052869339,0.0109177732,0.0134030828,,0.9621222019,0.9888048768,0.9956661463,0.9821977417,0.9849661568,,2.7999999523,3.086666584,2.8066666126,2.8977777163,2.6487467918,,0.1266666651,0.0666666701,0.0799999982,0.0911111111,0.0562014015,,2.1519014835,2.163340807,2.0033233166,2.1061885357,2.13065739
10493,0.0030444646,0.0312234685,0.005180696,0.013149543,0.0133904059,,0.9969884157,0.9622038603,0.9959465265,0.9850462675,0.9849701623,,1.706666708,3.0133333206,2.793333292,2.5044444402,2.6415316742,,0.0199999996,0.0266666673,0.0666666701,0.037777779,0.0552802203,,2.1553633213,2.0857095718,1.9793670177,2.0734799703,2.1277985191
10522,0.0059552062,0.017760545,0.0051860409,0.0096339307,0.0132025821,,0.9938159585,0.9819661379,0.9960399866,0.990607361,0.9852520222,,2.086666584,2.5266666412,3.2999999523,2.6377777259,2.6413439768,,0.0533333346,0.0599999987,0.0399999991,0.0511111108,0.0550717649,,2.0933711529,2.1657459736,2.005551815,2.0882229805,2.1258197421
10554,0.0071961954,0.0376389101,0.0108134523,0.0185495193,0.013469929,,0.9913922548,0.9627598524,0.9952381849,0.9831300974,0.985145926,,2.2466666698,2.5266666412,2.6866667271,2.4866666794,2.6336101119,,0.0399999991,0.0599999987,0.0133333337,0.0377777771,0.0542070655,,2.0622792244,2.1844060421,2.0809559822,2.1092137496,2.1249894425
10555,0.007525662,0.0295516644,0.0045898147,0.013889047,0.0134908849,,0.9894748926,0.9806067944,0.9967559576,0.9889458815,0.9853359238,,2.2466666698,2.5266666412,2.6866667271,2.4866666794,2.6262629403,,0.0399999991,0.0599999987,0.0133333337,0.0377777771,0.0533856011,,2.0622792244,2.1844060421,2.0809559822,2.1092137496,2.1242006579
10607,0.0090553332,0.0133490087,0.0039749425,0.0087930948,0.0132559954,,0.9914104939,0.9868026972,0.996378541,0.9915305773,0.9856456564,,3.1600000858,2.8666665554,3.3199999332,3.1155555248,2.6507275695,,0.0533333346,0.0466666669,0.0533333346,0.051111112,0.0532718766,,1.9702446461,2.1999673843,1.9863637686,2.052191933,2.1206002216
10624,0.0064476333,0.0146006402,0.0041904673,0.0084129136,0.0130138413,,0.9933424592,0.9884287119,0.996704638,0.9928252697,0.9860046371,,2.4200000763,2.8666665554,4.1599998474,3.1488888264,2.6756356324,,0.0399999991,0.0599999987,0.0266666673,0.0422222217,0.0527193939,,2.0497107506,2.091606617,2.0336596966,2.058325688,2.1174864949
10638,0.0088382671,0.0138995014,0.0066479873,0.0097952519,0.0128529118,,0.9913306236,0.9862545729,0.9960055351,0.9911969105,0.9862642508,,3.5399999619,2.6174497604,3.413333416,3.1902610461,2.7013669031,,0.0799999982,0.0469798669,0.0266666673,0.0512155108,0.0526441997,,2.1172475815,2.1172523499,1.9468939304,2.0604646206,2.1146354012
10654,0.0230309144,0.0285462905,0.0092717959,0.0202830002,0.0132244162,,0.9896501303,0.966489315,0.9893514514,0.9818302989,0.9860425532,,2.7866666317,2.7999999523,2.8133332729,2.7999999523,2.7062985555,,0.1066666692,0.0533333346,0.0399999991,0.0666666677,0.0533453231,,2.0163521767,2.1368970871,1.9382804632,2.030509909,2.1104291266
10671,0.0234424695,0.0201686993,0.0055108275,0.0163739988,0.0133818954,,0.9322035313,0.9811415672,0.9953927994,0.9695792993,0.9852193905,,2.4800000191,3.4400000572,2.2400000095,2.7200000286,2.7069836292,,0.0599999987,0.0533333346,0.0333333351,0.0488888895,0.0531225014,,2.0928039551,2.1527578831,2.0178291798,2.087797006,2.1092975206
10711,0.0087056197,0.0130539294,0.0033029509,0.0083541667,0.0131305089,,0.9924265742,0.9898892641,0.996807456,0.9930410981,0.9856104759,,3.7999999523,2.5666666031,2.2000000477,2.8555555344,2.7144122244,,0.0266666673,0.0399999991,0.0933333337,0.0533333334,0.053133043,,2.179374218,2.1669933796,2.0755574703,2.1406416893,2.110864729
10757,0.0145703517,0.0089407377,0.0041724294,0.0092278396,0.0129353755,,0.9795941114,0.9890471101,0.995698452,0.9881132245,0.9857356133,,3.0533332825,3.1533334255,3.2799999714,3.1622222265,2.7368027245,,0.0533333346,0.0933333337,0.0199999996,0.055555556,0.0532541687,,2.160926342,2.1407799721,2.1057779789,2.1358280977,2.1121128974
10758,0.0121354312,0.0071087694,0.0034768367,0.0075736791,0.0126672906,,0.9884052873,0.9951905012,0.995821476,0.9931390882,0.986105787,,3.0533332825,3.1533334255,3.2799999714,3.1622222265,2.7580736996,,0.0533333346,0.0933333337,0.0199999996,0.055555556,0.053369238,,2.160926342,2.1407799721,2.1057779789,2.1358280977,2.1132986575
10780,0.0106347352,0.011284966,0.0043889722,0.0087695578,0.012472404,,0.9851124287,0.9902080894,0.9922469854,0.9891891678,0.9862599561,,2.7266666889,2.7266666889,2.8266665936,2.7599999905,2.7581700142,,0.0799999982,0.086666666,0.0333333351,0.0666666664,0.0540341095,,2.1517004967,2.1141154766,2.0973803997,2.1210654577,2.1136869975
10787,0.0104708001,0.0313249379,0.0062139975,0.0160032452,0.0126489461,,0.9885308743,0.9554527998,0.9896956682,0.9778931141,0.985841614,,2.7266666889,2.7266666889,2.8266665936,2.7599999905,2.758261513,,0.0799999982,0.086666666,0.0333333351,0.0666666664,0.0546657373,,2.1517004967,2.1141154766,2.0973803997,2.1210654577,2.1140559205
10815,0.0055132341,0.0140487989,0.0041955085,0.0079191805,0.0124124578,,0.9905344844,0.9826498032,0.9983424544,0.990508914,0.986074979,,1.9066666365,3.3466665745,3.9000000954,3.0511111021,2.7729039925,,0.1199999973,0.0399999991,0.0266666673,0.0622222212,0.0550435615,,2.1691811085,2.1998078823,1.9602316618,2.1097402175,2.1138401353
10825,0.0285975374,0.0243184026,0.0027579172,0.0185579524,0.0127197325,,0.9627114534,0.9789403677,0.998149991,0.9799339374,0.9857679269,,2.4533333778,2.9000000954,4.6799998283,3.3444444338,2.8014810145,,0.0799999982,0.086666666,0.0133333337,0.0599999993,0.0552913834,,2.0718848705,2.1918766499,2.0276808739,2.0971474648,2.1130055018
10830,0.0071999985,0.012210994,0.0040105996,0.0078071974,0.0124741058,,0.9902697802,0.9855276346,0.9973382354,0.9910452167,0.9860317914,,2.5599999428,2.2466666698,4.2266664505,3.011111021,2.8119625148,,0.0799999982,0.0933333337,0.0066666668,0.0599999996,0.0555268142,,2.1776278019,2.1085252762,2.0047819614,2.0969783465,2.112204144
10841,0.0089871818,0.013709032,0.0063860165,0.0096940768,0.0123351043,,0.9928935766,0.9886896014,0.9976041317,0.9930624366,0.9863833237,,2.3333332539,2.2000000477,3.086666584,2.5399999619,2.7983643872,,0.0933333337,0.0799999982,0.0133333337,0.0622222219,0.0558615846,,2.0411787033,2.1525771618,2.1552429199,2.1163329283,2.1124105832
10850,0.0106845861,0.0115483757,0.003194523,0.0084758283,0.0121421405,,0.9855487943,0.9883993268,0.9972333908,0.9903938373,0.9865838493,,1.9666666985,2.5399999619,3.3199999332,2.6088888645,2.7888906111,,0.0933333337,0.0933333337,0.0266666673,0.0711111116,0.0566240609,,2.0386176109,2.1183443069,2.0130457878,2.0566692352,2.1096235158
10864,0.0099771805,0.0129499612,0.0041688015,0.0090319811,0.0119866325,,0.9890999794,0.9848864079,0.994920969,0.9896357854,0.9867364461,,2.7533333302,3.0599999428,2.9600000381,2.924444437,2.7956683024,,0.113333337,0.0599999987,0.0533333346,0.0755555568,0.0575706357,,2.0745108128,2.1733124256,2.0137073994,2.0871768792,2.108501184
10902,0.0156399701,0.0150735369,0.010121027,0.0136115113,0.0120678765,,0.9941675663,0.983253479,0.9946050644,0.9906753699,0.9869333923,,2.4000000954,3.0399999619,2.1466667652,2.5288889408,2.7823293343,,0.0666666701,0.0599999987,0.0399999991,0.055555556,0.0574698817,,2.1156029701,2.1943588257,2.0756754875,2.1285457611,2.1095034129
10905,0.012697706,0.0172928162,0.0057322253,0.0119075825,0.0120598618,,0.9900553226,0.9812661409,0.9967955947,0.9893723528,0.9870553403,,2.4000000954,3.0399999619,2.1466667652,2.5288889408,2.7696573146,,0.0666666701,0.0599999987,0.0399999991,0.055555556,0.0573741655,,2.1156029701,2.1943588257,2.0756754875,2.1285457611,2.1104555303
10939,0.0088381013,0.0173811074,0.0068231123,0.011014107,0.012007574,,0.9892347455,0.9843246937,0.9906651974,0.9880748789,0.9871063173,,2.2400000095,2.4800000191,2.3533332348,2.3577777545,2.7490633366,,0.0799999982,0.0599999987,0.0333333351,0.0577777773,0.057394346,,1.9926767349,2.1466777325,2.2796516418,2.1396687031,2.1119161889
10943,0.0302602649,0.0171232615,0.0055223815,0.0176353026,0.0122889605,,0.9587856531,0.9795303345,0.9933383465,0.9772181114,0.986611907,,1.7200000286,2.3399999142,3.3933334351,2.4844444593,2.7358323927,,0.0666666701,0.0333333351,0.0466666669,0.0488888907,0.0569690733,,1.8101862669,2.189084053,2.2479393482,2.0824032227,2.1104405406
10966,0.0205068365,0.0087139029,0.0095206741,0.0129138045,0.0123202027,,0.9762167931,0.9910277724,0.9887554646,0.9853333433,0.9865479788,,1.9466667175,1.646666646,2.6400001049,2.0777778228,2.7029296642,,0.1266666651,0.0133333337,0.0666666701,0.0688888896,0.0575650641,,2.142146349,2.1878988743,2.2874929905,2.2058460712,2.1152108171
10972,0.0052678329,0.0086962366,0.0030219799,0.0056620165,0.0119872934,,0.993167758,0.9907896519,0.9977636337,0.9939070145,0.9869159306,,2.2599999905,2.0599999428,2.6866667271,2.3355555534,2.6845609587,,0.1066666692,0.0733333305,0.0133333337,0.0644444445,0.0579090331,,2.0239801407,2.1286048889,2.2567744255,2.1364531517,2.1162729339
10974,0.00725374,0.0165539309,0.0069652381,0.0102576364,0.0119008105,,0.9923186302,0.9813368917,0.9853206873,0.9863254031,0.9868864042,,2.2599999905,2.0599999428,2.6866667271,2.3355555534,2.6671106884,,0.1066666692,0.0733333305,0.0133333337,0.0644444445,0.0582358037,,2.0239801407,2.1286048889,2.2567744255,2.1364531517,2.1172819448
11014,0.0067691118,0.0133857355,0.003964622,0.0080398231,0.0117077611,,0.9847174883,0.9924681187,0.9967414141,0.991309007,0.9871075343,,2.2133333683,2.6866667271,2.7133333683,2.5377778212,2.6606440451,,0.086666666,0.0666666701,0.0733333305,0.0755555555,0.0591017913,,1.8931024075,2.1344752312,2.1212725639,2.0496167342,2.1138986842
11020,0.0021865342,0.0117388591,0.0040320209,0.0059858048,0.0114216633,,0.9966273308,0.9865865707,0.9958081245,0.993007342,0.9874025247,,1.9866666794,2.6933333874,2.2533333302,2.3111111323,2.6431673994,,0.086666666,0.113333337,0.0199999996,0.0733333342,0.0598133684,,1.9635432959,2.1460680962,2.1784894466,2.0960336129,2.1130054307
11033,0.0077643767,0.0130429212,0.0060502896,0.0089525292,0.0112982066,,0.9936854839,0.9868929386,0.9940745831,0.9915510019,0.9876099486,,2.293333292,2.5,2.7866666317,2.5266666412,2.6373423615,,0.0733333305,0.086666666,0.1000000015,0.086666666,0.0611560333,,2.0690193176,2.1717195511,2.279211998,2.1733169556,2.1160210069
11038,0.009358827,0.006409809,0.0091649555,0.0083111972,0.0111488561,,0.9954191446,0.9938575029,0.9729009867,0.9873925447,0.9875990784,,2.293333292,2.5,2.7866666317,2.5266666412,2.6318085755,,0.0733333305,0.086666666,0.1000000015,0.086666666,0.0624315649,,2.0690193176,2.1717195511,2.279211998,2.1733169556,2.1188858043
11102,0.0084171304,0.0096714273,0.0078848284,0.0086577954,0.0110243031,,0.9898684025,0.9919703603,0.9943770766,0.9920719465,0.9878227218,,2.6466667652,2.5066666603,2.9200000763,2.6911111673,2.6347737051,,0.0733333305,0.1000000015,0.0399999991,0.0711111103,0.0628655422,,2.0726985931,2.1655755043,2.2272171974,2.155163765,2.1206997024
11121,0.0059039472,0.0120938867,0.0146886734,0.0108955024,0.0110178631,,0.9882466197,0.9885593653,0.9894616604,0.9887558818,0.9878693798,,2.5266666412,2.2333333492,1.9533333778,2.2377777894,2.6149239093,,0.0799999982,0.1066666692,0.0466666669,0.0777777781,0.063611154,,2.0709323883,2.1077198982,2.1902577877,2.1229700247,2.1208132185
11130,0.0050166138,0.0076509751,0.0064403415,0.0063693101,0.0107854354,,0.9923368692,0.9887132645,0.9956237674,0.9922246337,0.9880871425,,2.6266667843,2.9000000954,2.6333334446,2.7200001081,2.6201777193,,0.086666666,0.0933333337,0.0733333305,0.0844444434,0.0646528185,,2.0891451836,2.0765278339,2.2182209492,2.1279646556,2.1211707903
11175,0.0119613716,0.025796039,0.0047157267,0.0141577125,0.0109540493,,0.9842026234,0.9848473072,0.9949563742,0.9880021016,0.9880828904,,2.206666708,3.1133332253,2.8399999142,2.7199999491,2.6251688308,,0.1199999973,0.0799999982,0.0533333346,0.0844444434,0.0656423997,,2.1618533134,1.9779793024,2.0959255695,2.0785860618,2.1190415539
11198,0.0088428855,0.0470918566,0.0035769003,0.0198372141,0.0113982075,,0.9905569553,0.9569119215,0.9976108074,0.9816932281,0.9877634073,,3.1677851677,3.206666708,2.8333332539,3.0692617098,2.6473734747,,0.0671140924,0.0399999991,0.0399999991,0.0490380302,0.0648121812,,2.0257458687,2.0665085316,2.1890861988,2.0937801997,2.1177784862
11200,0.0098755844,0.0137923937,0.0026746993,0.0087808925,0.0112673418,,0.9904146791,0.9901742935,0.9959757328,0.9921882351,0.9879846487,,2.6644294262,2.7866666317,2.6800000668,2.7103653749,2.6505230697,,0.0335570462,0.0533333346,0.0533333346,0.0467412385,0.0639086341,,2.0961620808,2.0880362988,2.1416647434,2.108621041,2.1173206139
11201,0.0067138067,0.0112719173,0.0040415097,0.0073424112,0.0110710952,,0.9917618632,0.9894438982,0.9963451624,0.9925169746,0.988211265,,2.6644294262,2.7866666317,2.6800000668,2.7103653749,2.653515185,,0.0335570462,0.0533333346,0.0533333346,0.0467412385,0.0630502643,,2.0961620808,2.0880362988,2.1416647434,2.108621041,2.1168856353
11260,0.0068840305,0.0160106011,0.0278952513,0.016929961,0.0113640385,,0.9927349091,0.986415863,0.9897208214,0.9896238645,0.988281895,,2.9200000763,3.0134227276,2.9333333969,2.9555854003,2.6686186957,,0.0466666669,0.0604026839,0.0533333346,0.0534675618,0.0625711292,,2.0609595776,2.1299200058,2.1973416805,2.129407088,2.1175117079
11272,0.0084439442,0.0278656892,0.0053958786,0.0139018373,0.0114909285,,0.9867477417,0.9806969166,0.9933778048,0.986940821,0.9882148413,,2.0266666412,2.3800001144,3.1266667843,2.51111118,2.6607433199,,0.0533333346,0.0533333346,0.0399999991,0.0488888895,0.0618870172,,1.9763416052,2.155725956,2.1027209759,2.0782628457,2.1155492648
11419,0.0076140715,0.0129492674,0.0037066946,0.0080900112,0.0113208826,,0.9956198931,0.9918269515,0.9969216585,0.994789501,0.9885435743,,1.9666666985,2.4466667175,2.7866666317,2.4000000159,2.6477061547,,0.0666666701,0.0266666673,0.0666666701,0.0533333359,0.0614593331,,1.9453498125,2.1124172211,2.0233848095,2.0270506144,2.1111243323
11472,0.0072285337,0.0074611697,0.003199856,0.0059631865,0.0110529978,,0.9958781004,0.9953846335,0.9948920012,0.9953849117,0.9888856411,,2.1333334446,3.0733332634,2.7333333492,2.6466666857,2.6476541813,,0.086666666,0.0333333351,0.0733333305,0.0644444438,0.0616085887,,2.0605924129,2.1317849159,2.026443243,2.0729401906,2.1092151252
11492,0.0026840044,0.0156417582,0.0034461601,0.0072573076,0.0108632133,,0.9959602356,0.9815279245,0.9940831065,0.9905237556,0.9889675469,,1.7999999523,2.6133332253,2.3399999142,2.2511110306,2.6278270238,,0.113333337,0.0599999987,0.0733333305,0.082222222,0.0626392703,,2.0756690502,2.1617488861,2.0170328617,2.0848169327,2.1079952156
11523,0.0053968579,0.0094428184,0.0041543823,0.0063313528,0.0106366203,,0.993925333,0.9922412634,0.9953086972,0.9938250979,0.9892104244,,2.5333333015,2.9933333397,2.6199998856,2.7155555089,2.632213448,,0.1266666651,0.0333333351,0.0333333351,0.0644444451,0.0627295291,,2.0665335655,2.1330475807,2.0727362633,2.0907724698,2.1071340783
11532,0.0090338774,0.0126953088,0.0062532905,0.0093274922,0.0105711639,,0.9951409101,0.9877941608,0.9958398342,0.9929249684,0.9893961516,,1.9666666985,2.7400000095,2.1333334446,2.2800000509,2.6146027782,,0.0533333346,0.0599999987,0.0599999987,0.0577777773,0.0624819415,,2.0833110809,2.1357226372,1.9508770704,2.0566369295,2.1046092209
11549,0.0046675988,0.0080326982,0.0043580751,0.005686124,0.0103269119,,0.9949588776,0.9928269386,0.9958263636,0.9945373933,0.9896532137,,2.6333334446,2.9933333397,2.8599998951,2.8288888931,2.6253170839,,0.0599999987,0.0666666701,0.0933333337,0.0733333342,0.0630245111,,2.113506794,2.1250174046,1.9592670202,2.0659304063,2.1026752801
11557,0.0100272847,0.0104215322,0.0051605301,0.008536449,0.0102373887,,0.991060257,0.9823474884,0.9956436753,0.9896838069,0.9896547434,,1.8866666555,3.0933332443,2.5133333206,2.4977777402,2.6189401167,,0.0599999987,0.0399999991,0.086666666,0.0622222212,0.0629843966,,2.126039505,2.1848254204,2.1502244473,2.1536964575,2.105226339
11566,0.0059995065,0.0071368092,0.0070921881,0.0067428346,0.010062661,,0.9935153723,0.9937629104,0.9970102906,0.9947628578,0.9899101491,,1.7599999905,2.9733333588,2.7533333302,2.4955555598,2.6127708889,,0.1333333403,0.0933333337,0.0666666701,0.0977777814,0.0647240659,,2.1507294178,2.1071555614,2.0978598595,2.1185816129,2.1058941027
11597,0.007187414,0.0118666384,0.0036311946,0.007561749,0.0099376154,,0.9949427843,0.988093853,0.9970186949,0.9933517774,0.9900822305,,2.5933332443,2.5799999237,2.2866666317,2.4866665999,2.6064656744,,0.0933333337,0.0533333346,0.1066666692,0.0844444459,0.0657100849,,2.0583057404,2.1639351845,2.0117681026,2.0780030092,2.104499548
11636,0.009414007,0.0120282751,0.0032064531,0.008216245,0.0098515469,,0.9913986325,0.992765069,0.9959874153,0.9933837056,0.9902473043,,2.1600000858,2.4466667175,2.1333334446,2.2466667493,2.5884757282,,0.1199999973,0.1000000015,0.0599999987,0.0933333325,0.0670912472,,2.1764159203,2.1553282738,1.9877609015,2.1065016985,2.1045996555
11648,0.0073110168,0.0150758829,0.0044933613,0.008960087,0.0098069739,,0.9922126532,0.9897323251,0.9881742001,0.9900397261,0.9902369253,,2.3666665554,2.6066665649,2.5,2.4911110401,2.5836074938,,0.1333333403,0.0399999991,0.0666666701,0.0800000032,0.067736685,,2.150904417,2.1322472095,1.9711207151,2.0847574472,2.1036075451
11671,0.0054963157,0.0109106954,0.0052454891,0.0072175,0.0096775002,,0.9940804243,0.9930610061,0.996445179,0.9945288698,0.9904515226,,2.0399999619,2.3533332348,2.2133333683,2.2022221883,2.5645382285,,0.1400000006,0.0599999987,0.1066666692,0.1022222228,0.0694609619,,2.1152868271,2.1710190773,2.0241975784,2.1035011609,2.1036022259
11685,0.0069736629,0.0066458769,0.0055381013,0.0063858804,0.0095129192,,0.993899703,0.9938354492,0.9967672229,0.994834125,0.9906706527,,2,2.9866666794,1.8799999952,2.2888888915,2.5507557616,,0.1066666692,0.0399999991,0.0666666701,0.0711111128,0.0695434695,,2.2083590031,2.2280926704,2.0926063061,2.1763526599,2.1072397476
11687,0.0047987383,0.0065956339,0.0020221765,0.0044721829,0.0092608824,,0.9939259291,0.992135644,0.9959372282,0.9939996004,0.9908371001,,2,2.9866666794,1.8799999952,2.2888888915,2.5376624181,,0.1066666692,0.0399999991,0.0666666701,0.0711111128,0.0696218516,,2.2083590031,2.2280926704,2.0926063061,2.1763526599,2.1106953932
11759,0.0099396836,0.0251639467,0.0033511797,0.01281827,0.0094387518,,0.9899320006,0.9434353709,0.9964749217,0.9766140978,0.99012595,,3.1533334255,2.9400000572,2.4466667175,2.8466667334,2.5531126339,,0.0333333351,0.0533333346,0.1066666692,0.0644444463,0.0693629814,,2.0438315868,2.1935360432,2.0698082447,2.1023919582,2.1102802215
11831,0.0087790508,0.0496174097,0.0051243026,0.0211735877,0.0100254936,,0.9901980162,0.9665726423,0.9960165024,0.984262387,0.9898327718,,1.9400000572,3.0733332634,2.7400000095,2.5844444434,2.5546792244,,0.0933333337,0.086666666,0.0799999982,0.086666666,0.0702281656,,2.0357744694,2.2177302837,2.1104457378,2.1213168303,2.1108320519
11873,0.0040502958,0.0135405157,0.0067205373,0.0081037829,0.009929408,,0.9972686172,0.9938952923,0.9944032431,0.9951890508,0.9901005858,,1.6866666079,2.7599999905,2.6066665649,2.3511110544,2.5445008159,,0.1000000015,0.0399999991,0.1000000015,0.0800000007,0.0707167574,,1.8913382292,2.2151494026,2.1351065636,2.0805313985,2.1093170192
11948,0.0069527016,0.0062984815,0.0014814031,0.0049108621,0.0096784807,,0.9914022088,0.9952988625,0.9985439777,0.995081683,0.9903496406,,1.8466666937,3.8466665745,2.2400000095,2.6444444259,2.5494979964,,0.1733333319,0.0599999987,0.0533333346,0.0955555551,0.0719586972,,2.1115083694,2.1821758747,2.0666599274,2.1201147238,2.1098569045
11969,0.0167878848,0.0175491292,0.0004509092,0.0115959744,0.0097743554,,0.9908773899,0.9763489962,0.9989269972,0.9887177944,0.9902680483,,2.3800001144,3.4066667557,3.0333333015,2.9400000572,2.5690230994,,0.1333333403,0.0466666669,0.0466666669,0.075555558,0.0721385403,,2.1580255032,2.0789906979,2.07969594,2.1055707137,2.1096425949
11974,0.0054113748,0.0041361889,0.0013933338,0.0036469658,0.0094679859,,0.99354285,0.9950335026,0.9987540245,0.9957767924,0.9905434855,,3.0466666222,3.5133333206,2.2000000477,2.9199999968,2.5865719443,,0.0666666701,0.0266666673,0.0333333351,0.0422222242,0.0706427245,,2.2114694118,2.0808472633,2.1308250427,2.1410472393,2.1112128272
11988,0.0172847528,0.0123173716,0.001496061,0.0103660618,0.0095128897,,0.9648174644,0.9945825338,0.9982436895,0.9858812292,0.9903103727,,2.2733333111,3.1266667843,2.6199998856,2.673333327,2.5909100134,,0.1466666609,0.0599999987,0.0533333346,0.0866666647,0.0714439215,,2.2351441383,1.9727681875,2.0594851971,2.0891325076,2.1101088112
12003,0.0122214705,0.009981228,0.0016626155,0.0079551047,0.0094350005,,0.9947447777,0.9870216846,0.9983192682,0.9933619102,0.9904629496,,2.4466667175,2.6333334446,2.0933332443,2.3911111355,2.5809200695,,0.0666666701,0.0666666701,0.1266666651,0.0866666685,0.0722050588,,2.2036516666,2.1185946465,2.1122603416,2.1448355516,2.1118451482
12010,0.0128570544,0.008611531,0.0021558234,0.0078748029,0.0093569906,,0.9931699038,0.9904938936,0.9990177155,0.9942271709,0.9906511606,,1.793333292,2.5599999428,2.6600000858,2.3377777735,2.5687629547,,0.1066666692,0.113333337,0.0399999991,0.0866666685,0.0729281393,,2.2042694092,2.2154233456,2.1361179352,2.18527023,2.1155164023
12029,0.0074630682,0.0122130103,0.0018763014,0.0071841266,0.0092483474,,0.9929004908,0.989834547,0.997153759,0.9932962656,0.9907834159,,2.3266665936,2.1266667843,2.6266667843,2.360000054,2.5583248097,,0.1266666651,0.0266666673,0.0399999991,0.0644444438,0.0725039545,,2.1226348877,2.1662237644,2.1431808472,2.1440131664,2.1169412405
12041,0.0073696719,0.0096588908,0.0047635948,0.0072640525,0.0091491327,,0.9946452379,0.9910968542,0.9925013781,0.9927478234,0.9908816363,,2.0466666222,2.2999999523,2.6866667271,2.3444444338,2.5476307909,,0.1000000015,0.0599999987,0.0599999987,0.0733333329,0.0725454235,,2.1045610905,2.1701924801,2.1432218552,2.1393251419,2.1180604356
12138,0.0042490968,0.0328005627,0.0080790138,0.0150428911,0.0094438206,,0.9956269264,0.9739887714,0.9923473001,0.9873209993,0.9907036044,,2.2200000286,2.5133333206,3.1666667461,2.6333333651,2.5519159196,,0.1533333361,0.0733333305,0.0266666673,0.0844444446,0.0731403745,,2.1592805386,2.1622035503,2.1419737339,2.1544859409,2.1198817108
12164,0.0089364108,0.0083034448,0.0071938653,0.0081445736,0.0093788582,,0.992549181,0.9899995923,0.9932736158,0.9919407964,0.990765464,,2.2666666508,2.9400000572,2.2666666508,2.4911111196,2.5488756796,,0.113333337,0.0533333346,0.1066666692,0.0911111136,0.0740389115,,2.0032570362,2.2019126415,2.1986222267,2.1345973015,2.1206174904
12168,0.0090010706,0.0093148416,0.0104765864,0.0095974995,0.0093897903,,0.9874847531,0.9904301763,0.9937229753,0.9905459682,0.9907544892,,2.2666666508,2.9400000572,2.2666666508,2.4911111196,2.5459874516,,0.113333337,0.0533333346,0.1066666692,0.0911111136,0.0748925216,,2.0032570362,2.2019126415,2.1986222267,2.1345973015,2.1213164809
12184,0.0091503672,0.0086799962,0.0044337632,0.0074213756,0.0092913696,,0.9912407994,0.9904288054,0.9942414761,0.9919703603,0.9908152828,,1.8666666746,2.5933332443,2.2599999905,2.2399999698,2.5306880775,,0.1199999973,0.1000000015,0.1199999973,0.113333332,0.0768145621,,1.9061381817,2.227301836,2.2452294827,2.1262231668,2.1215618152
12217,0.0034021267,0.0107177068,0.016760705,0.0102935128,0.0093414767,,0.996322155,0.9837170839,0.9825161695,0.9875184695,0.9906504421,,2.0799999237,2.6066665649,2.4666666985,2.3844443957,2.5233758934,,0.1333333403,0.0333333351,0.0666666701,0.0777777818,0.0768627231,,1.8053600788,2.1507837772,2.1599912643,2.0387117068,2.1174193098
12226,0.0099102221,0.0143088577,0.0048281201,0.0096824,0.0093585229,,0.9933362007,0.9926029444,0.9949607849,0.99363331,0.9907995855,,2.2733333111,2.7000000477,3.1666667461,2.7133333683,2.5328737672,,0.1333333403,0.0333333351,0.0199999996,0.062222225,0.0761306982,,1.9388825893,2.2483243942,2.1491348743,2.1121139526,2.1171540419
12290,0.0036360363,0.0081135109,0.0050892797,0.0056129423,0.0091712439,,0.9939202666,0.9924438,0.9885778427,0.9916473031,0.9908419714,,2.2133333683,3.3399999142,3.3333332539,2.9622221788,2.5543411878,,0.1533333361,0.0266666673,0.0333333351,0.0711111128,0.0758797189,,2.0662438869,2.236600399,2.1975252628,2.1667898496,2.1196358323
12293,0.00309078,0.0361281298,0.0035033212,0.0142407437,0.0094247189,,0.998565793,0.9813976288,0.9965093136,0.9921575785,0.9909077517,,2.2133333683,3.3399999142,3.3333332539,2.9622221788,2.5747352373,,0.1533333361,0.0266666673,0.0333333351,0.0711111128,0.0756412886,,2.0662438869,2.236600399,2.1975252628,2.1667898496,2.1219935332
12309,0.0057628569,0.0175929926,0.0045605302,0.0093054599,0.0094187559,,0.9967848063,0.9694567919,0.9957862496,0.9873426159,0.990729495,,1.7200000286,2.3533332348,3.2666666508,2.4466666381,2.5683318073,,0.1333333403,0.0733333305,0.0333333351,0.0800000019,0.0758592243,,2.0766739845,2.1568930149,2.1310560703,2.1215410233,2.1219709077
12396,0.0047825878,0.0101960171,0.0038071098,0.0062619049,0.0092609134,,0.9953212142,0.9842637777,0.9946023822,0.9913957914,0.9907628098,,2.3199999332,2.5799999237,4.3800001144,3.0933333238,2.5945818832,,0.0666666701,0.0799999982,0.0266666673,0.0577777786,0.074955152,,1.9674081802,2.2404375076,2.1575269699,2.1217908859,2.1219619066
12405,0.0029680736,0.0134576634,0.0042249537,0.0068835636,0.0091420459,,0.99597013,0.9826099873,0.9949356318,0.9911719163,0.9907832651,,1.9333332777,2.4400000572,2.744966507,2.372766614,2.5834911197,,0.1333333403,0.0799999982,0.0872483253,0.1001938879,0.0762170888,,1.9280012846,2.1853582859,2.1798040867,2.0977212191,2.1207498722
12436,0.004770101,0.012691414,0.0026899073,0.0067171408,0.0090208006,,0.9963504076,0.9880328774,0.9962646961,0.9935493271,0.9909215682,,1.6866666079,2.9933333397,2.6733334064,2.451111118,2.5768721196,,0.086666666,0.0399999991,0.0799999982,0.0688888878,0.0758506787,,1.8124592304,2.1495440006,2.1923122406,2.0514384905,2.1172843031
12458,0.006323426,0.0621590056,0.0048331167,0.0244385161,0.0097916864,,0.9952768087,0.9587858319,0.9929898977,0.9823508461,0.9904930321,,1.6399999857,2.2533333302,2.7733333111,2.222222209,2.5591396241,,0.086666666,0.0599999987,0.0399999991,0.0622222212,0.0751692559,,1.9686762094,2.1961688995,2.1334414482,2.0994288524,2.1163915306
12553,0.0055185473,0.0128552048,0.0082972702,0.0088903407,0.0097466191,,0.9951190948,0.9893620014,0.993208766,0.9925632874,0.9905965449,,2.5999999046,2.1533334255,3.0199999809,2.5911111037,2.5607381981,,0.086666666,0.1000000015,0.0599999987,0.082222222,0.0755219042,,2.0721678734,2.2108659744,1.9891170263,2.090716958,2.115107802
12625,0.0057020923,0.0133814309,0.0056117144,0.0082317459,0.0096708754,,0.9910217524,0.9887558222,0.9950811267,0.9916195671,0.990647696,,3.1866667271,2.1933333874,2.0799999237,2.4866666794,2.5570346221,,0.0599999987,0.086666666,0.086666666,0.0777777769,0.0756346978,,1.9600791931,2.0938851833,2.1548342705,2.069599549,2.1128323893
12671,0.0048879022,0.0129657909,0.0051736371,0.0076757767,0.0095711205,,0.9931285381,0.9941212535,0.9968506098,0.9947001338,0.9908503179,,2.0266666412,1.8666666746,2.2133333683,2.0355555614,2.5309606691,,0.1400000006,0.0799999982,0.0733333305,0.0977777764,0.0767418517,,2.0834610462,2.1563322544,2.1651003361,2.1349645456,2.1139389971
12699,0.0135325994,0.0102847321,0.0030591725,0.0089588347,0.0095405062,,0.9871456623,0.9899632931,0.9964184165,0.9911757906,0.9908665915,,1.5466666222,2.6466667652,2.2599999905,2.1511111259,2.5119681919,,0.1000000015,0.0399999991,0.1000000015,0.0800000007,0.0769047592,,2.005392313,2.27282691,2.171340704,2.149853309,2.1157347127
12758,0.0151246516,0.0082644317,0.0031676665,0.0088522499,0.0095060934,,0.9810470343,0.989284277,0.9947948456,0.9883753856,0.9907420312,,2.2866666317,3.1466667652,2.7999999523,2.7444444497,2.5235920048,,0.0599999987,0.0399999991,0.0733333305,0.0577777761,0.07594841,,2.1599740982,2.052475214,2.2496056557,2.1540183226,2.1176488932
12774,0.0095411427,0.0050940625,0.0032843656,0.0059731903,0.0093294482,,0.990871191,0.9965537786,0.9970747232,0.994833231,0.9909465912,,2.5,3.3399999142,1.7799999714,2.5399999619,2.5244124027,,0.1000000015,0.0733333305,0.113333337,0.0955555563,0.0769287673,,2.0935745239,2.1333827972,2.1099858284,2.1123143832,2.1173821677
12805,0.0072488468,0.0050202212,0.002448011,0.004905693,0.0091082605,,0.9919742346,0.9968049526,0.997605443,0.9954615434,0.9911723388,,2.8599998951,3,2.0533332825,2.6377777259,2.5300806688,,0.086666666,0.0466666669,0.0666666701,0.0666666677,0.0764156624,,2.2004971504,2.1561458111,2.250451088,2.2023646832,2.1216312935
12834,0.006165769,0.0065451656,0.0080287801,0.0069132382,0.0089985094,,0.9939771295,0.9939053059,0.9823116064,0.9900646806,0.9911169559,,2.9733333588,2.9066667557,2.7866666317,2.8888889154,2.5480210812,,0.086666666,0.0466666669,0.086666666,0.0733333329,0.0762615459,,2.1958606243,2.1193811893,2.1969647408,2.1707355181,2.1240865047
12864,0.0032514979,0.0098320497,0.0014347322,0.0048394266,0.0087905552,,0.9963521957,0.9919151068,0.998044908,0.9954374035,0.9913329783,,2.3355705738,3.1066665649,3.1066665649,2.8496345679,2.5631017555,,0.2281879187,0.0333333351,0.086666666,0.1160626399,0.0782516006,,2.0111727715,2.2065591812,2.1786344051,2.1321221193,2.1244882855
12877,0.0034743575,0.0117486054,0.0036671888,0.0062967173,0.0086658633,,0.9959406853,0.9915608764,0.9959958196,0.9944991271,0.9914912857,,2.7666666508,2.3399999142,2.4266667366,2.5111111005,2.5605022228,,0.0799999982,0.086666666,0.0533333346,0.0733333329,0.0780056872,,1.9571567774,2.2142343521,2.1190550327,2.0968153874,2.1231046406
12896,0.0062334868,0.0077840304,0.002893073,0.0056368634,0.0085144133,,0.9954841137,0.9903064966,0.9968597889,0.9942167997,0.9916275614,,2.2400000095,2.2533333302,2.1133332253,2.2022221883,2.542588221,,0.1466666609,0.0799999982,0.0599999987,0.0955555526,0.0788831805,,2.0648663044,2.2405776978,2.1685528755,2.1579989592,2.1248493565
12939,0.0078476127,0.0069956779,0.0050055333,0.0066162747,0.0084195064,,0.9926639795,0.9934040308,0.9792003632,0.9884227912,0.9914673229,,2.1333334446,2.6800000668,2.7133333683,2.5088889599,2.540903258,,0.1400000006,0.0733333305,0.0599999987,0.0911111099,0.079494577,,2.0463111401,2.2153944969,1.9682255983,2.0766437451,2.1224390759
12959,0.0070629884,0.0088269245,0.0051179226,0.0070026118,0.0083486617,,0.9904435873,0.9936503768,0.9889312387,0.9910084009,0.9914443768,,2.0666666031,2.7266666889,2.4533333778,2.4155555566,2.5346358729,,0.1066666692,0.0666666701,0.0799999982,0.0844444459,0.0797420704,,2.0555372238,2.2334868908,2.1689639091,2.1526626746,2.1239502558
13017,0.0044655083,0.0107958904,0.0026669083,0.0059761023,0.0082300337,,0.9958737493,0.9910643101,0.9962756038,0.9944045544,0.9915923857,,1.8600000143,3.4733333588,2.3333332539,2.5555555423,2.5356818564,,0.1533333361,0.0199999996,0.0399999991,0.0711111116,0.0793105225,,1.9866756201,2.2399146557,2.1347112656,2.1204338471,2.1237744354
13034,0.006653117,0.0112444665,0.0029324852,0.0069433562,0.0081656998,,0.9945625067,0.9906395078,0.9945088625,0.993236959,0.9916746143,,2.2133333683,2.7666666508,2.0133333206,2.3311111132,2.5254533192,,0.1466666609,0.0333333351,0.0599999987,0.0799999982,0.0793449962,,1.9504474401,2.2814610004,2.064825058,2.0989111662,2.122531272
13061,0.004133014,0.0119798919,0.0060023163,0.0073717407,0.0081260019,,0.9945824146,0.9900122881,0.9942719936,0.9929555655,0.9917386619,,1.8466666937,2.9466667175,2.3466665745,2.3799999952,2.518180653,,0.1400000006,0.0399999991,0.0799999982,0.086666666,0.0797110797,,2.0054471493,2.2456688881,2.1663200855,2.1391453743,2.1233619771
13070,0.0058015771,0.0181567743,0.0087606134,0.0109063216,0.0082650179,,0.9959176183,0.9723682404,0.9725261331,0.9802706639,0.991165262,,2.1666667461,3.4333333969,2.7114093304,2.7704698245,2.5307951116,,0.1400000006,0.0333333351,0.0939597338,0.0890976898,0.0801804102,,1.9848849773,2.2420380116,2.0942661762,2.107063055,2.122547031
13082,0.0033187557,0.0060161902,0.002339826,0.0038915906,0.0080463465,,0.9968475699,0.9934456348,0.9941526651,0.99481529,0.9913477634,,1.8933333158,2.913333416,3.3199999332,2.7088888884,2.5396998004,,0.1266666651,0.0533333346,0.0466666669,0.0755555555,0.0799491675,,1.9606090784,2.2088210583,2.0792517662,2.0828939676,2.1205643778
13094,0.0165549368,0.0082091903,0.0071832929,0.01064914,0.0081764862,,0.9870320559,0.992110312,0.9939889908,0.9910437862,0.9913325645,,2.0199999809,2.5799999237,1.8266667128,2.1422222058,2.5198259207,,0.1000000015,0.0466666669,0.0666666701,0.0711111128,0.0795072648,,1.9653596878,2.1412065029,2.1445274353,2.0836978753,2.1187210527
13109,0.0054234075,0.0143809151,0.0056871851,0.0084971692,0.0081925203,,0.9943348765,0.992596209,0.9903108478,0.9924139778,0.9913866352,,1.7000000477,3.1733334064,2.086666584,2.3200000127,2.5098346253,,0.0733333305,0.0666666701,0.0666666701,0.0688888902,0.078976346,,2.0980145931,2.1181809902,2.161077261,2.1257576148,2.1190728808
13113,0.0048254095,0.0084133539,0.0046264599,0.0059550744,0.008080648,,0.9953556061,0.9890663624,0.9953501225,0.9932573636,0.9914801716,,1.7599999905,3,2.6133332253,2.4577777386,2.507231781,,0.1000000015,0.086666666,0.0599999987,0.082222222,0.0791386398,,1.9991457462,2.265696764,2.0749132633,2.1132519245,2.118781833
13130,0.0062811831,0.0169825461,0.0020214284,0.0084283859,0.0080980349,,0.9957164526,0.9923472404,0.9968269467,0.9949635466,0.9916543404,,2.5533332825,2.7799999714,2.1400001049,2.4911111196,2.5064257479,,0.0933333337,0.0666666701,0.0666666701,0.075555558,0.0789594857,,2.0416481495,2.1269242764,1.9420238733,2.0368654331,2.114686013
13166,0.0039614863,0.0085427808,0.0036162732,0.0053735134,0.0079618088,,0.9943020344,0.995229423,0.9972834587,0.995604972,0.991851872,,2.5066666603,3.3933334351,2.7866666317,2.8955555757,2.5258822393,,0.086666666,0.0199999996,0.113333337,0.0733333342,0.0786781782,,2.1233825684,2.0796728134,1.960247159,2.0544341803,2.1116734213
13206,0.0065691667,0.0244002957,0.0063206544,0.0124300389,0.0081852204,,0.992908597,0.9828021526,0.9952996969,0.9903368155,0.9917761191,,1.9400000572,3.0999999046,2.8199999332,2.619999965,2.5305881256,,0.1000000015,0.0466666669,0.1000000015,0.0822222233,0.0788553804,,2.1004853249,2.1086587906,1.9286819696,2.0459420284,2.1083868517
13207,0.0080078822,0.00540205,0.0021969778,0.0052023033,0.0080360745,,0.993290782,0.9906278849,0.997220993,0.99371322,0.9918729742,,1.9400000572,3.0999999046,2.8199999332,2.619999965,2.5350587175,,0.1000000015,0.0466666669,0.1000000015,0.0822222233,0.0790237226,,2.1004853249,2.1086587906,1.9286819696,2.0459420284,2.1052646105
13211,0.003716185,0.0060882135,0.0035543505,0.0044529163,0.0078569166,,0.9924944639,0.9962637424,0.997066021,0.9952747424,0.9920430626,,2.0599999428,3.0999999046,2.3266665936,2.4955554803,2.5330835557,,0.1199999973,0.0199999996,0.0599999987,0.0666666652,0.0784058697,,2.06812644,2.2138314247,1.9942876101,2.0920818249,2.1046054712
13239,0.0134313814,0.0049053659,0.0037434269,0.0073600581,0.0078320737,,0.9876924753,0.9952528477,0.996497333,0.993147552,0.9920982871,,2.3800001144,3.293333292,2.3733332157,2.6822222074,2.5405404883,,0.1199999973,0.0533333346,0.0599999987,0.0777777769,0.0783744651,,2.0574193001,2.0847027302,1.9279863834,2.0233694712,2.1005436712
13313,0.0031408672,0.0051139402,0.0049905274,0.0044151116,0.0076612256,,0.9959039688,0.9961783886,0.9957914948,0.9959579508,0.9922912702,,2.0999999046,2.3800001144,1.9800000191,2.153333346,2.5211801312,,0.200000003,0.0733333305,0.1533333361,0.1422222232,0.081566853,,1.8611037731,2.1772699356,2.0272285938,2.0218674342,2.0966098594
13349,0.0038314722,0.0062422766,0.0037445177,0.0046060889,0.0075084687,,0.9974592924,0.9928225279,0.9972336292,0.9958384832,0.9924686309,,1.9466667175,2.7466666698,3.7333333492,2.8088889122,2.5355655702,,0.1666666716,0.0799999982,0.0266666673,0.0911111124,0.0820440659,,1.873562336,2.2162914276,2.103061676,2.0643051465,2.0949946237
13402,0.0016244081,0.0154827973,0.00225469,0.0064539651,0.0074557435,,0.9982398152,0.9725173116,0.9984247684,0.9897272984,0.9923315643,,1.8799999952,2.3333332539,4.1599998474,2.7911110322,2.5483428433,,0.1000000015,0.0733333305,0.0133333337,0.0622222219,0.0810529737,,1.8063707352,2.2406504154,1.9688118696,2.0052776734,2.0905087762
13406,0.0054485039,0.0100876335,0.0048311651,0.0067891008,0.0074224114,,0.9963209629,0.9893370867,0.9946804643,0.9934461713,0.9923872946,,1.8799999952,2.3333332539,4.1599998474,2.7911110322,2.5604812528,,0.1000000015,0.0733333305,0.0133333337,0.0622222219,0.0801114361,,1.8063707352,2.2406504154,1.9688118696,2.0052776734,2.0862472211
13426,0.0047181016,0.0078142732,0.0046839444,0.0057387731,0.0073382295,,0.9953061342,0.9916210175,0.9965808392,0.9945026636,0.9924930631,,2.4866666794,2.3199999332,2.5533332825,2.4533332984,2.555123855,,0.0933333337,0.1266666651,0.0599999987,0.0933333325,0.080772531,,1.948439002,2.19713974,2.0825469494,2.0760418971,2.0857369549
13475,0.0025011823,0.0036551047,0.0008187737,0.0023250202,0.007087569,,0.997246325,0.9971966743,0.9983636141,0.9976022045,0.9927485201,,2.293333292,2.1600000858,3.1600000858,2.5377778212,2.5542565533,,0.1066666692,0.086666666,0.0266666673,0.0733333342,0.0804005711,,2.0046610832,2.0062072277,1.9921005964,2.0009896358,2.0814995889
13504,0.0054924577,0.0070519382,0.0013583904,0.0046342621,0.0069649037,,0.9935027361,0.9923225641,0.9980281591,0.9946178198,0.9928419851,,1.9466667175,2.293333292,3.4600000381,2.5666666826,2.5548770598,,0.1333333403,0.0799999982,0.0466666669,0.0866666685,0.080713876,,1.9850479364,2.0548112392,2.0893712044,2.0430767934,2.0795784492
13546,0.0063928962,0.0036224497,0.0030395282,0.0043516247,0.0068342397,,0.9958737493,0.9959465265,0.9949285984,0.9955829581,0.9929790338,,2.2666666508,2.6133332253,3.7400000095,2.8733332952,2.5707998716,,0.1733333319,0.0533333346,0.0133333337,0.0800000001,0.0806781822,,1.8046509027,1.9578425884,1.9800057411,1.9141664108,2.0713078472
13597,0.0066856015,0.0012397328,0.0034942182,0.0038065175,0.0066828536,,0.9912822247,0.9992487431,0.9931087494,0.9945465724,0.9930574107,,2.2866666317,2.9600000381,2.8466665745,2.6977777481,2.5771487654,,0.1199999973,0.0533333346,0.0799999982,0.0844444434,0.0808664952,,1.7589894533,1.9098404646,2.0846202374,1.9178167184,2.0636332908
13612,0.0033463817,0.0012725231,0.0023308285,0.0023165777,0.0064645398,,0.9961617589,0.9968054295,0.9972230792,0.9967300892,0.9932410446,,1.6133333445,2.4733333588,2.2533333302,2.1133333445,2.5539579944,,0.1199999973,0.1333333403,0.086666666,0.1133333345,0.0824898372,,1.9149968624,1.8951131105,2.1744806767,1.9948635499,2.0601948037
13620,0.004906489,0.0026259827,0.0047605801,0.004097684,0.006346197,,0.9960399866,0.9965109825,0.9984117746,0.9969875813,0.9934283715,,1.6666666269,2.4600000381,2.6266667843,2.2511111498,2.5388156521,,0.1333333403,0.0933333337,0.086666666,0.1044444467,0.0835875677,,2.0147542953,1.9167971611,2.1398983002,2.0238165855,2.0583758928
13626,0.0042647803,0.0077706762,0.0030832356,0.005039564,0.0062808654,,0.9956287146,0.9883105159,0.9970942736,0.9936778347,0.9934408446,,1.6666666269,2.4600000381,2.6266667843,2.2511111498,2.524430427,,0.1333333403,0.0933333337,0.086666666,0.1044444467,0.0846304116,,2.0147542953,1.9167971611,2.1398983002,2.0238165855,2.0566479275
13679,0.0057727229,0.008286315,0.0029109216,0.0056566532,0.0062496548,,0.9934567213,0.9931725264,0.9961582422,0.9942624966,0.9934819272,,1.8200000525,2.293333292,1.9600000381,2.0244444609,2.4994311287,,0.1533333361,0.0599999987,0.0799999982,0.0977777777,0.0852877799,,2.1697664261,2.0595493317,2.0420005322,2.0904387633,2.0583374693
13682,0.0060251136,0.0056039048,0.0019094795,0.0045128327,0.0061628137,,0.996137619,0.9890466332,0.9980748892,0.9944197138,0.9935288165,,1.8266667128,2.2866666317,2.5799999237,2.2311110894,2.4860151267,,0.0933333337,0.0733333305,0.0799999982,0.0822222208,0.085134502,,2.0722644329,2.1549501419,2.0396821499,2.0889655749,2.0598688745
13722,0.0047228364,0.0061008562,0.0013700814,0.0040645914,0.0060579026,,0.9972559214,0.9932186604,0.9977499843,0.9960748553,0.9936561185,,3.3933334351,2.7599999905,2.4200000763,2.8577778339,2.5046032621,,0.0599999987,0.0466666669,0.0733333305,0.0599999987,0.0838777768,,2.1832902431,2.2373123169,2.1798708439,2.2001578013,2.0668833209
13747,0.0042869253,0.0100012487,0.0015507211,0.0052796317,0.006018989,,0.9969972372,0.987030983,0.996665597,0.9935646057,0.9936515428,,2,2.6333334446,3.4066667557,2.6800000668,2.5133731023,,0.1400000006,0.1000000015,0.0533333346,0.0977777789,0.0845727769,,2.2007656097,2.1700723171,2.0398387909,2.1368922393,2.0703837668
13776,0.0071648983,0.0088579329,0.0023231932,0.0061153415,0.0060238066,,0.9933773279,0.9879510403,0.9977706671,0.9930330118,0.9936206163,,2.1199998856,2.5799999237,2.8800001144,2.5266666412,2.5140377793,,0.0533333346,0.0466666669,0.0466666669,0.0488888895,0.0827885825,,2.0273866653,2.1632745266,2.1064839363,2.0990483761,2.0718169973
13810,0.0030124374,0.0086117666,0.0026865625,0.0047702555,0.0059611291,,0.997418642,0.9883847237,0.9972434044,0.9943489234,0.9936570316,,1.9266666174,2.9533333778,3.7466666698,2.875555555,2.5321136681,,0.1733333319,0.0599999987,0.0399999991,0.0911111099,0.0832047089,,2.0414748192,2.1792013645,1.9821430445,2.0676064094,2.0716064679
13845,0.00528584,0.0047506383,0.0082656909,0.0061007231,0.0059681088,,0.9921121001,0.9944041371,0.9960952997,0.9942038457,0.9936843723,,2.3066666126,3.5533332825,2.293333292,2.717777729,2.5413968711,,0.1666666716,0.0533333346,0.1266666651,0.1155555571,0.0848222513,,1.962395668,2.1164312363,1.9835095406,2.020778815,2.0690650852
13868,0.0075301016,0.0083304681,0.0027643037,0.0062082911,0.0059801179,,0.9948534966,0.9933583736,0.9994384646,0.9958834449,0.993794326,,2.5533332825,3.4866666794,2.6600000858,2.9000000159,2.5593270283,,0.1266666651,0.0533333346,0.1066666692,0.0955555563,0.0853589166,,1.8270225525,2.1192975044,1.8814394474,1.9425865014,2.062741156
13884,0.0075526629,0.0121741751,0.0021750594,0.0073006325,0.0060461436,,0.9934170246,0.9902774096,0.9965568185,0.9934170842,0.9937754639,,2.0399999619,2.4866666794,2.6933333874,2.4066666762,2.5516940107,,0.1066666692,0.0599999987,0.1466666609,0.1044444429,0.0863131929,,2.0000085831,2.1671307087,2.0195081234,2.0622158051,2.0627148885
13937,0.0038001225,0.0117959771,0.0037222158,0.0064394385,0.0060658084,,0.9957849979,0.979211092,0.9957450032,0.9902470311,0.9935990422,,1.9666666985,3.0533332825,2.3533332348,2.4577777386,2.5469981971,,0.086666666,0.0933333337,0.0666666701,0.0822222233,0.0861086444,,2.051027298,2.159889698,2.0278379917,2.0795849959,2.0635583939
13957,0.0052880384,0.0146837765,0.0008563033,0.0069427061,0.0061096533,,0.9928193092,0.9855514169,0.9969283342,0.9917663534,0.9935074078,,1.5066666603,2.4800000191,2.413333416,2.1333333651,2.5263149555,,0.0933333337,0.0933333337,0.0533333346,0.0800000007,0.0858032122,,2.2361066341,2.1840398312,1.9454269409,2.1218578021,2.0664733643
13960,0.0040692007,0.0033609853,0.0006981848,0.002709457,0.0059396434,,0.9945965409,0.9959045649,0.9985188246,0.9963399768,0.9936490363,,1.9199999571,2.7999999523,2.4600000381,2.3933333158,2.5196658735,,0.0733333305,0.0466666669,0.0799999982,0.0666666652,0.0848463849,,2.1217339039,2.2541232109,2.0167651176,2.1308740775,2.0696933999
13970,0.0033886363,0.0059843734,0.0050657233,0.004812911,0.0058833068,,0.9969034195,0.995739162,0.9954036474,0.9960154096,0.9937673549,,2.6266667843,2.8599998951,2.7200000286,2.7355555693,2.5304603583,,0.0799999982,0.0199999996,0.1066666692,0.068888889,0.0840485101,,1.9489206076,2.1883366108,2.0317287445,2.0563286543,2.0690251626
13976,0.0050842287,0.0109791905,0.0018484544,0.0059706245,0.0058876727,,0.995552063,0.9899168015,0.9995833635,0.9950174093,0.9938298576,,2.6266667843,2.8599998951,2.7200000286,2.7355555693,2.5407151189,,0.0799999982,0.0199999996,0.1066666692,0.068888889,0.083290529,,1.9489206076,2.1883366108,2.0317287445,2.0563286543,2.0683903372
13998,0.0049643139,0.0093787266,0.0014813463,0.0052747956,0.0058570288,,0.9946061373,0.9878818989,0.9983272552,0.9936050971,0.9938186196,,1.7200000286,2.6600000858,2.8599998951,2.4133333365,2.5343460298,,0.1000000015,0.0666666701,0.086666666,0.0844444459,0.0833482249,,1.9777878523,2.2228574753,2.0230886936,2.0745780071,2.0686997207
14080,0.0066400012,0.0080181435,0.0053880708,0.0066820718,0.005898281,,0.994412303,0.9926937819,0.9970825911,0.9947295586,0.9938641666,,2.0999999046,2.4266667366,2.1333334446,2.2200000286,2.5186287297,,0.0799999982,0.0533333346,0.1933333278,0.1088888869,0.084625258,,2.0981383324,2.229842186,2.1030025482,2.1436610222,2.0724477858
14221,0.0052370983,0.0046649957,0.002325031,0.0040757083,0.0058071524,,0.996860683,0.9968715906,0.9973633289,0.9970318675,0.9940225516,,2.3266665936,2.3666665554,2.0599999428,2.2511110306,2.5052528448,,0.113333337,0.0533333346,0.1599999964,0.1088888894,0.0858384395,,1.7876310349,2.118366003,1.5098898411,1.8052956263,2.0590901778
14227,0.0054620281,0.0049622483,0.0012873595,0.0039038786,0.0057119887,,0.9961074591,0.9948296547,0.9974116087,0.9961162408,0.9941272361,,2.3266665936,2.3666665554,2.0599999428,2.2511110306,2.492545754,,0.113333337,0.0533333346,0.1599999964,0.1088888894,0.086990962,,1.7876310349,2.118366003,1.5098898411,1.8052956263,2.0464004502
14287,0.0133530796,0.0084065432,0.0009816962,0.0075804396,0.0058054112,,0.9878487587,0.9930274487,0.999289155,0.9933884541,0.994090297,,1.8799999952,1.8400000334,1.5599999428,1.7599999905,2.4559184659,,0.1000000015,0.0933333337,0.1466666609,0.113333332,0.0883080805,,1.8793295622,2.2071113586,1.3987087011,1.8283832073,2.0354995881
14288,0.0089993943,0.0060203653,0.0004260846,0.0051486147,0.0057725714,,0.9952552319,0.9920220971,0.9989192486,0.9953988592,0.9941557251,,1.8799999952,1.8400000334,1.5599999428,1.7599999905,2.4211225421,,0.1000000015,0.0933333337,0.1466666609,0.113333332,0.0895593431,,1.8793295622,2.2071113586,1.3987087011,1.8283832073,2.0251437691
14294,0.0086339023,0.0101135178,0.0027108111,0.0071527437,0.00584158,,0.991199255,0.984110713,0.9966654778,0.9906584819,0.9939808629,,1.5800000429,2.2666666508,2.2599999905,2.0355555614,2.4018441931,,0.113333337,0.0733333305,0.1266666651,0.1044444442,0.0903035982,,2.1034889221,2.2245724201,1.4386683702,1.9222432375,2.0199987425
14303,0.0099019408,0.0116896685,0.0008948718,0.0074954937,0.0059242757,,0.993037343,0.9904229641,0.9991102219,0.9941901763,0.9939913286,,1.8200000525,2.7200000286,2.0466666222,2.1955555677,2.3915297618,,0.1266666651,0.1400000006,0.200000003,0.1555555562,0.0935661961,,2.0595841408,2.2212181091,1.5466573238,1.9424865246,2.0161231316
14320,0.0113934968,0.0161701776,0.0019770362,0.0098469035,0.0061204071,,0.9866880178,0.9717487097,0.9977824688,0.9854063988,0.9935620821,,1.4866666794,2.413333416,1.9933333397,1.9644444784,2.3701754976,,0.086666666,0.086666666,0.2333333343,0.1355555554,0.095665664,,2.0308895111,2.1998019218,1.4711732864,1.9006215731,2.0103480537
14332,0.0079909246,0.0067734504,0.001262626,0.0053423337,0.0060815034,,0.9915657043,0.9949966669,0.9996861219,0.9954161644,0.9936547862,,2.2333333492,2.0599999428,1.6599999666,1.9844444195,2.3508889437,,0.1333333403,0.113333337,0.1333333403,0.1266666725,0.0972157145,,1.888684392,2.1846041679,1.4533201456,1.8422029018,2.0019407961
14338,0.0107394475,0.0094455723,0.0016994346,0.0072948181,0.0061421692,,0.9857627153,0.9917933941,0.9981479645,0.991901358,0.9935671148,,2.2333333492,2.0599999428,1.6599999666,1.9844444195,2.3325667175,,0.1333333403,0.113333337,0.1333333403,0.1266666725,0.0986882624,,1.888684392,2.1846041679,1.4533201456,1.8422029018,1.9939539014
14397,0.0082045058,0.0042744316,0.0016501315,0.0047096896,0.0060705452,,0.9917712212,0.9928344488,0.9987664819,0.994457384,0.9936116283,,2.2999999523,2.1733334064,1.9932886362,2.155540665,2.3237154149,,0.1199999973,0.0533333346,0.1946308762,0.122654736,0.099886586,,1.8471976519,2.1228730679,1.4392405748,1.8031037649,1.9844113945
14447,0.0048145158,0.0334360339,0.0020265251,0.0134256916,0.0064383025,,0.995765388,0.9574656487,0.9982720613,0.983834366,0.9931227652,,1.7599999905,2.2266666889,2.1933333874,2.0600000223,2.3105296453,,0.1000000015,0.1199999973,0.086666666,0.1022222216,0.1000033678,,1.9530986547,2.1010539532,1.439792037,1.8313148816,1.9767565689
14494,0.0058457488,0.0066206176,0.001556321,0.0046742292,0.0063500988,,0.9958571792,0.993200779,0.9983392358,0.9957990646,0.9932565801,,2.3266665936,2.3733332157,2.1275167465,2.2758388519,2.3087951056,,0.0733333305,0.0733333305,0.1409395933,0.0958687514,0.099796637,,2.1123025417,2.1304438114,1.5650929213,1.9359464248,1.9747160617
14530,0.0031584997,0.0050396686,0.0022364927,0.0034782204,0.0062065049,,0.9966121912,0.9944434166,0.9965960979,0.9958839019,0.9933879462,,2.3466665745,2.7266666889,2.0466666222,2.3733332952,2.3120220151,,0.1333333403,0.0466666669,0.1199999973,0.1000000015,0.0998068052,,2.0767681599,2.1673159599,1.5788910389,1.9409917196,1.9730298446
14554,0.0020692041,0.0044307979,0.0013194991,0.0026065004,0.0060265047,,0.9973790646,0.9955911636,0.9974272847,0.996799171,0.9935585075,,2.086666584,2.4933333397,2.8599998951,2.4799999396,2.3204209113,,0.1733333319,0.0533333346,0.0933333337,0.1066666668,0.1001497983,,1.9346401691,2.1940689087,1.7470287085,1.9585792621,1.9723073155
14557,0.0022308948,0.003611194,0.001881936,0.0025746749,0.0058539132,,0.9921641946,0.9971682429,0.9987672567,0.9960332314,0.9936822437,,2.086666584,2.4933333397,2.8599998951,2.4799999396,2.3283998627,,0.1733333319,0.0533333346,0.0933333337,0.1066666668,0.1004756417,,1.9346401691,2.1940689087,1.7470287085,1.9585792621,1.9716209128
14632,0.0128802499,0.0253016334,0.0076197386,0.0152672073,0.0063245779,,0.9832295775,0.9233223796,0.989251852,0.9652679364,0.9922615283,,2.2200000286,2.5,2,2.2400000095,2.32397987,,0.1400000006,0.1266666651,0.0666666701,0.1111111119,0.1010074152,,2.0094778538,2.2056901455,1.9418283701,2.0523321231,1.9756564733
14638,0.0095654223,0.0071956916,0.0036447127,0.0068019422,0.0063484461,,0.987686038,0.9902942181,0.996589303,0.9915231864,0.9922246112,,2.2200000286,2.5,2,2.2400000095,2.319780877,,0.1400000006,0.1266666651,0.0666666701,0.1111111119,0.1015126001,,2.0094778538,2.2056901455,1.9418283701,2.0523321231,1.9794902558
14668,0.004196893,0.0029886346,0.004013354,0.0037329605,0.0062176718,,0.9950503707,0.9985239506,0.9969759583,0.9968500932,0.9924558853,,2.0933332443,2.086666584,2.4266667366,2.2022221883,2.3139029426,,0.1333333403,0.1666666716,0.1000000015,0.1333333378,0.103103637,,1.9714744091,2.1894454956,2.0266296864,2.0625165304,1.9836415695
14677,0.0040411181,0.0023532454,0.0043999506,0.0035981047,0.0060866935,,0.9933719635,0.9986890554,0.9953683615,0.9958097935,0.9926235807,,2.1533334255,2.1666667461,2.0133333206,2.1111111641,2.3037633537,,0.1933333278,0.113333337,0.1866666675,0.1644444441,0.1061706773,,1.929477334,2.1994030476,2.0743720531,2.0677508116,1.9878470316
14681,0.0060230661,0.0074645602,0.0026490563,0.0053788942,0.0060513035,,0.993039012,0.991595149,0.9972962737,0.9939768116,0.9926912422,,1.8600000143,2.2133333683,1.9600000381,2.0111111403,2.289130743,,0.0933333337,0.1333333403,0.0599999987,0.0955555576,0.1056399213,,2.027531147,2.2019507885,2.0622851849,2.0972557068,1.9933174654
14687,0.0061004283,0.0046436852,0.0022088781,0.0043176638,0.0059646215,,0.9947330356,0.9944654107,0.9980988503,0.9957657655,0.9928449684,,1.8600000143,2.2133333683,1.9600000381,2.0111111403,2.2752297629,,0.0933333337,0.1333333403,0.0599999987,0.0955555576,0.1051357031,,2.027531147,2.2019507885,2.0622851849,2.0972557068,1.9985143775
14746,0.0023970832,0.0033577376,0.0013674371,0.0023740859,0.0057850948,,0.9981546998,0.9951956272,0.9979546666,0.9971016645,0.9930578032,,1.6200000048,2.7200000286,2.6866667271,2.3422222535,2.2785793874,,0.2666666806,0.086666666,0.0333333351,0.1288888939,0.1063233627,,1.6448403597,2.0956151485,1.9831014872,1.9078523318,1.9939812752
14779,0.0016315,0.0150721353,0.0012638416,0.005989159,0.005795298,,0.9980365038,0.986516118,0.998257935,0.9942701856,0.9931184223,,1.8133333921,1.8133333921,2.3466665745,1.9911111196,2.264205974,,0.113333337,0.0599999987,0.0799999982,0.0844444446,0.1052294168,,1.8093132973,2.1133813858,2.0689957142,1.9972301324,1.994143718
14780,0.0026554177,0.009783918,0.002238411,0.0048925822,0.0057501622,,0.9966314435,0.9950885177,0.9974072576,0.9963757396,0.9932812882,,2.5999999046,1.9333332777,2.3066666126,2.2799999317,2.2649956719,,0.1266666651,0.0933333337,0.113333337,0.1111111119,0.1055235015,,1.6942899227,2.1353726387,2.0886018276,1.9727547963,1.993074272
14788,0.0012798315,0.0078895688,0.0021031112,0.0037575039,0.0056505293,,0.9989694357,0.9953711033,0.9989261031,0.9977555474,0.9935050012,,2.5999999046,1.9333332777,2.3066666126,2.2799999317,2.2657458849,,0.1266666651,0.0933333337,0.113333337,0.1111111119,0.105802882,,1.6942899227,2.1353726387,2.0886018276,1.9727547963,1.9920582982
14792,0.0017963264,0.0054295752,0.0015516345,0.0029258454,0.0055142951,,0.9983582497,0.9955376387,0.9977195263,0.9972051382,0.993690008,,1.5866667032,1.9333332777,2.5799999237,2.0333333015,2.2541252557,,0.1599999964,0.1199999973,0.0533333346,0.1111111095,0.1060682934,,1.7577718496,2.0822832584,1.972807765,1.9376209577,1.9893364311
14809,0.0043424624,0.0029586307,0.003483376,0.003594823,0.0054183215,,0.9960021377,0.9972938299,0.9982507229,0.9971822302,0.9938646191,,1.6200000048,2.1066665649,2.7599999905,2.1622221867,2.2495301023,,0.1066666692,0.1533333361,0.0733333305,0.1111111119,0.1063204343,,1.9845722914,2.1538243294,2.1058709621,2.0814225276,1.993940736
14873,0.0060077594,0.0053723678,0.0095056267,0.006961918,0.0054955013,,0.9963288307,0.9924955368,0.9938839078,0.9942360918,0.9938831927,,2.706666708,2.0266666412,2.7733333111,2.5022222201,2.2621647081,,0.0599999987,0.086666666,0.0533333346,0.0666666664,0.1043377459,,2.1116461754,2.1755423546,2.1278855801,2.1383580367,2.001161601
14892,0.006914556,0.0058616442,0.0037031819,0.0054931274,0.0054953826,,0.9939778447,0.995623827,0.9959414005,0.9951810241,0.9939480843,,1.9800000191,2.5733332634,2.086666584,2.2133332888,2.2597231372,,0.1466666609,0.0733333305,0.0799999982,0.0999999965,0.1041208585,,2.0959465504,2.2080588341,2.0524578094,2.1188210646,2.0070445742
14925,0.0041714134,0.0090409089,0.0036560672,0.0056227965,0.0055017533,,0.9923629761,0.9938805699,0.9978583455,0.9947006305,0.9939857116,,2.0466666222,2.3933334351,2.5933332443,2.3444444338,2.263959202,,0.1800000072,0.0466666669,0.0933333337,0.1066666692,0.104248149,,2.0469481945,2.1465361118,2.0376429558,2.0770424207,2.0105444665
14926,0.0090721482,0.0072931116,0.0025020556,0.0062891052,0.0055411209,,0.9916793108,0.9924880266,0.9981663227,0.99411122,0.993991987,,2.0466666222,2.3933334351,2.5933332443,2.3444444338,2.2679834636,,0.1800000072,0.0466666669,0.0933333337,0.1066666692,0.104369075,,2.0469481945,2.1465361118,2.0376429558,2.0770424207,2.0138693642
14950,0.0070414669,0.006121641,0.0017113176,0.0049581418,0.0055119719,,0.9960812926,0.9938284755,0.9981718063,0.9960271915,0.9940937473,,1.4400000572,3.0333333015,2.2400000095,2.2377777894,2.2664731799,,0.1333333403,0.0533333346,0.1066666692,0.0977777814,0.1040395103,,1.9925680161,2.2577331066,2.1457874775,2.1320295334,2.0197773727
15027,0.0070902915,0.0143945804,0.0026958508,0.0080602409,0.0056393854,,0.9821494818,0.9769384265,0.996622026,0.9852366447,0.9936508921,,1.7133333683,2.8399999142,2.206666708,2.2533333302,2.2658161874,,0.1599999964,0.0933333337,0.1400000006,0.1311111103,0.1053930903,,1.8913986683,2.1577124596,1.9035379887,1.9842163722,2.0179993227
15090,0.0050401459,0.0083290664,0.0013289443,0.0048993856,0.0056023854,,0.9952083826,0.9923715591,0.9986526966,0.9954108795,0.9937388915,,2.0199999809,2.4733333588,1.4333332777,1.9755555391,2.251303155,,0.086666666,0.0799999982,0.1800000072,0.1155555571,0.1059012137,,2.0659759045,2.147998333,1.5588213205,1.924265186,2.0133126158
15132,0.0060919337,0.0069697932,0.0034680013,0.0055099094,0.0055977616,,0.9965894222,0.9929442406,0.9961392283,0.995224297,0.9938131618,,2.5599999428,2.4200000763,2.3133332729,2.4311110973,2.2602935521,,0.1199999973,0.086666666,0.1333333403,0.1133333345,0.1062728197,,1.9563186169,2.2466192245,1.8769488335,2.0266288916,2.0139784296
15136,0.0033066287,0.0090994053,0.0075694676,0.0066585005,0.0056507985,,0.9975446463,0.9962187409,0.9909482002,0.9949038625,0.9938676968,,2.5599999428,2.4200000763,2.3133332729,2.4311110973,2.2688344294,,0.1199999973,0.086666666,0.1333333403,0.1133333345,0.1066258455,,1.9563186169,2.2466192245,1.8769488335,2.0266288916,2.0146109527
15180,0.0040894947,0.0080049392,0.0016756061,0.0045900133,0.0055977593,,0.9941937923,0.9929651022,0.9971289039,0.9947625995,0.993912442,,2.0333333015,2.5266666412,1.8666666746,2.1422222058,2.2625038182,,0.1199999973,0.1000000015,0.2199999988,0.1466666659,0.1086278865,,1.8162996769,2.1434545517,1.7152911425,1.8916817904,2.0084644946
15199,0.0045303497,0.0079637356,0.0011544917,0.0045495257,0.0055453476,,0.9942440391,0.9938471317,0.9984743595,0.9955218434,0.993992912,,1.8933333158,2.0066666603,1.3799999952,1.7599999905,2.2373786268,,0.1066666692,0.1000000015,0.1933333278,0.1333333328,0.1098631588,,1.958722949,2.1023383141,1.7119526863,1.9243379831,2.004258169
15266,0.00484531,0.0080988519,0.0062486958,0.0063976192,0.0055879612,,0.9951561689,0.9889093637,0.9935116172,0.9925257166,0.9939195523,,2.0933332443,2.1666667461,1.8200000525,2.026666681,2.2268430295,,0.0799999982,0.1400000006,0.2533333302,0.1577777763,0.1122588897,,2.1165525913,2.2104721069,1.9196013212,2.0822086732,2.0081556942
15324,0.0022882149,0.0090298988,0.0054129255,0.0055770131,0.0055874138,,0.9979107976,0.9953488111,0.9933508635,0.9955368241,0.9940004158,,1.9466667175,2.4600000381,2.1133332253,2.173333327,2.2241675444,,0.1266666651,0.113333337,0.1599999964,0.1333333328,0.1133126118,,2.1033756733,2.2105138302,1.8349829912,2.0496241649,2.0102291178
15341,0.0048290081,0.006177986,0.0030703382,0.0046924441,0.0055426653,,0.992172122,0.9928404093,0.9977958798,0.9942694704,0.9940138686,,2.2999999523,2.5066666603,2.0599999428,2.2888888518,2.2274036098,,0.1199999973,0.0466666669,0.1933333278,0.1199999973,0.1136469811,,1.8115735054,2.1809818745,2.0126345158,2.0017299652,2.0098041601
15347,0.0033522807,0.007278434,0.0281448364,0.0129251837,0.0059117912,,0.9955903888,0.9916920066,0.9800709486,0.9891177813,0.9937690642,,2.2999999523,2.5066666603,2.0599999428,2.2888888518,2.2304778719,,0.1199999973,0.0466666669,0.1933333278,0.1199999973,0.1139646319,,1.8115735054,2.1809818745,2.0126345158,2.0017299652,2.0094004504
15428,0.0058741858,0.0087134531,0.0047512911,0.00644631,0.0059385171,,0.9956342578,0.9957470894,0.9927494526,0.9947102666,0.9938161243,,1.9133332968,2.2599999905,1.6666666269,1.9466666381,2.2162873102,,0.1466666609,0.1533333361,0.1933333278,0.1644444416,0.1164886224,,1.9992754459,2.1608130932,1.8480452299,2.0027112563,2.0090659907
15456,0.0030615688,0.0066324556,0.0039620111,0.0045520118,0.0058691919,,0.9973899126,0.9842931032,0.9965483546,0.9927437901,0.9937625076,,1.7733333111,2.3933334351,1.9333332777,2.0333333413,2.2071396117,,0.1066666692,0.1333333403,0.1666666716,0.1355555604,0.1174419693,,2.0129635334,2.1361896992,1.805404067,1.9848524332,2.0078553128
15473,0.0043742685,0.0168141443,0.0022550751,0.007814496,0.0059664571,,0.9945440292,0.9931182861,0.9979032278,0.9951885144,0.993833808,,2.2000000477,2.8800001144,2.4466667175,2.5088889599,2.2222270791,,0.1333333403,0.0533333346,0.1599999964,0.1155555571,0.1173476487,,2.0690228939,2.2243318558,1.5010169744,1.9314572414,2.0040354092
15475,0.0127438232,0.0064445501,0.0022680596,0.0071521443,0.0060257414,,0.9808889627,0.9949578643,0.9978538752,0.9912335674,0.9937037959,,2.2000000477,2.8800001144,2.4466667175,2.5088889599,2.2365601732,,0.1333333403,0.0533333346,0.1599999964,0.1155555571,0.1172580441,,2.0690228939,2.2243318558,1.5010169744,1.9314572414,2.0004065008
15507,0.0056361165,0.0026897378,0.0019080718,0.0034113087,0.0058950198,,0.9937126637,0.9949058294,0.9974923134,0.9953702688,0.9937871196,,1.6000000238,2.2666666508,2.3959732056,2.0875466267,2.2291094959,,0.1466666609,0.1000000015,0.0939597338,0.1135421321,0.1170722485,,2.1177413464,2.12738657,1.3819051981,1.8756777048,1.994170061
15538,0.0055988999,0.0052899215,0.0017747935,0.004221205,0.0058113291,,0.9957989454,0.9950703979,0.9989181161,0.9965958198,0.9939275546,,1.8933333158,3.4600000381,1.9127516747,2.4220283429,2.2387554382,,0.200000003,0.0666666701,0.1610738188,0.142580164,0.1183476443,,2.1584441662,2.0983846188,2.0060169697,2.0876152515,1.9988423206
15597,0.0041964836,0.0072372244,0.0016257578,0.0043531553,0.0057384204,,0.996129334,0.994826436,0.9997457862,0.9969005187,0.9940762028,,1.7333333492,2.293333292,3.0599999428,2.3622221947,2.244928776,,0.0799999982,0.0799999982,0.0666666701,0.0755555555,0.1162080398,,2.1653926373,2.1232292652,1.8300840855,2.0395686626,2.0008786377
15740,0.0051056482,0.0037239618,0.0056268414,0.0048188171,0.0056924402,,0.9957571626,0.9954234362,0.9965348244,0.995905141,0.9941676497,,1.706666708,2.2466666698,2.1020407677,2.0184580485,2.2336052396,,0.1000000015,0.1199999973,0.231292516,0.1504308383,0.1179191798,,2.1789700985,2.0026218891,2.0511302948,2.0775740941,2.0047134105
15764,0.0077548278,0.0024258038,0.0061572976,0.0054459764,0.005680117,,0.9872187376,0.9980359077,0.9929146767,0.9927231073,0.9940954226,,2.2533333302,3.4933333397,2.3666665554,2.7044444084,2.2571471981,,0.1266666651,0.0466666669,0.1333333403,0.1022222241,0.117134332,,1.9671428204,2.0744657516,1.9842530489,2.0086205403,2.004908767
15773,0.004678552,0.0052991197,0.0030698441,0.004349172,0.0056135698,,0.9945110679,0.9926453233,0.997307241,0.9948212107,0.994131712,,2.1666667461,2.5399999619,2.2733333111,2.326666673,2.2606231718,,0.0933333337,0.086666666,0.113333337,0.0977777789,0.1161665043,,2.0118160248,2.0382299423,2.0015883446,2.0172114372,2.0055239005
15779,0.0043876786,0.0023786121,0.0028795579,0.0032152828,0.0054936554,,0.9959011078,0.9972897768,0.9974859953,0.9968922933,0.9942697411,,2.1666667461,2.5399999619,2.2733333111,2.326666673,2.2639253469,,0.0933333337,0.086666666,0.113333337,0.0977777789,0.1152470681,,2.0118160248,2.0382299423,2.0015883446,2.0172114372,2.0061082773
15825,0.0077273734,0.005291868,0.0018992613,0.0049728342,0.0054676144,,0.9923089147,0.9945246577,0.9980188608,0.9949508111,0.9943037946,,2.206666708,2.3333332539,1.9932886362,2.177762866,2.2596172229,,0.1066666692,0.0799999982,0.1208053678,0.1024906784,0.1146092486,,1.9049220085,2.1792509556,2.059691906,2.0479549567,2.0082006113
15828,0.0016398468,0.0067956494,0.0024496529,0.003628383,0.0053756528,,0.9979175925,0.9931379557,0.9967565536,0.9959373673,0.9943854732,,2.206666708,2.3333332539,1.9932886362,2.177762866,2.255524505,,0.1066666692,0.0799999982,0.1208053678,0.1024906784,0.1140033201,,1.9049220085,2.1792509556,2.059691906,2.0479549567,2.0101883286
15847,0.0070879254,0.0082158148,0.0035828764,0.0062955389,0.0054216471,,0.9976956844,0.9954030514,0.9965378642,0.9965455333,0.9944934762,,1.6066666842,2.7000000477,1.6756756306,1.9941141208,2.2424539858,,0.1666666716,0.0733333305,0.0945945978,0.1115315333,0.1138797307,,1.9589312077,2.2262899876,2.0471231937,2.0774481297,2.0135513186
15866,0.0039301757,0.0062731258,0.0006935943,0.0036322986,0.0053321797,,0.9978571534,0.991320014,0.9989964366,0.996057868,0.9945716958,,1.8733333349,2.1266667843,2.2953019142,2.0984340111,2.2352529871,,0.1199999973,0.1266666651,0.1677852422,0.1381506349,0.1150932759,,1.7571721077,2.1177458763,2.0093379021,1.9614186287,2.0109446841
15979,0.0055927476,0.0095867859,0.0013345607,0.0055046981,0.0053408056,,0.9934637547,0.9972845316,0.9979867935,0.9962450266,0.9946553623,,1.6133333445,2.4066667557,1.7533333302,1.9244444768,2.2197125616,,0.1333333403,0.1733333319,0.2599999905,0.1888888876,0.1187830565,,1.9530701637,2.0419979095,1.8127820492,1.9359500408,2.007194952
15993,0.0046705231,0.016168097,0.0038797644,0.0082394615,0.0054857384,,0.9951292276,0.987855196,0.9955716133,0.9928520123,0.9945651948,,1.8933333158,2.0266666412,2.2533333302,2.0577777624,2.2116158216,,0.2066666633,0.1199999973,0.1066666692,0.1444444433,0.1200661259,,1.9678504467,2.1533024311,1.7869030237,1.9693519672,2.0053028027
16056,0.0059267152,0.0057572247,0.0010490384,0.0042443261,0.0054236678,,0.9873086214,0.9919810891,0.998862803,0.9927175045,0.9944728103,,1.6066666842,2.206666708,1.8066666126,1.8733333349,2.1947016973,,0.1533333361,0.113333337,0.2733333409,0.1800000047,0.1230628198,,1.8804351091,2.1050977707,1.6790207624,1.8881845474,1.99944689
16095,0.0053916592,0.002063039,0.0009248114,0.0027931699,0.0052921429,,0.9965301752,0.9970581532,0.9988064766,0.997464935,0.9946224165,,1.5666667223,2.4600000381,2.1866667271,2.0711111625,2.1885221705,,0.1066666692,0.1000000015,0.1533333361,0.1200000023,0.1229096789,,1.9349681139,2.0953171253,0.90647614,1.6455871264,1.9817539018
16116,0.002839691,0.0053110328,0.0006823143,0.002944346,0.005174753,,0.9981765747,0.994289577,0.9995663166,0.9973441561,0.9947585035,,1.6000000238,2.2999999523,1.7799999714,1.8933333158,2.1737627278,,0.1933333278,0.0733333305,0.2133333385,0.1599999989,0.1247641949,,1.8119165897,2.1166703701,0.8414527178,1.5900132259,1.962166868
16175,0.005247484,0.0089974646,4.68E-05,0.0047639202,0.0051542114,,0.9955013394,0.9940808415,0.9996829629,0.9964217146,0.9948416641,,1.9866666794,2.3933334351,1.3422819376,1.9074273507,2.1604459589,,0.1800000072,0.0466666669,0.5436241627,0.2567636122,0.1313641658,,1.861645937,2.0808634758,0.4865840673,1.4763644934,1.9378767493
16188,0.0047228541,0.0048222616,0.0002672617,0.0032707925,0.0050600405,,0.9955875874,0.9942681789,0.9999535084,0.9966030916,0.9949297355,,1.7599999905,2.293333292,1.5800000429,1.8777777751,2.1463125497,,0.2933333218,0.0799999982,0.4666666687,0.2799999962,0.1387959573,,1.9526875019,2.1450412273,0.557905972,1.5518782338,1.9185768235
16198,0.0036140145,0.002087354,0.0001001998,0.0019338561,0.0049037312,,0.995462954,0.9975476265,0.9996816516,0.9975640774,0.9950614526,,2.1199998856,2.7266666889,1.5333333015,2.1266666253,2.1453302535,,0.1800000072,0.086666666,0.4399999976,0.2355555569,0.1436339373,,1.8917218447,2.1358733177,0.6130333543,1.5468761722,1.8999917909
16202,0.005231272,0.0039183558,0.0005649426,0.0032381901,0.0048204542,,0.996163249,0.9942393899,0.999851644,0.9967514277,0.9951459513,,1.6066666842,2.8466665745,1.7266666889,2.0599999825,2.14106374,,0.2333333343,0.0533333346,0.3799999952,0.2222222214,0.1475633515,,1.9058880806,2.1458802223,0.5477435589,1.5331706206,1.8816507324
16249,0.0105762146,0.0014779908,4.63E-05,0.004033503,0.0047811066,,0.9799602032,0.9989660978,0.9999528527,0.9929597179,0.9950366396,,1.9133332968,1.9800000191,2.7666666508,2.2199999889,2.1450105524,,0.086666666,0.0466666669,0.1199999973,0.0844444434,0.1444074061,,2.040974617,2.1064727306,0.9732487202,1.7068986893,1.8729131302
16321,0.0005345761,0.0173011236,0.0002321991,0.0060226329,0.0048431829,,0.9985636473,0.954949379,0.9999452829,0.9844861031,0.9945091128,,2.1333334446,2.9933333397,1.8999999762,2.3422222535,2.1548711375,,0.086666666,0.0533333346,0.1599999964,0.099999999,0.1421870357,,2.0648908615,2.1327853203,1.0929211378,1.7635324399,1.8674440957
16343,0.0052418588,0.0006385666,0.0003466262,0.0020756839,0.004704808,,0.9960930347,0.9991583824,0.9993902445,0.9982138872,0.9946943515,,2.413333416,2.3266665936,4.2027025223,2.9809008439,2.1961726228,,0.0799999982,0.1333333403,0.0810810775,0.0981381387,0.1399845909,,2.044121027,2.0503840446,1.4776061773,1.8573704163,1.8669404118
16360,0.0059090261,0.0021713702,4.97E-05,0.0027100188,0.0046050685,,0.9967418909,0.9978495836,0.9952839613,0.9966251453,0.9947908912,,1.8400000334,2.913333416,2.0799999237,2.277777791,2.2002528812,,0.1000000015,0.0666666701,0.1933333278,0.1199999998,0.1389853613,,1.9192193747,2.1097393036,1.5164647102,1.8484744628,1.8660171143
16406,0.0079499511,0.0131090004,0.0003269743,0.0071286419,0.0047312472,,0.9918912053,0.9933673143,0.9999091625,0.9950558941,0.9948041414,,1.7599999905,2.5066666603,1.5599999428,1.9422221979,2.187351347,,0.1800000072,0.0666666701,0.1866666675,0.1444444483,0.1392583157,,1.9590104818,2.2287740707,1.2244027853,1.804062446,1.8629193809
16440,0.0020844243,0.0019366231,0.0003604168,0.0014604881,0.0045677092,,0.9967175722,0.9981313944,0.9997106791,0.9981865486,0.9949732617,,1.6133333445,2.7400000095,1.5,1.951111118,2.1755393356,,0.1733333319,0.1000000015,0.2199999988,0.1644444441,0.1405176221,,1.6113264561,2.1548655033,1.5347368717,1.766976277,1.8581222257
16505,0.0052876929,0.0033525408,0.0019520526,0.0035307621,0.0045158619,,0.9967092276,0.9962468147,0.9979504943,0.9969688455,0.9950730409,,2.3333332539,2.6466667652,1.5866667032,2.1888889074,2.1762068142,,0.1533333361,0.0733333305,0.2666666806,0.164444449,0.1417139634,,1.9609547853,2.0701737404,1.4703779221,1.8338354826,1.8569078885
16559,0.0059323101,0.0012298413,0.000661494,0.0026078818,0.0044204629,,0.9975047112,0.9969096184,0.9997997284,0.9980713526,0.9952229565,,2.086666584,3,3.5333333015,2.8733332952,2.2110631382,,0.1333333403,0.086666666,0.0733333305,0.0977777789,0.1395171542,,1.8712038994,2.1594319344,1.7481527328,1.9262628555,1.8603756369
16585,0.0048728525,0.0012165562,0.0011892369,0.0024262152,0.0043207505,,0.9944124818,0.9994866252,0.9985506535,0.9974832535,0.9953359713,,1.5466666222,2.6933333874,2.7799999714,2.3399999936,2.217509981,,0.113333337,0.0666666701,0.1333333403,0.1044444491,0.137763519,,1.9936321974,2.1153926849,1.3381004333,1.8157084386,1.858142277
16590,0.0061918208,0.0021581785,0.0004228768,0.002924292,0.0042509276,,0.9947584867,0.9979438782,0.99987638,0.9975262483,0.9954454852,,1.6933333874,2.6666667461,2.4466667175,2.2688889503,2.2200789295,,0.1866666675,0.0799999982,0.1199999973,0.1288888877,0.1373197874,,1.8631755114,2.1052105427,1.3588907719,1.775758942,1.8540231102
16661,0.0031798822,0.0041549271,0.0008195691,0.0027181261,0.0041742875,,0.997005105,0.9944212437,0.9987133741,0.9967132409,0.995508873,,1.8933333158,2.7599999905,2.6466667652,2.4333333572,2.2307416509,,0.226666674,0.0933333337,0.086666666,0.1355555579,0.1372315759,,2.0281424522,2.1172628403,1.7054953575,1.9503002167,1.8588369655
16665,0.0127666807,0.0027207364,0.0009146185,0.0054673452,0.0042389404,,0.9920566082,0.9913957119,0.9993914962,0.9942812721,0.9954474929,,1.8933333158,2.7599999905,2.6466667652,2.4333333572,2.2408712362,,0.226666674,0.0933333337,0.086666666,0.1355555579,0.137147775,,2.0281424522,2.1172628403,1.7054953575,1.9503002167,1.8634101281
16697,0.0043735537,0.0049959021,0.0012985994,0.0035560184,0.0042047943,,0.9933973551,0.9941003323,0.9986327291,0.9953768055,0.9954439586,,2.3333332539,3.0933332443,2.4866666794,2.6377777259,2.2607165607,,0.1400000006,0.0599999987,0.113333337,0.1044444454,0.1355126085,,2.1098980904,2.1884562969,1.866881609,2.0550786654,1.872993555
16746,0.0048502088,0.0023259919,0.0007448759,0.0026403588,0.0041265725,,0.9975608587,0.9986317158,0.9993642569,0.9985189438,0.9955977078,,1.8666666746,2.3466665745,2.6800000668,2.2977777719,2.2625696212,,0.1666666716,0.1066666692,0.1066666692,0.12666667,0.1350703116,,2.0517396927,2.0999789238,1.9218008518,2.0245064894,1.8805692017
16808,0.0063335663,0.0024676442,0.0003506594,0.0030506233,0.004072775,,0.9936725497,0.9981921911,0.9997912645,0.9972186685,0.9956787559,,1.6266666651,3.3733332157,1.8389261961,2.2796420256,2.2634232414,,0.0933333337,0.0533333346,0.1342281848,0.0936316177,0.1329983769,,1.9290435314,2.2137758732,1.6162602901,1.9196932316,1.8825254032
16809,0.0043926528,0.0025628558,0.0002260606,0.0023938564,0.0039888291,,0.994954586,0.9960706234,0.9994823337,0.9968358477,0.9957366104,,1.6266666651,3.3733332157,1.8389261961,2.2796420256,2.2642341806,,0.0933333337,0.0533333346,0.1342281848,0.0936316177,0.131030039,,1.9290435314,2.2137758732,1.6162602901,1.9196932316,1.8843837946
16834,0.008467677,0.0012715247,0.0016665542,0.0038019187,0.0039794836,,0.9922822714,0.9991871715,0.9984996915,0.9966563781,0.9957825988,,1.9133332968,2.2866666317,1.7816901207,1.9938966831,2.2507173058,,0.1400000006,0.0333333351,0.1760563403,0.1164632253,0.1303016983,,2.1693506241,2.1079335213,1.4962538481,1.9245126645,1.8863902381
16843,0.0090498496,0.0006302604,0.0008588794,0.0035129964,0.0039561592,,0.9950664043,0.9996803999,0.9988077283,0.9978515108,0.9958860444,,2.4066667557,3.3933334351,1.6330934763,2.477697889,2.2620663349,,0.113333337,0.0266666673,0.1079136655,0.0826378899,0.1279185079,,1.9949926138,2.0694131851,1.5281057358,1.8641705116,1.8852792518
16857,0.0069019906,0.001110949,0.0005398101,0.0028509166,0.0039008971,,0.9941487312,0.999481976,0.9993172884,0.9976493319,0.9959742088,,2.1800000668,3.4800000191,2.1379311085,2.5993103981,2.2789285381,,0.1599999964,0.0066666668,0.1241379306,0.0969348646,0.1263693257,,2.0433745384,2.0905566216,1.6223634481,1.9187648694,1.8869535327
16899,0.0146904206,0.0039820471,0.0078576319,0.0088433665,0.0041480206,,0.99399966,0.9958205223,0.976036489,0.9886188904,0.9956064429,,1.706666708,2.7400000095,2.2281880379,2.2249515851,2.2762296904,,0.1733333319,0.0933333337,0.0939597338,0.1202087998,0.1260612994,,1.8868139982,2.0298318863,1.7724025249,1.8963494698,1.8874233295
16924,0.002762198,0.0021277189,0.0026724625,0.0025207931,0.0040666592,,0.9964807034,0.9869841337,0.9966949224,0.9933865865,0.9954954501,,1.5199999809,2.8333332539,1.6174496412,1.9902609587,2.2619312539,,0.226666674,0.0399999991,0.1208053678,0.129157347,0.1262161018,,1.8421196938,2.1545197964,1.8501784801,1.9489393234,1.8904991292
17066,0.0104526924,0.0127910413,0.0103479093,0.0111972143,0.004423187,,0.9941076636,0.9785984755,0.9883590937,0.9870217443,0.9950717648,,1.9133332968,2.7400000095,2.5333333015,2.395555536,2.268612468,,0.1733333319,0.0733333305,0.1866666675,0.1444444433,0.1271275189,,1.8502451181,2.144548893,1.9836850166,1.9928263426,1.8956154899
17097,0.0011474245,0.0041900435,0.0023239271,0.0025537984,0.0043297175,,0.9959913492,0.993196547,0.9978786707,0.9956888556,0.9951026193,,1.8666666746,3.586666584,1.6733332872,2.3755555153,2.2739596203,,0.2133333385,0.0266666673,0.086666666,0.1088888906,0.1262155874,,1.7812066078,2.0935907364,1.9981285334,1.9576419592,1.8987168133
17131,0.0070525277,0.0041307155,0.0017330004,0.0043054145,0.0043285024,,0.9916852713,0.993594408,0.9986524582,0.9946440458,0.9950796906,,1.6000000238,2.2333333492,1.9933333397,1.9422222376,2.2573727512,,0.1666666716,0.1066666692,0.1599999964,0.1444444458,0.1271270304,,2.1150760651,2.1913497448,1.9957057238,2.1007105112,1.9088164982
17154,0.0040020677,0.0084073544,0.0026212432,0.0050102218,0.0043625883,,0.9957640767,0.9945956469,0.9972577095,0.9958724777,0.99511933,,1.9133332968,2.3533332348,1.5599999428,1.9422221581,2.2416152215,,0.1666666716,0.1400000006,0.086666666,0.1311111127,0.1273262345,,2.1004264355,2.1048426628,1.9063683748,2.037212491,1.9152362979
17192,0.0056153033,0.003705814,0.0015494225,0.0036235133,0.0043256346,,0.9879492521,0.9980105758,0.9992221594,0.9950606624,0.9951163966,,1.9933333397,2.5999999046,2.1733334064,2.2555555503,2.242312238,,0.1666666716,0.0666666701,0.200000003,0.1444444483,0.1281821452,,2.1741769314,2.0544426441,1.8027532101,2.0104575952,1.9199973627
17202,0.0029092836,0.0072176191,0.0043453705,0.0048240911,0.0043505574,,0.9969493151,0.9986405373,0.9959744215,0.9971880913,0.9952199814,,2.4733333588,3.2200000286,2.7533333302,2.8155555725,2.2709744047,,0.0799999982,0.0533333346,0.1199999973,0.0844444434,0.1259952601,,2.1427414417,2.0533847809,1.6620050669,1.9527104298,1.9216330161
17239,0.0091327494,0.0077003324,0.0020559179,0.0062963332,0.0044478462,,0.9913109541,0.9955332279,0.9975696802,0.9948046207,0.9951992133,,2.1933333874,2.5733332634,1.6933333874,2.153333346,2.2650923518,,0.200000003,0.1000000015,0.200000003,0.1666666692,0.1280288305,,2.0347890854,2.1179563999,1.8457971811,1.9995142221,1.9255270764
17247,0.0052981703,0.0014936288,0.001712703,0.002834834,0.0043671956,,0.9929046035,0.9964134693,0.9968847036,0.9954009255,0.9952092989,,2.086666584,2.5133333206,2.5466666222,2.3822221756,2.270948843,,0.1599999964,0.0599999987,0.113333337,0.1111111107,0.1271829445,,1.9814430475,2.1776351929,1.5544230938,1.9045004447,1.9244757448
17261,0.0063017583,0.0035648313,0.0015302693,0.003798953,0.0043387835,,0.9929476976,0.9980158806,0.9981846809,0.9963827531,0.9952679716,,2.2733333111,1.8933333158,1.7400000095,1.9688888788,2.2558458447,,0.1266666651,0.1533333361,0.1733333319,0.151111111,0.1283793529,,1.9424852133,2.1382718086,1.8032251596,1.9613273938,1.9263183273
17272,0.0071131843,0.0021360125,0.0015729447,0.0036073805,0.0043022133,,0.9954643846,0.9980897903,0.9989351034,0.9974964261,0.9953793944,,2.2466666698,1.7733333111,1.7599999905,1.9266666571,2.2393868854,,0.1533333361,0.113333337,0.1599999964,0.1422222232,0.1290714964,,1.8396604061,2.0987231731,1.8622173071,1.9335336288,1.9266790923
17290,0.0087149013,0.0019768046,0.0040005371,0.0048974143,0.0043319734,,0.9933837056,0.9988896847,0.9958276153,0.9960336685,0.9954121081,,2.2733333111,2.2866666317,2.6733334064,2.4111111164,2.2479730969,,0.1533333361,0.1666666716,0.1400000006,0.1533333361,0.1302845884,,1.8439642191,2.0629472733,1.9698449373,1.9589188099,1.9282910782
17292,0.0069591887,0.0010120634,0.0036094133,0.0038602218,0.0043083858,,0.9932675362,0.9984912872,0.994557023,0.9954386155,0.9954134334,,2.2733333111,2.2866666317,2.6733334064,2.4111111164,2.2561299979,,0.1533333361,0.1666666716,0.1400000006,0.1533333361,0.1314370258,,1.8439642191,2.0629472733,1.9698449373,1.9589188099,1.9298224648
17315,0.0051996522,0.0024546203,0.0052995589,0.0043179438,0.0043088637,,0.9956816435,0.9938598275,0.9905519485,0.9933644732,0.9953109854,,1.9800000191,2.6066665649,2.0666666031,2.217777729,2.2542123845,,0.1733333319,0.0933333337,0.2199999988,0.1622222215,0.1329762855,,1.8515121937,2.1120741367,1.9547789097,1.9727884134,1.9319707622
17316,0.0078031328,0.0078870496,0.0047379867,0.0068093897,0.00443389,,0.9948089123,0.9949160814,0.9975987077,0.9957745671,0.9953341645,,1.9800000191,2.6066665649,2.0666666031,2.217777729,2.2523906517,,0.1733333319,0.0933333337,0.2199999988,0.1622222215,0.1344385823,,1.8515121937,2.1120741367,1.9547789097,1.9727884134,1.9340116448
17317,0.006522066,0.0017020551,0.0034134905,0.0038792038,0.0044061557,,0.9927526712,0.9994606972,0.9974328279,0.9965487321,0.9953948929,,1.9800000191,2.6066665649,2.0666666031,2.217777729,2.2506600055,,0.1733333319,0.0933333337,0.2199999988,0.1622222215,0.1358277643,,1.8515121937,2.1120741367,1.9547789097,1.9727884134,1.9359504832
17320,0.0065474017,0.0018428236,0.002540946,0.0036437237,0.0043680341,,0.9933556318,0.998359561,0.997315228,0.9963434736,0.9954423219,,1.8200000525,3.3133332729,2.5733332634,2.5688888629,2.2665714484,,0.1733333319,0.086666666,0.1066666692,0.1222222224,0.1351474872,,1.8571950197,2.0846755505,2.0221550465,1.9880085389,1.938553386
17339,0.0060623819,0.0029649842,0.0029778618,0.0040017426,0.0043497195,,0.9950039983,0.9964690208,0.9967124462,0.9960618218,0.9954732969,,2.0999999046,2.6891891956,1.8066666126,2.198618571,2.2631738045,,0.1733333319,0.1283783764,0.1733333319,0.1583483467,0.1363075302,,1.7898236513,2.0547766685,2.0403263569,1.9616422256,1.939707828
17374,0.005179585,0.0099402638,0.001528948,0.0055495989,0.0044097135,,0.9934460521,0.9917584658,0.9980248213,0.9944097797,0.9954201211,,2.2400000095,2.5234899521,2.0399999619,2.2678299745,2.263406613,,0.1199999973,0.0939597338,0.1666666716,0.1268754676,0.1358359271,,1.9262098074,1.9844955206,2.1281428337,2.0129493872,1.9433699059
17391,0.0046727839,0.0038371524,0.0018083833,0.0034394398,0.0043611998,,0.9940025806,0.998133719,0.9986771941,0.9969378312,0.9954960066,,2.0999999046,2.5133333206,2.0199999809,2.2111110687,2.2607918358,,0.2133333385,0.1199999973,0.113333337,0.1488888909,0.1364885752,,1.9465510845,2.0049846172,2.1071226597,2.0195527871,1.94717905
17405,0.0020326432,0.0015136211,0.0039536078,0.0024999573,0.0042681377,,0.9963262081,0.998721838,0.9982289076,0.9977589846,0.9956091555,,1.8999999762,2.3333332539,2.4000000954,2.2111111085,2.2583077995,,0.1666666716,0.1066666692,0.1400000006,0.1377777805,0.1365530355,,1.8917297125,2.0827486515,2.0446174145,2.0063652595,1.9501383605
17426,0.0022024405,0.005088456,0.003700986,0.0036639608,0.0042379288,,0.9979765415,0.9915841818,0.9901069403,0.9932225545,0.9954898254,,1.8799999952,2.6666667461,2.413333416,2.3200000525,2.2613924121,,0.2333333343,0.1333333403,0.0799999982,0.1488888909,0.1371698283,,1.6721287966,2.1176688671,2.1457445621,1.9785140753,1.9515571462
17444,0.0010420824,0.0029138252,0.0025108615,0.0021555897,0.0041338119,,0.9983064532,0.996638,0.9981008768,0.9976817767,0.995599423,,2.3599998951,2.8066666126,1.8866666555,2.3511110544,2.2658783442,,0.1866666675,0.1466666609,0.1533333361,0.1622222215,0.1384224479,,1.4948086739,2.1441717148,2.1486797333,1.9292200406,1.9504402909
17454,0.0046057384,0.0059441235,0.0036727739,0.0047408786,0.0041641652,,0.994990468,0.9921271205,0.9983634949,0.9951603611,0.9955774699,,2.4400000572,2.5999999046,1.7799999714,2.2733333111,2.2662510926,,0.1599999964,0.0933333337,0.1066666692,0.1199999998,0.1375013255,,1.5309056044,2.1060481071,2.0763673782,1.9044403632,1.9481402946
17503,0.0064751133,0.0049603283,0.0052060317,0.0055471578,0.0042333148,,0.995860219,0.9952313304,0.9979836941,0.9963584145,0.9956165171,,1.8733333349,3.1466667652,2.206666708,2.408888936,2.2733829847,,0.113333337,0.0599999987,0.1266666651,0.1000000002,0.1356262593,,1.6805852652,2.1396727562,1.9833437204,1.9345339139,1.9474599755
17543,0.0047479919,0.0042909961,0.002623847,0.0038876117,0.0042160297,,0.9941431284,0.9967508912,0.9968901873,0.995928069,0.9956320947,,1.7733333111,2.206666708,2.0799999237,2.0199999809,2.2607138345,,0.113333337,0.1266666651,0.086666666,0.1088888894,0.1342893908,,1.9435747862,2.2457492352,1.990139842,2.0598212878,1.9530780411
17557,0.0032950954,0.0012327321,0.0023800626,0.00230263,0.0041203597,,0.9977903366,0.9988098145,0.9973145723,0.9979715745,0.9957490687,,1.7266666889,2.6600000858,2.1275167465,2.1713945071,2.2562478682,,0.1800000072,0.1000000015,0.2013422847,0.1604474311,0.1355972928,,1.8659428358,2.2375853062,1.9697775841,2.024435242,1.9566459012
17563,0.0039522052,0.003158425,0.006081766,0.0043974654,0.004134215,,0.997023344,0.9979774952,0.9969508052,0.9973172148,0.995827476,,1.7666666508,2.1438355446,2.6800000668,2.1968340874,2.2532771791,,0.1466666609,0.0684931502,0.1066666692,0.1072754934,0.1341812028,,1.7879897356,2.2203843594,2.061303854,2.023225983,1.9599749053
17577,0.0034457827,0.0045454567,0.0018723572,0.0032878655,0.0040918975,,0.9960528612,0.9978126287,0.9986394644,0.9975016514,0.9959111848,,1.9266666174,2.1610739231,1.9333332777,2.0070246061,2.2409645505,,0.1466666609,0.0805369094,0.1466666609,0.1246234104,0.1337033132,,1.4923443794,2.2351510525,2.0378851891,1.9217935403,1.958065837
17586,0.0061307531,0.0084492471,0.0035829777,0.006054326,0.0041900189,,0.9942694306,0.9834799767,0.9981069565,0.9919521213,0.9957132316,,2.5399999619,1.8791946173,2.4533333778,2.2908426523,2.2434584556,,0.1066666692,0.0604026839,0.1266666651,0.0979120061,0.1319137478,,1.9500747919,2.2099776268,2.0192723274,2.0597749154,1.9631512909
17593,0.0039860485,0.0010166375,0.0028961976,0.0026329612,0.0041121661,,0.9957903028,0.9979246855,0.9973160028,0.9970103304,0.9957780865,,2,2.0066666603,2.6066665649,2.2044444084,2.2415077532,,0.1800000072,0.086666666,0.1266666651,0.1311111127,0.1318736161,,1.8342522383,2.1860389709,1.9999241829,2.006738464,1.9653306496
17594,0.0025978696,0.003021284,0.0033606049,0.0029932528,0.0040562204,,0.9968681335,0.9983182549,0.9952192307,0.996801873,0.9958292759,,2,2.0066666603,2.6066665649,2.2044444084,2.239654586,,0.1800000072,0.086666666,0.1266666651,0.1311111127,0.1318354909,,1.8342522383,2.1860389709,1.9999241829,2.006738464,1.9674010403
17598,0.0044591231,0.0022526749,0.0027589661,0.0031569214,0.0040112554,,0.9858713746,0.9974581003,0.9976744652,0.99366798,0.9957212111,,2,2.0066666603,2.6066665649,2.2044444084,2.2378940771,,0.1800000072,0.086666666,0.1266666651,0.1311111127,0.131799272,,1.8342522383,2.1860389709,1.9999241829,2.006738464,1.9693679115
17623,0.0062988033,0.0023194505,0.0016976539,0.0034386359,0.0039826245,,0.994631052,0.997010231,0.9992734194,0.9969715675,0.9957837289,,2.1733334064,2.6600000858,1.7666666508,2.2000000477,2.2359993756,,0.1533333361,0.0933333337,0.0733333305,0.1066666668,0.1305426418,,2.1192073822,2.1116023064,2.0967404842,2.1091833909,1.9763586855
17633,0.0055762334,0.0027557418,0.0020135257,0.0034485003,0.0039559183,,0.9900172949,0.9948357344,0.9975043535,0.9941191276,0.9957004988,,2.3666665554,2.3133332729,2.2200000286,2.2999999523,2.2391994045,,0.0799999982,0.0733333305,0.1333333403,0.0955555563,0.1287932875,,2.1023030281,2.1356887817,1.8482667208,2.0287528435,1.9789783934
17653,0.0374277756,0.0011194755,0.0006943714,0.0130805408,0.0044121494,,0.9899082184,0.9973580837,0.9980279803,0.9950980941,0.9956703786,,1.7000000477,2.2799999714,2.4295301437,2.1365100543,2.234064937,,0.1599999964,0.1266666651,0.1476510018,0.1447725544,0.1295922508,,1.9114727974,2.1367373466,1.8076827526,1.9519642989,1.9776276887
17667,0.0077273818,0.0016596969,0.0010316583,0.0034729123,0.0043651875,,0.9913988709,0.998624444,0.9989192486,0.9963141878,0.9957025691,,1.8333333731,2.3666665554,2.3800001144,2.1933333476,2.2320283575,,0.2333333343,0.0733333305,0.1199999973,0.1422222207,0.1302237493,,1.6920955181,2.1082322598,1.7609162331,1.8537480036,1.9714337044
17703,0.0078637134,0.002985718,0.0020087045,0.0042860453,0.0043612304,,0.9950634241,0.9972035885,0.9986946583,0.9969872236,0.9957668018,,1.7599999905,2.4733333588,1.8933333158,2.0422222217,2.2225380507,,0.1866666675,0.0666666701,0.1933333278,0.1488888885,0.1311570063,,1.8072962761,2.097066164,1.8883570433,1.9309064945,1.9694073439
17722,0.0062335092,0.0027489823,0.0010288284,0.0033371066,0.0043100242,,0.9956222177,0.9950900078,0.9992293715,0.996647199,0.9958108216,,2.4866666794,3.2400000095,1.8799999952,2.5355555614,2.2381889262,,0.1199999973,0.0733333305,0.2733333409,0.1555555562,0.1323769338,,1.8701018095,2.2251060009,1.6556351185,1.916947643,1.9667843589
17771,0.0065718917,0.005608825,0.0025059874,0.004895568,0.0043393014,,0.9946762323,0.996553123,0.9969104528,0.9960466027,0.9958226107,,2.1199998856,3.1866667271,1.8066666126,2.3711110751,2.2448350337,,0.113333337,0.0599999987,0.2066666633,0.1266666663,0.1320914204,,2.1026778221,2.2249557972,1.9185287952,2.0820541382,1.9725478478
17772,0.0080450661,0.0046962118,0.0008040433,0.0045151071,0.0043480917,,0.9916162491,0.9978533983,0.9976969957,0.9957222144,0.9958175909,,2.1199998856,3.1866667271,1.8066666126,2.3711110751,2.2511488357,,0.113333337,0.0599999987,0.2066666633,0.1266666663,0.1318201827,,2.1026778221,2.2249557972,1.9185287952,2.0820541382,1.9780231623
17804,0.0058368342,0.0024137809,0.0019385632,0.0033963928,0.0043005068,,0.9938709736,0.9985557199,0.9970139265,0.9964802066,0.9958507217,,1.9533333778,2.4800000191,2.891156435,2.4414966106,2.2606662245,,0.1866666675,0.113333337,0.1088435352,0.1362811799,0.1320432326,,1.8331928253,2.0590713024,2.1650431156,2.0191024144,1.9800771249
17842,0.0040048631,0.0062820679,0.0050813206,0.0051227505,0.0043416189,,0.9958834052,0.9978047013,0.9928700328,0.9955193798,0.9958341546,,1.6133333445,3.1933333874,2.1533334255,2.3200000525,2.2636329159,,0.1933333278,0.0733333305,0.1333333403,0.1333333328,0.1321077376,,1.9379810095,2.170126915,2.1558067799,2.0879715681,1.9854718471
17953,0.0051334072,0.0031412912,0.0032788541,0.0038511842,0.0043170972,,0.9963107109,0.9956018329,0.9970997572,0.9963374337,0.9958593185,,2.0333333015,2.6933333874,2.6866667271,2.4711111387,2.274006827,,0.2333333343,0.0933333337,0.1199999973,0.1488888885,0.1329467951,,2.0341703892,2.0091810226,2.0152997971,2.019550403,1.9871757749
17962,0.0035831553,0.0050376183,0.0016993782,0.0034400506,0.0042732449,,0.9991666079,0.9933657646,0.9993183613,0.9972835779,0.9959305315,,1.8866666555,2.4466667175,2.8599998951,2.3977777561,2.2801953735,,0.1599999964,0.086666666,0.1533333361,0.1333333328,0.132966122,,1.9919070005,1.9442771673,1.986921072,1.9743684133,1.9865354068
17978,0.0062394831,0.0107845645,0.0017834757,0.0062691745,0.0043730414,,0.993733108,0.9704620838,0.9980300665,0.9874084195,0.9955044259,,1.6599999666,1.706666708,2.3933334351,1.9200000366,2.2621856066,,0.226666674,0.1466666609,0.1066666692,0.1600000014,0.134317816,,1.9877278805,1.8610270023,2.0165808201,1.955111901,1.9849642315
17981,0.0057414412,0.005056194,0.003112894,0.0046368431,0.0043862314,,0.994764924,0.9971099496,0.9966859221,0.9961869319,0.9955385512,,1.5599999428,2.4832215309,2.3733332157,2.1388515631,2.2560189045,,0.1333333403,0.1208053678,0.1800000072,0.1447129051,0.1348375704,,2.0324137211,1.8381570578,2.1036269665,1.9913992484,1.9852859824
17990,0.0049302476,0.0017151543,0.0032430172,0.0032961397,0.0043317269,,0.9960882664,0.999174118,0.9994027615,0.9982217153,0.9956727094,,2.4966442585,2.2000000477,2.5266666412,2.4077703158,2.263606475,,0.1208053678,0.1000000015,0.1733333319,0.1313795671,0.1346646703,,2.0156686306,1.7673463821,1.9099279642,1.897647659,1.9809040662
18018,0.0020272066,0.0005186758,0.0004541463,0.0010000095,0.004165141,,0.9973451495,0.9997121096,0.9996145964,0.9988906185,0.9958336049,,2.2400000095,1.9066666365,1.8933333158,2.0133333206,2.2510928173,,0.1400000006,0.1400000006,0.2066666633,0.1622222215,0.1360425478,,1.8994671106,1.6834985018,1.686573863,1.7565131585,1.9696845208
18052,0.0045965216,0.0015041059,0.0005456446,0.002215424,0.0040676551,,0.9948576689,0.9993126392,0.9994020462,0.9978574514,0.9959347972,,2.0933332443,2.8133332729,2.3333332539,2.413333257,2.2592048393,,0.1533333361,0.1066666692,0.1800000072,0.1466666708,0.136573754,,1.9117707014,1.6020781994,1.6237443686,1.7125310898,1.9568268493
18053,0.003188632,0.0007790203,0.0006207021,0.0015294514,0.003940745,,0.9981822968,0.9991127253,0.9992390871,0.998844703,0.9960802925,,2.0933332443,2.8133332729,2.3333332539,2.413333257,2.2669112602,,0.1533333361,0.1066666692,0.1800000072,0.1466666708,0.1370783998,,1.9117707014,1.6020781994,1.6237443686,1.7125310898,1.9446120613
18065,0.0036434096,0.0020839546,0.0008977141,0.0022083594,0.0038541257,,0.9960013628,0.9980928302,0.9986633658,0.9975858529,0.9961555705,,1.6733332872,2.8199999332,2.1266667843,2.2066666683,2.2638990306,,0.2199999988,0.0599999987,0.1066666692,0.1288888889,0.1366689243,,1.9748818874,1.7199038267,1.632895112,1.7758936087,1.9361761387
18104,0.0081043495,0.0021639664,0.0005914479,0.0036199213,0.0038424155,,0.9967492819,0.9971038103,0.999699235,0.9978507757,0.9962403308,,1.8266667128,2.1066665649,1.9666666985,1.9666666587,2.249037412,,0.1933333278,0.2133333385,0.2066666633,0.2044444432,0.1400577002,,2.0701706409,1.6589894295,1.55119133,1.7601171335,1.9273731884
18129,0.0045896289,0.0020220992,0.0027446467,0.0031187916,0.0038062343,,0.996794343,0.9984698296,0.9957565069,0.9970068932,0.9962786589,,2.2133333683,2.4800000191,1.8200000525,2.1711111466,2.2451410987,,0.1533333361,0.1000000015,0.1866666675,0.1466666684,0.1403881486,,1.8832409382,1.9028397799,1.6371209621,1.8077338934,1.9213912237
18146,0.0084931208,0.0049095992,0.000247091,0.004549937,0.0038434194,,0.9907052517,0.9981293082,0.9995986223,0.9961443941,0.9962719456,,1.8600000143,2,1.9199999571,1.9266666571,2.2292173766,,0.1866666675,0.1000000015,0.200000003,0.162222224,0.1414798524,,2.1522741318,2.0533127785,1.2593772411,1.8216547171,1.9164043983
18190,0.0028967555,0.0067822454,0.0049904194,0.0048898067,0.0038957388,,0.9982233644,0.9970144629,0.9941579103,0.9964652459,0.9962816107,,2,2.5333333015,1.8066666126,2.1133333047,2.223423173,,0.1666666716,0.1666666716,0.226666674,0.1866666724,0.1437391934,,2.0983567238,1.9733178616,1.5225497484,1.8647414446,1.9138212506
18214,0.003093648,0.0040573962,0.0004698263,0.0025402902,0.0038279663,,0.99781394,0.9931294918,0.9981111288,0.9963515202,0.9962851061,,1.9666666985,2.7599999905,1.9533333778,2.2266666889,2.2235853488,,0.1666666716,0.0733333305,0.200000003,0.1466666684,0.1438855671,,2.1267261505,2.0151906013,1.3724489212,1.838121891,1.9100362827
18236,0.0030368508,0.0049267584,0.0009254145,0.0029630079,0.0037847184,,0.9979385734,0.9974556565,0.9991748333,0.9981896877,0.9963803352,,1.4066666365,2.0666666031,2.1533334255,1.875555555,2.2061838591,,0.2066666633,0.1466666609,0.0933333337,0.148888886,0.1441357331,,2.0459830761,2.1010181904,1.5172747374,1.8880920013,1.9089390686
18264,0.0030290717,0.0024883389,0.0001829852,0.0019001319,0.0036904891,,0.9976811409,0.9975616932,0.9994897842,0.9982442061,0.9964735288,,1.6000000238,2.6933333874,1.8733333349,2.055555582,2.1986524453,,0.1666666716,0.1000000015,0.1199999973,0.1288888901,0.1433733909,,2.0201113224,2.1454777718,1.8102604151,1.9919498364,1.913089607
18318,0.0067826989,0.0039793383,0.0010477806,0.003936606,0.0037027949,,0.9937454462,0.9960081577,0.999420166,0.9963912567,0.9964694152,,2.0933332443,2.6577181816,1.9133332968,2.2214615742,2.1997929017,,0.1400000006,0.0805369094,0.1533333361,0.1246234154,0.1424358922,,2.0229985714,2.1106035709,1.8922549486,2.0086190303,1.9178660781
18362,0.0027595102,0.0054035308,0.0012953917,0.0031528109,0.0036752957,,0.9951719046,0.9931559563,0.9980370402,0.995454967,0.9964186927,,1.7733333111,2.2666666508,1.6283783913,1.889459451,2.1842762292,,0.1933333278,0.1400000006,0.0878378376,0.1403903887,0.142333617,,1.9945257902,2.0083730221,1.6415748596,1.881491224,1.9160473354
18451,0.0057925032,0.0026389193,0.0071131745,0.0051815324,0.0037506076,,0.9947500229,0.9985391498,0.9868079424,0.993365705,0.9962660434,,2.2266666889,2.3933334351,2.3133332729,2.3111111323,2.1906179744,,0.1333333403,0.0933333337,0.1466666609,0.124444445,0.1414391584,,2.1335244179,2.0027956963,1.2466423512,1.7943208218,1.9099610098
18452,0.0038188742,0.0036037711,0.0013642213,0.0029289556,0.003709525,,0.9961798191,0.9981436729,0.9983228445,0.9975487789,0.9963301801,,2.2266666889,2.3933334351,2.3133332729,2.3111111323,2.1966426323,,0.1333333403,0.0933333337,0.1466666609,0.124444445,0.1405894227,,2.1335244179,2.0027956963,1.2466423512,1.7943208218,1.9041790004
18539,0.0054283938,0.0007508475,0.0004097809,0.0021963407,0.0036338658,,0.9944970608,0.9990326762,0.9991286993,0.9975528121,0.9963913117,,1.6533333063,2.0733332634,3.5066666603,2.4111110767,2.2073660545,,0.1866666675,0.1599999964,0.1266666651,0.1577777763,0.1414488404,,2.0667936802,1.8538300991,0.9899623394,1.6368620396,1.8908131523
18547,0.0080767917,0.0031835127,6.98E-05,0.0037766893,0.0036410069,,0.99604249,0.9966831207,0.9995418787,0.9974224965,0.996442871,,1.8466666937,1.6133333445,4.673333168,2.7111110687,2.2325533052,,0.1333333403,0.086666666,0.0599999987,0.093333335,0.1390430651,,2.0850038528,1.8245439529,0.9914585352,1.6336687803,1.8779559337
18592,0.0026988215,0.0032597771,0.0006207799,0.0021931262,0.0035686129,,0.997748971,0.9977326393,0.9997518063,0.9984111389,0.9965412844,,2.0066666603,2.0805368423,2.3666665554,2.1512900194,2.2284901409,,0.1733333319,0.1342281848,0.1000000015,0.1358538394,0.1388836038,,1.4768720865,1.9456971884,1.4781922102,1.6335871617,1.8657374951
18652,0.0031646951,0.0079555213,0.0008372428,0.0039858197,0.0035894732,,0.9979006052,0.9926577806,0.9968081117,0.9957888325,0.9965036618,,1.6554054022,2.3866667747,1.7533333302,1.9318018357,2.2136557256,,0.1756756753,0.086666666,0.1866666675,0.1496696696,0.1394229071,,2.00974226,2.1950552464,1.7116863728,1.972161293,1.871058685
18713,0.0046238424,0.0032363846,0.0022260067,0.0033620779,0.0035781035,,0.99916327,0.9969369173,0.9994518757,0.9985173543,0.9966043464,,2.1400001049,2.1866667271,1.5733333826,1.9666667382,2.2013062763,,0.1800000072,0.1333333403,0.1066666692,0.1400000056,0.139451762,,2.050306797,2.0355398655,1.9253754616,2.003740708,1.8776927862
18720,0.0039588842,0.0032384638,0.0008958163,0.0026977214,0.0035340844,,0.9957649112,0.9978936911,0.9995734692,0.9977440238,0.9966613303,,1.6733332872,1.9533333778,1.5599999428,1.7288888693,2.1776854059,,0.2133333385,0.086666666,0.1666666716,0.1555555587,0.1402569519,,1.9153994322,2.1416025162,1.7998054028,1.952269117,1.8814216027
18749,0.0033756972,0.0046192957,0.0006274406,0.0028741445,0.0035010874,,0.9961733818,0.9967720509,0.9988566637,0.9972673655,0.996691632,,2.0399999619,2.2400000095,1.853333354,2.0444444418,2.1710233577,,0.1466666609,0.1199999973,0.2066666633,0.1577777738,0.141132993,,1.9434034824,2.0946755409,1.760376215,1.9328184128,1.8839914432
18786,0.0036084321,0.0050794166,0.0006520379,0.0031132955,0.0034816978,,0.9964696765,0.9979032874,0.9980373383,0.9974701007,0.9967305555,,2.4466667175,2.1666667461,1.7666666508,2.1266667048,2.1688055251,,0.1733333319,0.1199999973,0.1533333361,0.1488888885,0.1415207877,,1.8606225252,2.1874194145,1.7632299662,1.9370906353,1.8866464028
18803,0.0041424125,0.005996489,0.0015261834,0.0038883616,0.003502031,,0.9969385266,0.9949785471,0.9995180368,0.9971450369,0.9967512795,,1.9733333588,2.7400000095,1.5302013159,2.0811782281,2.1644241602,,0.1466666609,0.113333337,0.0872483253,0.1157494411,0.1402322204,,1.94784832,2.1401510239,1.705978632,1.9313259919,1.8888803823
18845,0.0041853469,0.0027159292,0.0007162664,0.0025391808,0.0034538885,,0.996919632,0.9961713552,0.9983792305,0.9971567392,0.9967715525,,3,2.4800000191,2.4466667175,2.6422222455,2.1883140645,,0.086666666,0.1066666692,0.0933333337,0.0955555563,0.1379983872,,1.9437448978,2.0268967152,2.1551434994,2.0419283708,1.8965327817
18893,0.0142700057,0.0008172876,0.0008177539,0.0053016824,0.0035462782,,0.9861072302,0.9983739853,0.9987977743,0.9944263299,0.9966542914,,2.5533332825,2.5733332634,1.8133333921,2.3133333127,2.1945650269,,0.1733333319,0.0599999987,0.1866666675,0.1399999994,0.1380984678,,2.0264689922,2.1021492481,1.8679546118,1.9988576174,1.9016490235
18933,0.0016715131,0.0014416878,0.0011619548,0.0014250519,0.0034402168,,0.9977622032,0.9980843067,0.9988034368,0.9982166489,0.9967324093,,2.4400000572,2.3933334351,1.5333333015,2.1222222646,2.1909478888,,0.1599999964,0.0599999987,0.2666666806,0.1622222252,0.1393046557,,2.0589325428,2.0270037651,1.8209341764,1.9689568281,1.9050144137
18958,0.0016025552,0.0011601845,0.0004820041,0.0010815813,0.0033222851,,0.9962431788,0.9958332777,0.9995926619,0.9972230395,0.9967569408,,2.7466666698,3.5599999428,1.5866667032,2.6311111053,2.2129560496,,0.1066666692,0.0599999987,0.2066666633,0.1244444437,0.1385616451,,2.0432937145,1.9316059351,1.8193019629,1.9314005375,1.9063337199
18977,0.0074511589,0.0013390633,0.0009156492,0.0032352905,0.0033179353,,0.9943016768,0.9988435507,0.9997091293,0.9976181189,0.9967999997,,2.3199999332,2.9666666985,1.5,2.2622222106,2.2154193577,,0.1599999964,0.086666666,0.1866666675,0.1444444433,0.138855785,,2.0631837845,1.846046567,1.8466947079,1.9186416864,1.9069491182
18982,0.0037771952,0.0063894251,0.0012919109,0.0038195104,0.0033430141,,0.9953628182,0.9966685772,0.9980603456,0.996697247,0.996794862,,2.0066666603,2.5799999237,2.0466666222,2.2111110687,2.2152039432,,0.1333333403,0.113333337,0.1533333361,0.1333333378,0.1385796626,,2.0835449696,1.8295465708,1.9361922741,1.9497612715,1.9090897259
19005,0.003654493,0.0021039597,0.0018357584,0.0025314037,0.0033024336,,0.9961284399,0.9969954491,0.9968183637,0.9966474175,0.9967874898,,2.2400000095,2.5906040668,2.0466666222,2.2924235662,2.2190649244,,0.1066666692,0.0805369094,0.1533333361,0.1135123049,0.1373262948,,2.0751841068,1.9830884933,1.9894175529,2.0158967177,1.9144300755
19027,0.0025960507,0.0028537514,0.0039440347,0.0031312789,0.0032938758,,0.9984328747,0.9976545572,0.9982668161,0.9981180827,0.9968540195,,2.3933334351,2.7400000095,1.6733332872,2.2688889106,2.2215561237,,0.1400000006,0.0799999982,0.0533333346,0.0911111111,0.1350155356,,2.0414655209,2.1543695927,1.8701165915,2.0219839017,1.9198077668
19048,0.0053930022,0.0062273536,0.0005106669,0.0040436742,0.0033313658,,0.9928956628,0.9939471483,0.9998011589,0.99554799,0.996788718,,1.706666708,2.9333333969,2.3199999332,2.3200000127,2.2264783181,,0.2333333343,0.0466666669,0.1800000072,0.1533333361,0.1359314256,,2.007137537,2.1036098003,2.0050837994,2.0386103789,1.9257478974
19095,0.0014605157,0.0032986037,0.0007061566,0.0018217587,0.0032558854,,0.996966958,0.996021688,0.9995684624,0.9975190361,0.9968252339,,1.8733333349,1.853333354,2.0066666603,1.9111111164,2.210709958,,0.1933333278,0.0533333346,0.1466666609,0.1311111078,0.1356904097,,2.0360269547,2.2308228016,1.8928132057,2.0532209873,1.9321215519
19116,0.0036688191,0.0069482862,0.0008021851,0.0038064301,0.0032834126,,0.9975444078,0.9935595393,0.9995316267,0.9968785246,0.9968278984,,1.9600000381,2.8933334351,2.2266666889,2.360000054,2.2181744628,,0.2066666633,0.086666666,0.1333333403,0.1422222232,0.1360170004,,2.0157284737,2.1207900047,1.7400250435,1.9588478406,1.9334578663
19153,0.0042945659,0.0128026232,0.0004557766,0.0058509886,0.0034117914,,0.9963452816,0.9880244732,0.9997814298,0.9947170615,0.9967223566,,2.5533332825,2.3599998951,2.4066667557,2.4399999777,2.2292657386,,0.113333337,0.1066666692,0.086666666,0.1022222241,0.1343272616,,2.0840277672,2.1908521652,1.9844835997,2.0864545107,1.9411076985
19169,0.0024803188,0.0054351641,0.0028372831,0.0035842553,0.0034204146,,0.997707665,0.9939826727,0.9981067181,0.9965990186,0.9967161897,,2.6533334255,1.9333332777,2.293333292,2.2933333317,2.2324691182,,0.0733333305,0.0933333337,0.1733333319,0.113333332,0.1332775651,,2.0561523438,2.1742036343,1.9644908905,2.0649489562,1.9472997614
19227,0.0013484871,0.0081688389,0.003007926,0.004175084,0.0034581481,,0.99797225,0.997402668,0.9972952604,0.9975567261,0.9967582165,,1.7599999905,2.3199999332,1.7651007175,1.9483668804,2.2182640063,,0.226666674,0.0733333305,0.0939597338,0.1313199128,0.1331796825,,1.8618161678,2.200720787,1.9656941891,2.0094103813,1.9504052924
19271,0.0041117109,0.004365149,0.0012540244,0.0032436281,0.0034474221,,0.9958678484,0.9953662157,0.9996777773,0.9969706138,0.9967688364,,2.2133333683,2.706666708,2.4266667366,2.4488889376,2.2297952529,,0.1866666675,0.0933333337,0.1933333278,0.1577777763,0.1344095872,,2.0550398827,2.1859238148,2.0800685883,2.1070107619,1.9582355659
19275,0.0026100858,0.0014397339,0.0009308474,0.0016602224,0.0033580621,,0.9977426529,0.9974087477,0.9981296659,0.9977603555,0.9968184123,,2.2133333683,2.706666708,2.4266667366,2.4488889376,2.2407499371,,0.1866666675,0.0933333337,0.1933333278,0.1577777763,0.1355779966,,2.0550398827,2.1859238148,2.0800685883,2.1070107619,1.9656743257
19300,0.0045581735,0.0033649104,0.0006820812,0.0028683884,0.0033335784,,0.9907990098,0.99608922,0.9990348816,0.9953077038,0.9967428769,,1.5466666222,2.9800000191,2.293333292,2.2733333111,2.2423791058,,0.1866666675,0.0599999987,0.1199999973,0.1222222211,0.1349102079,,1.8496692181,2.2172055244,1.9112560749,1.9927102725,1.967026123
19326,0.0075741042,0.0019479897,0.0012717807,0.0035979582,0.0033467974,,0.9945003986,0.9976418018,0.9984154105,0.996852537,0.9967483599,,1.6666666269,2.5533332825,1.646666646,1.9555555185,2.2280379265,,0.1733333319,0.0933333337,0.1533333361,0.1400000006,0.1351646975,,1.8430454731,2.2172579765,1.8515008688,1.9706014395,1.9672048889
19485,0.0031154819,0.0038557891,0.0009514626,0.0026409112,0.0033115031,,0.9960467815,0.9938439727,0.9989672899,0.9962860147,0.9967252427,,1.9400000572,2.1533334255,2.2200000286,2.1044445038,2.2218582553,,0.1866666675,0.1000000015,0.1266666651,0.137777778,0.1352953515,,1.9710860252,2.1481449604,1.6063970327,1.9085426728,1.9642717781
19500,0.0031087624,0.0025218602,0.0002113765,0.001947333,0.0032432946,,0.9958184361,0.9961544275,0.9987101555,0.9968943397,0.9967336975,,1.7000000477,2.2266666889,2.5599999428,2.1622222265,2.2188764539,,0.2466666698,0.1533333361,0.1333333403,0.1777777821,0.137419473,,1.598727107,2.1488091946,1.498458147,1.7486648162,1.95349143
19503,0.0004357204,0.0048101302,0.0002644451,0.0018367653,0.0031729681,,0.999447763,0.9947482347,0.9999272823,0.9980410933,0.9967990673,,1.7000000477,2.2266666889,2.5599999428,2.1622222265,2.2160437425,,0.2466666698,0.1533333361,0.1333333403,0.1777777821,0.1394373885,,1.598727107,2.1488091946,1.498458147,1.7486648162,1.9432500993
19525,0.0023106255,0.0074759047,0.0011457837,0.0036441046,0.003196525,,0.9972654581,0.9858268499,0.9993295074,0.9941406051,0.9966661442,,2.1333334446,2.2733333111,2.0066666603,2.1377778053,2.2121304457,,0.1800000072,0.086666666,0.1199999973,0.1288888901,0.1389099636,,1.8475811481,2.2443990707,1.954854846,2.0156116883,1.9468681787
19531,0.0072077238,0.0069174105,0.0013842158,0.0051697834,0.0032951879,,0.9944757223,0.9950618744,0.999535799,0.9963577986,0.9966507269,,1.8466666937,2.3866667747,1.9133332968,2.0488889217,2.2039683695,,0.113333337,0.0733333305,0.1933333278,0.1266666651,0.1382977987,,2.0673596859,2.2380445004,1.9896477461,2.0983506441,1.954442302
19554,0.0036127011,0.005063151,0.0005956911,0.0030905144,0.0032849542,,0.9969345331,0.9930094481,0.9993611574,0.9964350462,0.9966399429,,1.9199999571,2.2133333683,2.0333333015,2.0555555423,2.1965477281,,0.1466666609,0.0733333305,0.2133333385,0.1444444433,0.1386051309,,2.0287847519,2.1831278801,2.0650286674,2.0923137665,1.9613358752
19579,0.0044955416,0.0042557484,0.001744529,0.0034986063,0.0032956368,,0.9960806966,0.9959176779,0.9991248846,0.9970410864,0.99666,,1.6533333063,2.7333333492,2.0533332825,2.146666646,2.194053674,,0.2066666633,0.0933333337,0.1266666651,0.1422222207,0.1387859854,,1.9720970392,2.1064515114,1.989123702,2.0225574176,1.9643969523
19594,0.004315855,0.0036377371,0.0006798023,0.0028777981,0.0032747449,,0.9950670004,0.9991116524,0.9994002581,0.9978596369,0.9967199819,,1.6133333445,3.3199999332,2.1333334446,2.3555555741,2.202128769,,0.1666666716,0.0466666669,0.086666666,0.1000000015,0.1368466862,,1.9698522091,2.1362428665,2.0574529171,2.0545159976,1.9689029046
19634,0.0033016857,0.001811723,0.000300022,0.0018044769,0.0032012315,,0.9974997044,0.9987864494,0.998071909,0.9981193542,0.9967899505,,1.4933333397,2.6866667271,1.853333354,2.0111111403,2.1925778876,,0.1466666609,0.0733333305,0.2066666633,0.1422222182,0.1371154628,,1.8242708445,2.0271863937,2.0756421089,1.9756997824,1.9692427485
19640,0.0078563858,0.0024424382,0.0004467993,0.0035818744,0.0032202636,,0.9887280464,0.9972717762,0.9992548227,0.9950848818,0.9967046971,,2.1066665649,2.8199999332,1.6799999475,2.2022221486,2.1930601006,,0.1800000072,0.0399999991,0.1466666609,0.1222222224,0.1363708008,,2.0110332966,2.1503565311,2.0973439217,2.0862445831,1.9750928402
19654,0.0096748071,0.002127721,0.0004678599,0.0040901293,0.0032637569,,0.9838398099,0.9979463816,0.9998400807,0.9938754241,0.9965632334,,1.853333354,2.4400000572,2.8599998951,2.3844444354,2.2026293174,,0.1800000072,0.0733333305,0.0733333305,0.1088888894,0.1349967052,,1.9787595272,2.1334297657,2.1367018223,2.0829637051,1.9804863835
19665,0.003744947,0.0024517579,0.0008246373,0.0023404474,0.0032175914,,0.9969206452,0.9974713922,0.999512136,0.9979680578,0.9966334746,,1.5466666222,2.8533332348,2.2999999523,2.2333332698,2.204164515,,0.1599999964,0.0933333337,0.1533333361,0.1355555554,0.1350246477,,1.9659326077,2.0634658337,2.0749180317,2.0347721577,1.9832006722
19674,0.0042127264,0.0030922964,0.0001052282,0.0024700837,0.003180216,,0.9973016977,0.9962567091,0.9989811182,0.997513175,0.9966774597,,1.5866667032,2.2133333683,2.6933333874,2.1644444863,2.2021785135,,0.3000000119,0.1066666692,0.086666666,0.164444449,0.1364956378,,1.8228449821,2.0985651016,1.9978966713,1.9731022517,1.9826957511
19720,0.0028788045,0.0054264041,0.0003413649,0.0028821912,0.0031653148,,0.9974502325,0.995229125,0.9998509884,0.9975101153,0.9967190924,,1.4066666365,2.9400000572,3.7533333302,2.7000000079,2.2270695883,,0.200000003,0.0733333305,0.0533333346,0.1088888894,0.1351153004,,1.9169200659,2.1512570381,1.9026523829,1.9902764956,1.9830747884
19727,0.0028173132,0.0045607006,0.0002126749,0.0025302296,0.0031335605,,0.997633338,0.9952639341,0.9999393225,0.9976121982,0.9967637477,,1.4066666365,2.9400000572,3.7533333302,2.7000000079,2.2507161093,,0.200000003,0.0733333305,0.0533333346,0.1088888894,0.1338039798,,1.9169200659,2.1512570381,1.9026523829,1.9902764956,1.9834348737
19731,0.000822069,0.0043875957,4.83E-05,0.0017526457,0.0030645148,,0.997371912,0.9970505238,0.9999055266,0.9981093208,0.9968310264,,1.6066666842,2.4466667175,2.4066667557,2.1533333858,2.2458469731,,0.1466666609,0.1000000015,0.1400000006,0.1288888877,0.1335582252,,1.9291155338,2.2074987888,1.8107725382,1.9824622869,1.9833862444
19737,0.0090002436,0.0026406238,9.18E-05,0.0039109036,0.0031068342,,0.9946825504,0.9961508512,0.9996180534,0.9968171517,0.9968303326,,1.6066666842,2.4466667175,2.4066667557,2.1533333858,2.2412212937,,0.1466666609,0.1000000015,0.1400000006,0.1288888877,0.1333247583,,1.9291155338,2.2074987888,1.8107725382,1.9824622869,1.9833400465
19796,0.004563991,0.0040546781,0.0001848968,0.002934522,0.0030982186,,0.9954479933,0.9971613884,0.9992720485,0.99729381,0.9968535065,,1.7799999714,2.5399999619,1.6000000238,1.973333319,2.227826895,,0.1733333319,0.1066666692,0.1199999973,0.1333333328,0.133325187,,1.8556319475,2.2411863804,1.9167081118,2.0045088132,1.9843984849
19823,0.0041700257,0.002533803,0.0007878807,0.0024972365,0.0030681695,,0.9957373738,0.9935572743,0.998911798,0.9960688154,0.996814272,,2.3399999142,2.5733332634,1.9133332968,2.2755554914,2.2302133248,,0.1533333361,0.1066666692,0.1533333361,0.1377777805,0.1335478167,,1.5472911596,2.0864121914,1.9782570601,1.8706534704,1.9787112341
19846,0.004207388,0.0024446312,0.0019737286,0.0028752493,0.0030585235,,0.9965828061,0.9952847958,0.9973238111,0.9963971376,0.9967934152,,1.7999999523,1.9866666794,2.2400000095,2.0088888804,2.2191471026,,0.226666674,0.1199999973,0.1400000006,0.162222224,0.1349815371,,1.7293549776,2.0696351528,2.1415736675,1.9801879327,1.9787850691
19916,0.0042897426,0.0040186215,0.0007799232,0.0030294291,0.0030570688,,0.9948065877,0.9988996983,0.9987479448,0.9974847436,0.9968279817,,1.8333333731,2.5666666031,2.0999999046,2.1666666269,2.2165230788,,0.1400000006,0.1000000015,0.113333337,0.1177777797,0.1341213492,,1.7150011063,2.1381075382,2.0064847469,1.9531977971,1.9775057055
19938,0.0064817346,0.0022680571,0.0014371607,0.0033956508,0.0030739979,,0.9929989576,0.998712182,0.99947685,0.9970626632,0.9968397157,,2.4466667175,2.7133333683,2.0805368423,2.4135123094,2.2263725403,,0.113333337,0.1266666651,0.1610738188,0.1336912736,0.1340998454,,1.7108081579,2.0507771969,1.7788952589,1.8468268712,1.9709717638
19971,0.005265695,0.0041701072,0.001235724,0.0035571754,0.0030981568,,0.9964721203,0.9972785115,0.9987270832,0.9974925717,0.9968723585,,2.1866667271,2.3133332729,2.8053691387,2.4351230462,2.2368100656,,0.1400000006,0.1066666692,0.1677852422,0.1381506373,0.134302385,,1.8779189587,2.0703885555,1.4549967051,1.8011014064,1.9624782459
19979,0.0051710657,0.0100622289,0.0008254079,0.0053529008,0.003210894,,0.9942534566,0.9972385168,0.9998816848,0.9971245527,0.9968849682,,2.1866667271,2.3133332729,2.8053691387,2.4351230462,2.2467257147,,0.1400000006,0.1066666692,0.1677852422,0.1381506373,0.1344947976,,1.8779189587,2.0703885555,1.4549967051,1.8011014064,1.9544094039
19988,0.0014462074,0.0077432869,0.0015984344,0.0035959762,0.0032301481,,0.9976727366,0.99053967,0.9988535643,0.995688657,0.9968251527,,1.7533333302,2.7866666317,1.9800000191,2.173333327,2.2430560953,,0.2066666633,0.0466666669,0.2199999988,0.1577777763,0.1356589466,,1.8904926777,2.1537177563,1.44921875,1.8311430613,1.9482460868
19995,0.0038264354,0.0058246218,0.0024561887,0.0040357486,0.0032704281,,0.9979222417,0.9955646992,0.9952610731,0.996249338,0.9967963619,,1.7266666889,2.413333416,1.7000000477,1.9466667175,2.2282366264,,0.2533333302,0.0933333337,0.2866666615,0.2111111085,0.1394315547,,1.6841591597,2.1825954914,1.4143571854,1.7603706121,1.938852313
20035,0.0040084873,0.0056308187,0.0007966676,0.0034786579,0.0032808396,,0.991699338,0.9926563501,0.9999231696,0.9947596192,0.9966945248,,1.646666646,2.4533333778,2.3800001144,2.1600000461,2.2248247974,,0.1466666609,0.113333337,0.1866666675,0.1488888885,0.1399044214,,1.7811080217,2.247823,1.441442728,1.8234579166,1.9330825932
20048,0.0036232383,0.0056681014,0.0007551946,0.0033488447,0.0032842398,,0.9979180098,0.9955605268,0.9989098907,0.9974628091,0.996732939,,1.9199999571,2.4733333588,1.9600000381,2.1177777847,2.2194724467,,0.200000003,0.1266666651,0.200000003,0.175555557,0.1416869781,,1.9213818312,2.1929399967,1.6994205713,1.9379141331,1.9333241702
20053,0.0047364105,0.0059914412,0.0019956673,0.004241173,0.0033320865,,0.9947439432,0.9978964925,0.9983802438,0.9970068932,0.9967466367,,1.5266666412,1.9933333397,1.9466667175,1.8222222328,2.199609936,,0.1599999964,0.1266666651,0.2333333343,0.1733333319,0.1432692958,,1.8282396793,2.2187416553,1.7067114115,1.9178975821,1.9325528408
20059,0.0019876256,0.0065028393,0.0019353835,0.0034752828,0.0033392463,,0.9979771376,0.9960767627,0.996946156,0.9970000188,0.9967593058,,1.5266666412,1.9933333397,1.9466667175,1.8222222328,2.1807405509,,0.1599999964,0.1266666651,0.2333333343,0.1733333319,0.1447724976,,1.8282396793,2.2187416553,1.7067114115,1.9178975821,1.9318200779
20062,0.0045102206,0.005244826,0.002535332,0.0040967929,0.0033771236,,0.9936538935,0.9950646162,0.9981809855,0.995633165,0.9967029988,,1.8933333158,2.5199999809,2.4333333969,2.2822222312,2.1858146349,,0.1866666675,0.113333337,0.1466666609,0.1488888885,0.1449783172,,1.4274303913,2.1382360458,1.7361201048,1.7672621806,1.923592183
20138,0.0093921032,0.0025469707,0.0006048135,0.0041812958,0.0034173323,,0.9907643199,0.997788012,0.9996880889,0.9960801403,0.9966718559,,2.2666666508,2.8466665745,2.0733332634,2.3955554962,2.196301678,,0.1000000015,0.0799999982,0.1666666716,0.1155555571,0.1435071792,,1.9392564297,2.1896426678,2.0977165699,2.0755385558,1.9311895016
20139,0.0045670457,0.0030866172,0.0008920046,0.0028485558,0.0033888934,,0.9968101978,0.9979673624,0.9991692901,0.9979822834,0.9967373772,,2.2666666508,2.8466665745,2.0733332634,2.3955554962,2.2062643689,,0.1000000015,0.0799999982,0.1666666716,0.1155555571,0.1421095981,,1.9392564297,2.1896426678,2.0977165699,2.0755385558,1.9384069544
20141,0.0049069314,0.0029224637,0.0004228442,0.0027507464,0.0033569861,,0.9955729842,0.9966816902,0.9993598461,0.9972048402,0.9967607504,,1.9866666794,2.5466666222,2.4533333778,2.3288888931,2.2123955951,,0.1000000015,0.086666666,0.1000000015,0.0955555563,0.139781896,,1.9771975279,2.2165243626,2.0633351803,2.0856856902,1.9457708911
20183,0.0050190962,0.0037018342,0.0006219315,0.0031142873,0.0033448511,,0.9938477874,0.9936263561,0.9990439415,0.9955060283,0.9966980143,,2.1933333874,2.413333416,3.5733332634,2.7266666889,2.2381091498,,0.1599999964,0.0933333337,0.0666666701,0.1066666668,0.1381261345,,1.966552496,2.1537423134,2.0360286236,2.052107811,1.9510877371
20186,0.0065862136,0.0069879224,0.0024923859,0.0053555073,0.003445384,,0.9906132221,0.9939758778,0.998966217,0.994518439,0.9965890355,,2.1933333874,2.413333416,3.5733332634,2.7266666889,2.2625370267,,0.1599999964,0.0933333337,0.0666666701,0.1066666668,0.1365531611,,1.966552496,2.1537423134,2.0360286236,2.052107811,1.9561387408
20217,0.0074313246,0.0026809939,0.0003296814,0.0034806666,0.0034471481,,0.9924213886,0.9821141362,0.999104321,0.9912132819,0.9963202478,,2.0799999237,2.4266667366,3.2666666508,2.5911111037,2.2789657306,,0.1199999973,0.1533333361,0.0733333305,0.1155555546,0.1355032808,,1.9444097281,2.1222515106,2.0414705276,2.0360439221,1.9601339999
20244,0.0042540343,0.0055659297,0.0018322896,0.0038840845,0.0034689949,,0.9942666292,0.9952700734,0.9985558391,0.9960308472,0.9963057778,,1.7799999714,2.586666584,2.8666665554,2.4111110369,2.2855729959,,0.1466666609,0.1733333319,0.1000000015,0.1399999981,0.1357281167,,1.8130069971,2.22615695,1.9296350479,1.989599665,1.9616072832
20247,0.0075308857,0.0056098709,0.0009268086,0.0046891884,0.0035300046,,0.989992857,0.9948157072,0.9990369081,0.9946151574,0.9962212468,,1.7799999714,2.586666584,2.8666665554,2.4111110369,2.291849898,,0.1466666609,0.1733333319,0.1000000015,0.1399999981,0.1359417107,,1.8130069971,2.22615695,1.9296350479,1.989599665,1.9630069022
20252,0.0029208008,0.0023693172,0.0010354444,0.0021085208,0.0034589304,,0.9971097708,0.9976478815,0.9994843006,0.998080651,0.996314217,,2.413333416,2.4866666794,2.206666708,2.3688889345,2.2957018498,,0.1733333319,0.0933333337,0.1199999973,0.1288888877,0.1355890696,,1.8175326586,2.1789233685,1.9845066071,1.9936542114,1.9645392677
20308,0.0064414525,0.0056166248,0.0007885328,0.0042822034,0.003500094,,0.9947873354,0.9936826229,0.9994283915,0.9959661166,0.996296812,,2.0266666412,2.4466667175,1.5866667032,2.0200000207,2.2819167583,,0.1666666716,0.113333337,0.1800000072,0.1533333386,0.136476283,,1.9285461903,2.0975015163,1.6299164295,1.8853213787,1.9605783733
20323,0.0027191851,0.0016162128,0.001066383,0.0018005936,0.003415119,,0.9966791868,0.9991678596,0.9980190992,0.9979553819,0.9963797405,,2.4666666985,2.4000000954,1.7266666889,2.1977778276,2.2777098118,,0.1466666609,0.0733333305,0.1800000072,0.1333333328,0.1363191355,,1.8838078976,1.8856710196,1.8613464832,1.8769418001,1.9563965446
20332,0.0076829181,0.0024917072,0.0015440189,0.0039062147,0.0034396738,,0.9941105843,0.9981703758,0.9982488155,0.9968432585,0.9964029164,,1.6000000238,2.1933333874,1.8066666126,1.8666666746,2.2571576549,,0.1599999964,0.1466666609,0.200000003,0.1688888868,0.1379476231,,1.9894001484,1.9774831533,1.7087525129,1.8918786049,1.9531706476
20334,0.0036227815,0.0007282086,0.0016720002,0.0020076634,0.0033680733,,0.9946205616,0.9987587333,0.9979641438,0.9971144795,0.9964384945,,1.6000000238,2.1933333874,1.8066666126,1.8666666746,2.2376331059,,0.1599999964,0.1466666609,0.200000003,0.1688888868,0.1394946863,,1.9894001484,1.9774831533,1.7087525129,1.8918786049,1.9501060455
20373,0.0019793902,0.0008304464,0.0008675382,0.0012257916,0.0032609592,,0.9971776009,0.9991134405,0.9977047443,0.9979985952,0.9965164996,,1.8066666126,2.6199998856,1.6733332872,2.0333332618,2.2274181137,,0.1400000006,0.1066666692,0.1199999973,0.1222222224,0.1386310631,,1.9685171843,1.6322072744,1.9360305071,1.8455849886,1.9448799926
20383,0.0032023573,0.0008142141,0.0010713518,0.0016959744,0.00318271,,0.9977867007,0.9994240999,0.9979816079,0.9983974695,0.9966105481,,2.4333333969,2.0066666603,1.7799999714,2.0733333429,2.2197138752,,0.1333333403,0.1533333361,0.1199999973,0.1355555579,0.1384772878,,1.9190769196,1.6091529131,1.8401707411,1.7894668579,1.9371093359
20397,0.0029317713,0.0020908639,0.0013676134,0.0021300829,0.0031300786,,0.9977486134,0.9988407493,0.9991171956,0.9985688527,0.9967084633,,2.1666667461,2.3666665554,2.2799999714,2.271111091,2.222283736,,0.1333333403,0.1266666651,0.1400000006,0.1333333353,0.1382200902,,1.912083149,1.7396069765,1.7937905788,1.8151602348,1.9310118808
20440,0.0030580456,0.0010649173,0.0017364502,0.0019531377,0.0030712316,,0.9978820086,0.9997520447,0.998827219,0.9988204241,0.9968140613,,2.3466665745,2.1199998856,2.0599999428,2.1755554676,2.2199473225,,0.113333337,0.1333333403,0.1266666651,0.1244444475,0.1375313081,,2.0219662189,1.3871014118,2.0483293533,1.819132328,1.9254179032
20462,0.0015908586,0.0014245982,0.0003420076,0.0011191548,0.0029736277,,0.9965649843,0.9994629622,0.9995242953,0.9985174139,0.996899229,,2,1.5866667032,2.6934306622,2.0933657885,2.2136182458,,0.1400000006,0.0933333337,0.0948905125,0.109407949,0.1361251401,,1.8975169659,1.2079260349,1.7550555468,1.6201661825,1.9101553172
20485,0.0059743859,0.0006540008,0.0002912494,0.0023065454,0.0029402736,,0.9927578568,0.999853909,0.99939394,0.9973352353,0.9969210293,,2.1933333874,2.0666666031,3.068965435,2.4429884752,2.2250867573,,0.0933333337,0.1933333278,0.137931034,0.1415325652,0.1363955114,,2.0006637573,1.4655137062,1.6683949232,1.7115241289,1.9002237578
20526,0.0063344222,8.65E-05,0.0027654944,0.003062133,0.0029463666,,0.9938443899,0.9999255538,0.9967264533,0.9968321323,0.9969165844,,2.206666708,2.4866666794,2.0748298168,2.2560544014,2.2266351395,,0.200000003,0.1266666651,0.1292517036,0.1519727906,0.1371743753,,1.8199163675,0.938144803,1.7671077251,1.5083896319,1.8806320515
20539,0.0023039358,5.20E-05,0.0020887407,0.0014815497,0.0028731257,,0.9977015853,0.9999545217,0.9984643459,0.9987068176,0.9970060961,,1.7000000477,2.5799999237,2.2214286327,2.167142868,2.2236605259,,0.1800000072,0.1000000015,0.1071428582,0.1290476223,0.1367680377,,1.9510879517,0.7620525956,1.7648788691,1.4926731388,1.8612341058
20540,0.0018570675,5.57E-05,0.0010688152,0.0009938624,0.0027791626,,0.9971186519,0.9999546409,0.9986374378,0.9985702435,0.9970843035,,2.4333333969,2.7333333492,2.9800000191,2.7155555884,2.2482552791,,0.113333337,0.1066666692,0.0733333305,0.0977777789,0.1348185247,,1.7023017406,0.5534802675,1.8138840199,1.3565553427,1.8360001677
20560,0.0080187609,4.54E-05,0.0025718897,0.0035453523,0.0028174721,,0.9946029782,0.9998580217,0.9969978333,0.9971529444,0.9970877355,,2.3466665745,3.2200000286,1.4533333778,2.3399999936,2.2528425148,,0.1333333403,0.0466666669,0.1599999964,0.1133333345,0.1337442652,,1.7932480574,0.6138036251,1.8678619862,1.4249712229,1.8154487204
20562,0.004398738,4.54E-05,0.0020500708,0.0021647411,0.0027848355,,0.9962052703,0.9999530315,0.9975647926,0.9979076982,0.9971287337,,2.3466665745,3.2200000286,1.4533333778,2.3399999936,2.2572003887,,0.1333333403,0.0466666669,0.1599999964,0.1133333345,0.1327237187,,1.7932480574,0.6138036251,1.8678619862,1.4249712229,1.7959248455
20567,0.0067635165,5.02E-05,0.0010739656,0.0026292192,0.0027770547,,0.9934750795,0.9997643232,0.999191165,0.9974768559,0.9971461398,,2.3466665745,3.2200000286,1.4533333778,2.3399999936,2.261340369,,0.1333333403,0.0466666669,0.1599999964,0.1133333345,0.1317541995,,1.7932480574,0.6138036251,1.8678619862,1.4249712229,1.7773771644
20578,0.0048160953,7.32E-05,0.0004281992,0.0017725013,0.002726827,,0.9962208271,0.9999544621,0.9987819195,0.9983190695,0.9972047863,,1.5733333826,2.5199999809,2.1266667843,2.0733333826,2.2519400197,,0.200000003,0.1199999973,0.1599999964,0.1599999989,0.1331664894,,1.8620861769,0.5854334235,1.6443812847,1.3639669617,1.7567066543
20688,0.0084749591,5.15E-05,0.0020276553,0.003518044,0.0027663879,,0.9918428659,0.9999544024,0.997654438,0.9964839021,0.997168742,,1.8999999762,2,2.2466666698,2.048888882,2.2417874628,,0.1599999964,0.2399999946,0.1066666692,0.1688888868,0.1349526093,,2.071637392,0.7873489857,2.0526423454,1.6372095744,1.7507318003
20689,0.009755536,4.77E-05,0.0046904474,0.004831226,0.0028696298,,0.9945973158,0.9999381304,0.9934502244,0.9959952235,0.9971100661,,1.8999999762,2,2.2466666698,2.048888882,2.2321425337,,0.1599999964,0.2399999946,0.1066666692,0.1688888868,0.1366494232,,2.071637392,0.7873489857,2.0526423454,1.6372095744,1.745055689
20706,0.0068339803,5.39E-05,0.0022184467,0.0030354583,0.0028779212,,0.9920173287,0.9999494553,0.9972461462,0.9964043101,0.9970747783,,2.086666584,1.6333333254,2.7000000477,2.1399999857,2.2275354063,,0.1800000072,0.2333333343,0.0933333337,0.1688888917,0.1382613966,,1.9881378412,0.8252925277,2.0511155128,1.6215152939,1.7388786692
20710,0.0055282032,5.22E-05,0.0018937965,0.0024913976,0.002858595,,0.9950741529,0.9999509454,0.9986509085,0.9978920023,0.9971156395,,1.5800000429,2.0799999237,2.4200000763,2.026666681,2.2174919701,,0.1933333278,0.2199999988,0.1400000006,0.1844444424,0.1405705489,,1.9256002903,0.9228881001,1.9980453253,1.6155112386,1.7327102977
20747,0.0056991372,4.84E-05,0.0006746161,0.0021407213,0.0028227013,,0.9922422171,0.9999540448,0.9989368916,0.9970443845,0.9971120768,,1.8933333158,1.6333333254,2.5533332825,2.0266666412,2.2079507036,,0.1533333361,0.2533333302,0.113333337,0.1733333344,0.1422086882,,1.8575478792,1.1937667131,1.8228845596,1.6247330507,1.7273114354
20778,0.0023904445,0.0007849656,0.0032606386,0.0021453496,0.0027888337,,0.9975403547,0.9991329312,0.9968986511,0.9978573124,0.9971493385,,2.1666667461,1.4400000572,2.3199999332,1.9755555789,2.1963309474,,0.1466666609,0.1800000072,0.0733333305,0.1333333328,0.1417649204,,2.0336942673,1.2629381418,1.9243346453,1.7403223515,1.7279619812
20779,0.0026830314,5.86E-05,0.0005299054,0.0010905081,0.0027039175,,0.9978032112,0.9999509454,0.9985185862,0.9987575809,0.9972297507,,2.1666667461,1.4400000572,2.3199999332,1.9755555789,2.185292179,,0.1466666609,0.1800000072,0.0733333305,0.1333333328,0.141343341,,2.0336942673,1.2629381418,1.9243346453,1.7403223515,1.7285799997
20782,0.0047722468,0.0002045787,0.0008226422,0.0019331559,0.0026653794,,0.9933190346,0.9999545813,0.9988906384,0.9973880847,0.9972376674,,2.5666666031,1.4600000381,2.8133332729,2.2799999714,2.1900275686,,0.1599999964,0.2333333343,0.113333337,0.1688888893,0.1427206184,,2.0301148891,1.0694255829,1.9851638079,1.6949014266,1.726896071
20783,0.0036482534,0.000356801,0.0016228525,0.001875969,0.0026259089,,0.9967714548,0.9995426536,0.9993841052,0.9985660712,0.9973040876,,2.5666666031,1.4600000381,2.8133332729,2.2799999714,2.1945261887,,0.1599999964,0.2333333343,0.113333337,0.1688888893,0.144029032,,2.0301148891,1.0694255829,1.9851638079,1.6949014266,1.7252963388
20822,0.0022315285,0.0001279075,0.0016758494,0.0013450952,0.0025618682,,0.9963816404,0.9999523163,0.9986034632,0.9983124733,0.9973545068,,2.1733334064,2.6800000668,3.0466666222,2.6333333651,2.2164665475,,0.1599999964,0.0599999987,0.1199999973,0.1133333308,0.1424942469,,1.9531817436,1.5396871567,1.921766758,1.8048785528,1.7292754495
20831,0.0056513608,0.0003469775,0.0007837368,0.0022606917,0.0025468094,,0.993522346,0.9999315739,0.9987055659,0.9973864953,0.9973561063,,3.7466666698,3.3133332729,2.1066665649,3.0555555026,2.2584209953,,0.0666666701,0.0066666668,0.1266666651,0.0666666673,0.1387028679,,2.0185184479,1.6784691811,1.8911697865,1.8627191385,1.7359476339
20855,0.0036128866,0.001172111,0.0007587314,0.0018479097,0.0025118644,,0.9982888699,0.9999015331,0.9996564388,0.9992822806,0.997452415,,3.4666666985,3.3800001144,2.1733334064,3.0066667398,2.2958332825,,0.1199999973,0.0333333351,0.200000003,0.1177777785,0.1376566135,,1.9345439672,1.8581267595,1.9706679583,1.921112895,1.745205897
20888,0.0032278188,0.003364055,0.0012033843,0.0025984193,0.0025161921,,0.9978115559,0.9975972176,0.9993131161,0.9982406298,0.9974918257,,2.5933332443,2.4066667557,2.5133333206,2.5044444402,2.3062638404,,0.1466666609,0.086666666,0.0733333305,0.1022222191,0.1358848938,,2.0939004421,2.082079649,2.0684170723,2.0814657211,1.7620188882
20912,0.0027309177,0.0018628708,0.000987918,0.0018605688,0.002483411,,0.9974064827,0.9984890223,0.9992667437,0.9983874162,0.9975366052,,2.586666584,1.8639456034,2.6466667652,2.3657596509,2.3092386309,,0.1466666609,0.0748299286,0.0399999991,0.0871655295,0.1334489255,,2.0935750008,2.094533205,2.1500551701,2.1127211253,1.7795540001
20913,0.0031476682,0.0029511841,0.0020402323,0.0027130282,0.0024948918,,0.9959895611,0.9983462691,0.9967377186,0.9970245163,0.9975110008,,2.586666584,1.8639456034,2.6466667652,2.3657596509,2.3120646819,,0.1466666609,0.0748299286,0.0399999991,0.0871655295,0.1311347557,,2.0935750008,2.094533205,2.1500551701,2.1127211253,1.7962123563
20949,0.0042384989,0.0029708128,9.04E-05,0.0024332445,0.0024918094,,0.9969148636,0.9981906414,0.9996891022,0.9982648691,0.9975486942,,1.8799999952,2.0536913872,1.9933333397,1.9756749074,2.2952451932,,0.200000003,0.1208053678,0.1066666692,0.14249068,0.131702552,,1.9389179945,2.0288023949,1.9302356243,1.9659853379,1.8047010054
20987,0.0037686261,0.0003582577,0.0006082203,0.001578368,0.0024461374,,0.9963331223,0.9995820522,0.999481082,0.9984654188,0.9975945304,,1.5533332825,2.0733332634,1.684563756,1.7704101006,2.2690034386,,0.1866666675,0.1199999973,0.1006711423,0.135779269,0.1319063878,,1.8567746878,1.7489134073,1.7467253208,1.7841378053,1.8036728454
21027,0.0043399013,0.0008045632,0.001860287,0.0023349172,0.0024405764,,0.9980511665,0.9991755486,0.9976085424,0.9982784192,0.9976287249,,2.5666666031,1.9333332777,1.7533333302,2.0844444036,2.2597754868,,0.1199999973,0.1199999973,0.1000000015,0.113333332,0.130977735,,2.0910143852,1.8987338543,1.8112707138,1.9336729844,1.8101728523
21035,0.0018084013,0.0008457496,0.0010083378,0.0012208296,0.002379589,,0.9976378083,0.9995021224,0.9985080957,0.9985493422,0.9976747557,,2.4400000572,2.0333333015,2.6533334255,2.3755555948,2.2655644922,,0.1266666651,0.0933333337,0.0933333337,0.1044444442,0.1296510705,,2.1068749428,2.0770614147,1.8313658237,2.0051007271,1.8199192461
21036,0.0019416424,0.0020277689,0.0039618164,0.0026437426,0.0023927967,,0.9961833954,0.9982670546,0.9907132387,0.9950545629,0.9975437461,,2.4400000572,2.0333333015,2.6533334255,2.3755555948,2.2710640473,,0.1266666651,0.0933333337,0.0933333337,0.1044444442,0.1283907392,,2.1068749428,2.0770614147,1.8313658237,2.0051007271,1.8291783201
21067,0.0041580871,0.0017805719,0.0024183909,0.0027856833,0.002412441,,0.9967097044,0.9983187914,0.9965907335,0.9972064098,0.9975268793,,1.9533333778,2.5333333015,2.1533334255,2.2133333683,2.2681775134,,0.1666666716,0.1066666692,0.1599999964,0.1444444458,0.1291934245,,2.0359983444,1.9386191368,1.9323064089,1.96897463,1.8361681356
21076,0.0028361231,0.0279730465,0.0015617831,0.0107903176,0.0028313349,,0.9937045574,0.9915830493,0.9991543293,0.9948139787,0.9973912343,,2.3266665936,2.4496643543,1.9866666794,2.2543325424,2.2674852648,,0.1066666692,0.1476510018,0.1000000015,0.1181058909,0.1286390478,,1.9817631245,1.9188747406,1.9776643515,1.9594340722,1.8423314325
21080,0.0028107248,0.0020417867,0.0037908372,0.0028811162,0.0028338239,,0.9962711334,0.997600615,0.9987297058,0.9975338181,0.9973983634,,1.853333354,1.7999999523,1.7000000477,1.7844444513,2.2433332242,,0.1400000006,0.1533333361,0.1266666651,0.1400000006,0.1292070955,,1.8874663115,1.9518899918,1.9903630018,1.9432397683,1.8473768493
21144,0.0045673801,0.0007177726,0.0016848815,0.0023233447,0.0028083,,0.9940244555,0.9994401932,0.9977072477,0.9970572988,0.9973813102,,1.7533333302,3.3800001144,3.3333332539,2.8222222328,2.2722776746,,0.1466666609,0.0799999982,0.086666666,0.1044444417,0.1279689628,,2.008456707,1.9340070486,1.9653993845,1.9692877134,1.8534723925
21209,0.0069128317,0.0017309182,0.0017045543,0.0034494347,0.0028403567,,0.9957405329,0.9992211461,0.9998803139,0.9982806643,0.9974262779,,1.853333354,2.2200000286,3.3466665745,2.473333319,2.2823304568,,0.1866666675,0.113333337,0.0533333346,0.1177777797,0.1274594036,,1.9067720175,1.896602273,2.02647686,1.9432837168,1.8579629587
21232,0.0020839167,0.0001451064,0.0034972583,0.0019087605,0.0027937769,,0.9978934526,0.9995144606,0.9982079864,0.9985386332,0.9974818957,,1.9600000381,2.2466666698,2.8199999332,2.3422222137,2.2853250447,,0.1400000006,0.113333337,0.0599999987,0.1044444454,0.1263086557,,2.0581066608,1.9362211227,1.8267720938,1.9403666258,1.862083142
21248,0.0041198628,0.0030001036,0.0016949889,0.0029383185,0.002801004,,0.9961745739,0.9972239137,0.9992098808,0.9975361228,0.997484607,,1.9133332968,2.3066666126,3.1933333874,2.4711110989,2.2946143474,,0.226666674,0.1400000006,0.0199999996,0.1288888914,0.1264376675,,1.9674837589,1.8561602831,2.0821344852,1.9685928424,1.8674086271
21316,0.0028972952,0.0005217342,0.0019033685,0.0017741326,0.0027496604,,0.9970847368,0.9998192787,0.9986439943,0.9985160033,0.9975361768,,1.8733333349,2.1800000668,3.0599999428,2.3711111148,2.2984391858,,0.1800000072,0.1866666675,0.0533333346,0.1400000031,0.1271157843,,1.8204495907,1.094517231,2.1764016151,1.6971228123,1.8588943363
21319,0.0050330339,5.25E-05,0.001149016,0.0020781809,0.0027160864,,0.9977449775,0.9991710782,0.9976294041,0.9981818199,0.997568459,,1.8733333349,2.1800000668,3.0599999428,2.3711111148,2.3020727822,,0.1800000072,0.1866666675,0.0533333346,0.1400000031,0.1277599952,,1.8204495907,1.094517231,2.1764016151,1.6971228123,1.8508057601
21324,0.0020417054,0.0001796722,0.0010121851,0.0010778542,0.0026341748,,0.9970397949,0.999930799,0.9979012012,0.9982905984,0.997604566,,1.8133333921,2.7000000477,3.086666584,2.5333333413,2.3136358102,,0.2066666633,0.1333333403,0.0733333305,0.137777778,0.1282608843,,1.9520642757,1.0223881006,2.124314785,1.6995890538,1.8432449248
21391,0.0042930879,4.57E-05,0.0029194334,0.0024194024,0.0026234362,,0.9959905148,0.999951601,0.997035265,0.9976591269,0.997607294,,1.5333333015,2.5533332825,2.5133333206,2.1999999682,2.3079540181,,0.200000003,0.1333333403,0.0599999987,0.131111114,0.1284033958,,1.912168622,0.8989105821,2.1278653145,1.6463148395,1.8333984205
21409,0.0055957236,4.57E-05,0.0021509856,0.002597475,0.0026221381,,0.9904199839,0.9999545813,0.9966015816,0.9956587156,0.9975098651,,2.1666667461,3.6533334255,1.9800000191,2.6000000636,2.3225563203,,0.1933333278,0.0399999991,0.1000000015,0.1111111095,0.1275387815,,1.5997643471,0.9079853892,2.1512238979,1.5529912114,1.8193780601
21484,0.0028038267,0.0005031959,0.0018611352,0.0017227193,0.0025771672,,0.9985284805,0.9990999699,0.9993022084,0.9989768863,0.9975832162,,1.646666646,2.1800000668,2.6400001049,2.1555556059,2.3142062846,,0.226666674,0.2066666633,0.0666666701,0.1666666692,0.1294951759,,2.0392332077,1.0982979536,2.0287003517,1.722077171,1.8145130156
21523,0.0036181165,4.67E-05,0.0010330352,0.0015659669,0.0025266072,,0.9954416156,0.9999528527,0.999037385,0.9981439511,0.9976112529,,1.8466666937,3.0733332634,1.6533333063,2.1911110878,2.3080515248,,0.200000003,0.0466666669,0.1066666692,0.1177777797,0.1289093061,,2.0246529579,1.4872709513,1.8752018213,1.7957085768,1.8135727937
21524,0.0050143157,4.56E-05,0.0017987028,0.002286219,0.0025145878,,0.9982447624,0.9999542832,0.9987063408,0.9989684621,0.9976791134,,1.8466666937,3.0733332634,1.6533333063,2.1911110878,2.3022045029,,0.200000003,0.0466666669,0.1066666692,0.1177777797,0.1283527298,,2.0246529579,1.4872709513,1.8752018213,1.7957085768,1.8126795828
21600,0.0041015176,0.0011950806,0.0010316744,0.0021094242,0.0024943296,,0.9964103103,0.998999238,0.9986610413,0.9980235298,0.9976963342,,1.5503355265,3.0599999428,1.5599999428,2.0567784707,2.2899332013,,0.2080536932,0.0799999982,0.1666666716,0.1515734543,0.129513766,,1.8801548481,1.5160056353,1.8950173855,1.7637259563,1.8102319015
21611,0.0016235497,0.0005523941,0.0004610061,0.0008789833,0.0024135623,,0.9984428287,0.9991350174,0.9995132089,0.9990303516,0.9977630351,,1.5466666222,2.9800000191,1.7133333683,2.0800000032,2.2794365414,,0.1400000006,0.1533333361,0.2066666633,0.1666666667,0.131371411,,1.9525612593,1.6059801579,1.8513400555,1.8032938242,1.8098849976
21681,0.0066743167,6.02E-05,0.0007950348,0.0025098598,0.0024183772,,0.9972505569,0.9999014139,0.9986691475,0.9986070395,0.9978052353,,1.9066666365,2.0333333015,2.5733332634,2.1711110671,2.2740202677,,0.1266666651,0.1333333403,0.113333337,0.1244444475,0.1310250628,,2.1058461666,1.7744847536,1.9493041039,1.9432116747,1.8165513315
21694,0.0032465949,8.90E-05,0.0016991573,0.0016782351,0.0023813701,,0.9976338148,0.9999486208,0.9968072176,0.9981298844,0.9978214677,,2.3733332157,2.1677851677,3.2229728699,2.5880304178,2.2897207752,,0.1333333403,0.0604026839,0.0675675645,0.0871011962,0.1288288695,,1.9936264753,1.782212019,1.9448033571,1.9068806171,1.8210677958
21723,0.0084101725,0.0023618888,0.0024520552,0.0044080388,0.0024827035,,0.9934061766,0.9979435205,0.99329561,0.994881769,0.9976744828,,2.8666665554,1.7959183455,2.4533333778,2.3719727596,2.2938333744,,0.1000000015,0.1292517036,0.0933333337,0.1075283463,0.1277638434,,2.0620408058,1.8089307547,1.8842090368,1.9183935324,1.8259340826
21724,0.0100972513,0.0042013372,0.0027795369,0.0056927085,0.0026432037,,0.9875216484,0.9970437288,0.998793602,0.9944529931,0.9975134083,,2.8666665554,1.7959183455,2.4533333778,2.3719727596,2.2977403437,,0.1000000015,0.1292517036,0.0933333337,0.1075283463,0.1267520685,,2.0620408058,1.8089307547,1.8842090368,1.9183935324,1.8305570551
21765,0.0060988497,0.0052517899,0.0011713443,0.0041739946,0.0027197433,,0.9956305027,0.9984564185,0.9995721579,0.9978863597,0.9975320559,,2.2799999714,2.6199998856,1.9932886362,2.2977628311,2.297741468,,0.1666666716,0.0733333305,0.1543624103,0.1314541375,0.1269871719,,1.9786851406,1.7650821209,1.7955813408,1.8464495341,1.8313516791
21789,0.0086661596,0.001256679,0.0011604598,0.0036944328,0.0027684778,,0.99515903,0.9997090101,0.9994753599,0.9981144667,0.9975611764,,2.5199999809,2.5333333015,2.3533332348,2.4688888391,2.3062988366,,0.1333333403,0.113333337,0.1666666716,0.137777783,0.1275267025,,1.9418288469,1.7581920624,1.8165458441,1.8388555845,1.8317268743
21795,0.0051000556,0.0013112648,0.0012861593,0.0025658266,0.0027583452,,0.9910146594,0.9982163906,0.9982161522,0.9958157341,0.9974739043,,1.8666666746,2.4266667366,2.6266667843,2.3066667318,2.3063172314,,0.2533333302,0.1666666716,0.0733333305,0.1644444441,0.1293725896,,1.8468909264,1.8047709465,1.8082357645,1.8199658791,1.8311388246
21815,0.0064858641,0.0017399412,0.0010685668,0.003098124,0.0027753341,,0.9939357042,0.9985222816,0.9989893436,0.9971491098,0.9974576646,,2.1666667461,1.9400000572,1.646666646,1.9177778165,2.2868902606,,0.1733333319,0.2333333343,0.1266666651,0.1777777771,0.131792849,,1.86067307,1.8211722374,1.7639762163,1.8152738412,1.8303455754
21821,0.0044308538,0.002013569,8.21E-05,0.0021754933,0.0027453421,,0.9966490269,0.9993187785,0.999806881,0.9985915621,0.9975143595,,1.8999999762,2.1866667271,2.2466666698,2.1111111244,2.2781013038,,0.1800000072,0.1266666651,0.1400000006,0.1488888909,0.1326476511,,1.6039783955,1.7961286306,1.885316968,1.761807998,1.8269186965
21842,0.0049195508,0.0015802208,0.0010134691,0.0025044136,0.0027332957,,0.9966127872,0.999356091,0.9979506731,0.9979731838,0.9975373007,,1.7999999523,2.5533332825,2.0266666412,2.1266666253,2.2705295699,,0.2599999905,0.1533333361,0.1000000015,0.1711111094,0.134570824,,1.7337836027,1.7750362158,1.9578962326,1.8222386837,1.8266846959
21848,0.0037778779,0.0009056372,0.0022420723,0.0023085291,0.0027120573,,0.9972256422,0.9994977713,0.9948273301,0.9971835812,0.9975196147,,1.7999999523,2.5533332825,2.0266666412,2.1266666253,2.2633364226,,0.2599999905,0.1533333361,0.1000000015,0.1711111094,0.1363978382,,1.7337836027,1.7750362158,1.9578962326,1.8222386837,1.8264623953
21908,0.0021255396,0.0007716739,0.0007101614,0.0012024583,0.0026365774,,0.9979122877,0.9994792342,0.9994919896,0.9989611705,0.9975916925,,1.3866666555,2.3266665936,2.793333292,2.168888847,2.2586140439,,0.3133333325,0.1800000072,0.1199999973,0.2044444457,0.1398001686,,1.4747563601,1.9164338112,1.8843414783,1.7585105499,1.823064803
21967,0.0051893769,0.0030692117,0.0020597219,0.0034394368,0.0026767204,,0.9946835041,0.9965444803,0.9997576475,0.9969952106,0.9975618684,,2.0666666031,2.7200000286,2.4066667557,2.3977777958,2.2655722315,,0.2199999988,0.1199999973,0.0466666669,0.1288888877,0.1392546046,,1.8165360689,1.692543149,1.9644932747,1.8245241642,1.8231377711
21999,0.0075561814,0.0013579307,0.0077581955,0.0055574359,0.0028207561,,0.9910848737,0.9988985062,0.9772621989,0.9890818596,0.997137868,,1.8133333921,2.1466667652,2.6800000668,2.213333408,2.2629602903,,0.1000000015,0.1466666609,0.0599999987,0.1022222204,0.1374029854,,2.1280460358,1.6657801867,1.932954669,1.9089269638,1.8274272307
22006,0.0034231197,0.0009069517,0.0008186987,0.0017162567,0.0027655312,,0.9967247248,0.9988077283,0.9977977276,0.9977767269,0.9971698109,,2.4333333969,2.086666584,1.9133332968,2.1444444259,2.2570344971,,0.1599999964,0.2066666633,0.0733333305,0.1466666634,0.1378661693,,2.0387845039,1.7021875381,1.9273928404,1.8894549608,1.8305286172
22090,0.0048703346,0.0001297396,0.0007583658,0.00191948,0.0027232286,,0.9957427382,0.9990919828,0.9997265935,0.9981871049,0.9972206756,,1.8666666746,3.1133332253,2.3533332348,2.4444443782,2.2664049911,,0.1933333278,0.0466666669,0.1199999973,0.1199999973,0.1369728607,,1.6917845011,1.9577997923,2.1494998932,1.9330280622,1.8356535895
22220,0.0026959286,0.0005545694,0.0007614069,0.0013373016,0.0026539323,,0.9959394336,0.9996573925,0.9992588758,0.998285234,0.9972739035,,1.4733333588,2.2799999714,2.2666666508,2.0066666603,2.2534180746,,0.1866666675,0.0933333337,0.1533333361,0.1444444458,0.1373464399,,1.9254779816,1.6231688261,1.8158473969,1.7881647348,1.8332791467
22245,0.0047055958,0.0001037572,0.0010074544,0.0019389358,0.0026181824,,0.9975510836,0.9990484118,0.9996933937,0.9987642964,0.9973484232,,3.1666667461,2.2133333683,2.3466665745,2.575555563,2.269524949,,0.1199999973,0.0733333305,0.1599999964,0.1177777747,0.1363680067,,2.0116202831,1.7454186678,1.8295496702,1.862196207,1.8347249997
22258,0.0029711211,0.0001022331,0.0004814788,0.0011849443,0.0025465205,,0.9984211922,0.9999423027,0.9988096356,0.9990577102,0.9974338875,,1.9666666985,2.1342282295,2.5399999619,2.2136316299,2.2667302831,,0.2066666633,0.1006711423,0.1333333403,0.146890382,0.1368941254,,2.0372009277,1.7471117973,1.7889429331,1.857751886,1.8358763441
22285,0.0033742303,0.0005689663,0.0001356139,0.0013596035,0.0024871747,,0.9966160059,0.9996982217,0.9997630119,0.9986924132,0.9974968138,,2.2200000286,2.1400001049,2.5,2.2866667112,2.2677271045,,0.113333337,0.0466666669,0.1000000015,0.0866666685,0.1343827526,,2.0493910313,1.6339993477,1.7476665974,1.8103523254,1.8346001431
22292,0.0032232844,0.0001279966,0.0002932578,0.0012148463,0.0024235583,,0.9975928068,0.9998666048,0.9998286963,0.999096036,0.9975767749,,2.2266666889,2.6912751198,2.7466666698,2.5548694928,2.2820842239,,0.1533333361,0.0671140924,0.0666666701,0.0957046996,0.1324488499,,1.935002327,1.6246989965,1.6431480646,1.7342831294,1.8295842924
22303,0.0023211325,0.0006543166,5.72E-05,0.0010108834,0.0023529245,,0.9964827895,0.9997195601,0.9988977313,0.9983666937,0.9976162708,,1.6333333254,2.5333333015,1.6266666651,1.9311110973,2.2645355676,,0.1466666609,0.0466666669,0.1199999973,0.1044444417,0.1310486295,,1.9988248348,1.760170579,1.7547413111,1.8379122416,1.8300006899
22308,0.0015065256,0.0011477335,0.0005598185,0.0010713592,0.0022888462,,0.9981461763,0.9986104965,0.999710381,0.9988223513,0.9976765749,,1.6333333254,2.5333333015,1.6266666651,1.9311110973,2.247864344,,0.1466666609,0.0466666669,0.1199999973,0.1044444417,0.1297184201,,1.9988248348,1.760170579,1.7547413111,1.8379122416,1.8303962675
22315,0.0025926188,0.0004219265,0.0007446383,0.0012530612,0.002237057,,0.9975867271,0.9997754097,0.999845624,0.9990692536,0.9977462088,,2.206666708,2.1600000858,2.9866666794,2.4511111577,2.2580266847,,0.1400000006,0.0533333346,0.0799999982,0.0911111111,0.1277880547,,1.8899575472,1.8604884148,1.6827685833,1.8110715151,1.8294300299
22316,0.0015232316,0.0005897805,0.0002310828,0.000781365,0.0021642724,,0.9981900454,0.9993489981,0.9992510676,0.998930037,0.9978054002,,2.206666708,2.1600000858,2.9866666794,2.4511111577,2.2676809084,,0.1400000006,0.0533333346,0.0799999982,0.0911111111,0.1259542075,,1.8899575472,1.8604884148,1.6827685833,1.8110715151,1.8285121041
22330,0.0045352438,0.0009048746,0.0016623875,0.002367502,0.0021744339,,0.9975351095,0.9994831681,0.9938794971,0.9969659249,0.9977634264,,1.7733333111,3.3466665745,2.2000000477,2.4399999777,2.2762968618,,0.2133333385,0.0333333351,0.086666666,0.1111111132,0.1252120528,,1.8939551115,1.8699336052,1.9403797388,1.9014228185,1.8321576398
22358,0.005252392,0.0001488102,0.0009847839,0.002128662,0.0021721453,,0.9965212345,0.9995825887,0.9991081953,0.9984040062,0.9977954554,,2.4200000763,1.9866666794,3.5199999809,2.6422222455,2.294593131,,0.1466666609,0.0799999982,0.0599999987,0.0955555526,0.1237292278,,1.8561620712,1.6451987028,1.8402826786,1.7805478175,1.8295771487
22427,0.0038347878,0.0009469076,0.0007410345,0.0018409099,0.0021555835,,0.9961704612,0.9988572598,0.9994337559,0.9981538256,0.9978133739,,1.6533333063,2.1904761791,2.9795918465,2.2744671106,2.29358683,,0.2066666633,0.095238097,0.0816326514,0.1278458039,0.1239350566,,1.8039685488,1.8428726196,1.6447683573,1.7638698419,1.8262917834
22430,0.0103649776,0.0045648091,0.0026500148,0.0058599339,0.002340801,,0.9878079891,0.9976434708,0.9987924099,0.9947479566,0.9976601031,,1.9600000381,3.8494622707,3.4600000381,3.0898207823,2.3333985276,,0.200000003,0.0967741907,0.0733333305,0.1233691747,0.1239067625,,1.708288312,1.9456557035,1.7435977459,1.7991805871,1.8249362236
22472,0.0082357731,0.0017635545,0.0048050499,0.0049347925,0.0024705006,,0.9921337366,0.9990206361,0.9974983931,0.9962175886,0.9975879773,,1.7266666889,4.9718308449,3.0068027973,3.2351001104,2.3784836068,,0.1733333319,0.0352112688,0.1292517036,0.1125987681,0.1233413628,,1.9693106413,2.035677433,1.8862187862,1.9637356202,1.8318761934
22507,0.0071779639,0.0001682834,6.67E-05,0.002470979,0.0024705245,,0.990955472,0.9996142983,0.9996267557,0.9967321754,0.9975451872,,1.5933333635,2.0266666412,1.7092198133,1.776406606,2.3483797567,,0.2466666698,0.0599999987,0.1134751737,0.1400472807,0.1241766587,,1.984492898,1.9945788383,1.5430580378,1.8407099247,1.83231788
22544,0.0074698264,0.0009369898,0.0004905598,0.002965792,0.0024952879,,0.9953943491,0.9992755651,0.999471724,0.9980472128,0.9975702885,,2.0533332825,2.9333333969,2.1266667843,2.3711111546,2.3495163266,,0.1800000072,0.0733333305,0.1066666692,0.1200000023,0.1239678258,,1.800549984,1.9285007715,2.0068595409,1.9119700988,1.8363004909
22635,0.0042140028,0.0040569864,0.0022154385,0.0034954759,0.0025452973,,0.9951118231,0.9915708303,0.9963817596,0.9943548044,0.9974095143,,1.6599999666,1.7533333302,2.2999999523,1.9044444164,2.3272627311,,0.2399999946,0.086666666,0.1000000015,0.1422222207,0.1248805456,,1.9798620939,1.916567564,1.9034280777,1.9332859119,1.841149762
22637,0.0039971303,0.0010176727,0.0009852152,0.0020000061,0.0025180327,,0.9955431223,0.9991966486,0.9995465875,0.9980954528,0.9974438112,,1.6599999666,1.7533333302,2.2999999523,1.9044444164,2.3061218154,,0.2399999946,0.086666666,0.1000000015,0.1422222207,0.1257476293,,1.9798620939,1.916567564,1.9034280777,1.9332859119,1.8457565695
22651,0.0065033776,0.0008185765,0.0003153448,0.0025457663,0.0025194194,,0.9923279881,0.9993603826,0.999735713,0.9971413612,0.9974286887,,1.8466666937,1.9800000191,1.9400000572,1.9222222567,2.2869268374,,0.1733333319,0.0733333305,0.1400000006,0.1288888877,0.1259046923,,1.9836447239,1.9278999567,1.9944291115,1.9686579307,1.8519016375
22758,0.0074308612,0.001591069,0.0027525958,0.003924842,0.0025896905,,0.9951938391,0.9980858564,0.9994482994,0.9975759983,0.9974360542,,1.8600000143,4.2905406952,3.2999999523,3.1501802206,2.3300895066,,0.1400000006,0.0540540554,0.0466666669,0.0802402409,0.1236214697,,1.6869703531,1.9763743877,2.1382257938,1.9338568449,1.8559993979
22765,0.0102879722,0.0008196538,0.0013769325,0.0041615195,0.002668282,,0.990007937,0.9989720583,0.9974454641,0.9954751531,0.9973380092,,1.7666666508,2.3013699055,2.1048951149,2.0576438904,2.3164672258,,0.2533333302,0.102739729,0.1608391553,0.1723040715,0.1260555998,,1.7035784721,1.9132531881,2.1306226254,1.9158180952,1.8589903328
22777,0.0039486852,0.0006420829,0.0021829172,0.0022578951,0.0026477627,,0.9966782928,0.9995435476,0.9982485175,0.998156786,0.997378948,,2.0266666412,2.6133332253,1.6065573692,2.0821857452,2.3047531518,,0.1733333319,0.0733333305,0.1803278625,0.1423315083,0.1268693952,,1.8323174715,1.9017041922,2.177782774,1.9706014792,1.8645708901
22826,0.009538576,0.0005720918,0.0023308787,0.0041471822,0.0027227336,,0.9917424321,0.999504149,0.9987055063,0.9966506958,0.9973425354,,2.293333292,1.7599999905,1.8200000525,1.9577777783,2.2874043831,,0.1533333361,0.0733333305,0.1533333361,0.1266666676,0.1268592588,,1.8409080505,1.8908319473,2.2138123512,1.981850783,1.8704348847
22828,0.0081450166,0.0001212933,0.0022595115,0.0035086072,0.0027620273,,0.9916398525,0.9991201758,0.997115612,0.9959585468,0.997273336,,2.293333292,1.7599999905,1.8200000525,1.9577777783,2.2709230528,,0.1533333361,0.0733333305,0.1533333361,0.1266666676,0.1268496293,,1.8409080505,1.8908319473,2.2138123512,1.981850783,1.8760056796
22839,0.0039308141,0.0007082681,0.0033753722,0.0026714848,0.0027575002,,0.9956358671,0.998812139,0.9972906709,0.9972462257,0.9972719804,,1.7866666317,2.3199999332,2.7866666317,2.2977777322,2.2722657868,,0.2866666615,0.1333333403,0.1400000006,0.1866666675,0.1298404812,,1.8952262402,1.8114870787,2.1289038658,1.9452057282,1.8794656821
22840,0.0056619705,0.0012318396,0.0024780559,0.0031239553,0.0027758229,,0.9949584603,0.9984344244,0.9994915724,0.9976281524,0.997289789,,1.4933333397,1.9865771532,3.4866666794,2.3221923908,2.274762117,,0.2933333218,0.1677852422,0.1000000015,0.1870395218,0.1327004332,,1.8366105556,1.7545093298,2.1622078419,1.9177759091,1.8813811934
22845,0.0114565352,0.0007377999,0.0012481827,0.0044808393,0.0028610738,,0.96933496,0.9991073608,0.9988612533,0.9891011914,0.9968803592,,1.4933333397,1.9865771532,3.4866666794,2.3221923908,2.2771336307,,0.2933333218,0.1677852422,0.1000000015,0.1870395218,0.1354173876,,1.8366105556,1.7545093298,2.1622078419,1.9177759091,1.8832009292
22930,0.0044267988,0.0001736082,0.0006725556,0.0017576542,0.0028059028,,0.9950653315,0.9995794296,0.9993164539,0.9979870717,0.9969356948,,2.1333334446,4.1140937805,3.0933332443,3.1135868231,2.3189562903,,0.1533333361,0,0.086666666,0.0800000007,0.1326465183,,1.8949302435,1.8787276745,2.1413714886,1.9716764688,1.8876247062
22933,0.0067817993,0.0006974191,0.0008333701,0.0027708628,0.0028041508,,0.9923540354,0.9991349578,0.9988561869,0.9967817267,0.9969279964,,2.1333334446,4.1140937805,3.0933332443,3.1135868231,2.358687817,,0.1533333361,0,0.086666666,0.0800000007,0.1300141924,,1.8949302435,1.8787276745,2.1413714886,1.9716764688,1.8918272943
22934,0.0101844892,0.0005442023,0.0003703568,0.0036996828,0.0028489274,,0.9843605757,0.9996623397,0.9998338819,0.9946189324,0.9968125432,,2.1333334446,4.1140937805,3.0933332443,3.1135868231,2.3964327673,,0.1533333361,0,0.086666666,0.0800000007,0.1275134828,,1.8949302435,1.8787276745,2.1413714886,1.9716764688,1.895819753
23080,0.0010617614,0.0006149763,0.0019370994,0.0012046124,0.0027667116,,0.9975616932,0.9993873835,0.998550117,0.9984997312,0.9968969026,,1.3600000143,1.6066666842,2.4066667557,1.7911111514,2.3661666865,,0.0533333346,0.1866666675,0.1066666692,0.1155555571,0.1269155865,,1.9388669729,1.5903909206,2.1758246422,1.9016941786,1.8961134743
23084,0.0062887575,0.0003325183,0.0008816947,0.0025009902,0.0027534256,,0.9946860075,0.9995771646,0.9985474348,0.9976035357,0.9969322342,,1.3600000143,1.6066666842,2.4066667557,1.7911111514,2.3374139097,,0.0533333346,0.1866666675,0.1066666692,0.1155555571,0.1263475851,,1.9388669729,1.5903909206,2.1758246422,1.9016941786,1.8963925095
23085,0.0016889636,0.0003813843,0.0015785128,0.0012162869,0.0026765686,,0.9991881847,0.9995882511,0.9977462292,0.9988408883,0.9970276669,,1.3600000143,1.6066666842,2.4066667557,1.7911111514,2.3100987718,,0.0533333346,0.1866666675,0.1066666692,0.1155555571,0.1258079837,,1.9388669729,1.5903909206,2.1758246422,1.9016941786,1.896657593
23102,0.0019577648,0.0017187053,0.0009976946,0.0015580549,0.0026206429,,0.9977508783,0.9978562593,0.9966365099,0.9974145492,0.9970470111,,1.6733332872,1.5704698563,3.206666708,2.1501566172,2.3021016641,,0.2533333302,0.261744976,0.0799999982,0.1983594348,0.1294355562,,1.7368458509,1.4948979616,2.1134653091,1.7817363739,1.890911532
23117,0.0065752338,0.0006233979,0.0009864537,0.0027283618,0.0026260289,,0.9936570525,0.999078989,0.99973768,0.9974912405,0.9970692225,,1.4199999571,1.5369127989,2.1066665649,1.6878597736,2.2713895695,,0.2333333343,0.1879194677,0.1400000006,0.1870842675,0.1323179918,,1.8288940191,1.39755404,2.0914671421,1.7726384004,1.8849978755
23127,0.005593474,0.000220225,0.0007033893,0.0021723628,0.0026033456,,0.9969195724,0.9999439716,0.9992698431,0.998711129,0.9971513179,,2.0466666222,1.7799999714,1.9266666174,1.917777737,2.2537089779,,0.2133333385,0.1800000072,0.1199999973,0.1711111143,0.1342576479,,1.9161088467,1.3707693815,2.1479799747,1.811619401,1.8813289517
23138,0.0030037533,0.0004771897,0.0005027226,0.0013278885,0.0025395727,,0.9988677502,0.9992421865,0.9991720319,0.9990939895,0.9972484514,,1.6733332872,1.7133333683,2.0999999046,1.8288888534,2.2324679717,,0.2733333409,0.1800000072,0.086666666,0.1800000047,0.1365447658,,1.6906514168,1.5035735369,2.1732914448,1.7891721328,1.8767211108
23143,0.0090569621,0.0001471508,0.0022292694,0.0038111274,0.0026031505,,0.9864919186,0.9999065399,0.9989796877,0.9951260487,0.9971423313,,2,2.4600000381,2.2599999905,2.2400000095,2.2328445736,,0.1466666609,0.0733333305,0.113333337,0.1111111095,0.1352730829,,1.9093122482,1.7198120356,2.1097919941,1.9129720926,1.8785336599
23148,0.0042880247,0.000700293,0.0007184694,0.0019022624,0.0025681061,,0.9954751134,0.9995521307,0.9988447428,0.997957329,0.9971830812,,2,2.4600000381,2.2599999905,2.2400000095,2.2332023454,,0.1466666609,0.0733333305,0.113333337,0.1111111095,0.1340649843,,1.9093122482,1.7198120356,2.1097919941,1.9129720926,1.8802555815
23152,0.0074797762,0.0003451512,0.0002141797,0.0026797024,0.0025736859,,0.9943094254,0.999868691,0.9995357394,0.9979046186,0.9972191581,,1.9400000572,1.3600000143,1.9800000191,1.7600000302,2.2095422296,,0.1599999964,0.086666666,0.0533333346,0.099999999,0.132361735,,1.791590333,1.7670844793,2.0424585342,1.8670444489,1.8795950249
23158,0.009535159,0.0006429354,0.0003856601,0.0035212515,0.0026210642,,0.9915024042,0.999822557,0.9994468093,0.9969239235,0.9972043963,,1.9400000572,1.3600000143,1.9800000191,1.7600000302,2.1870651197,,0.1599999964,0.086666666,0.0533333346,0.099999999,0.1307436482,,1.791590333,1.7670844793,2.0424585342,1.8670444489,1.8789674961
23182,0.0043618907,0.0004438378,0.001879388,0.0022283722,0.0026014296,,0.9974632859,0.9996800423,0.9978168011,0.9983200431,0.9972601787,,2.0733332634,1.8799999952,2.9733333588,2.3088888725,2.1931563073,,0.226666674,0.1599999964,0.1199999973,0.1688888893,0.1326509103,,1.9603542089,1.8033790588,2.1437597275,1.9691643318,1.8834773379
23192,0.0076091168,6.47E-05,0.0004072857,0.002693688,0.0026060425,,0.9957728386,0.9998577237,0.9974527359,0.9976944327,0.9972818914,,1.3666666746,1.5266666412,2.9333333969,1.9422222376,2.1806096038,,0.1800000072,0.2133333385,0.0666666701,0.1533333386,0.1336850317,,2.0364832878,1.7511774302,2.0719869137,1.9532158772,1.8869642648
23218,0.0057957033,0.0003050138,0.0013402269,0.0024803146,0.0025997561,,0.995875001,0.9991508126,0.9997649193,0.9982635776,0.9973309757,,1.9400000572,1.8466666937,3.0066666603,2.2644444704,2.1848013471,,0.1666666716,0.2333333343,0.113333337,0.1711111143,0.1355563358,,1.9069687128,1.7127766609,2.0712006092,1.8969819943,1.8874651513
23220,0.0040430934,0.0002829531,0.0020905375,0.0021388613,0.0025767113,,0.9961572289,0.9999400377,0.9988982677,0.9983318448,0.9973810191,,1.6533333063,2.3066666126,3.7466666698,2.5688888629,2.2040057229,,0.2466666698,0.200000003,0.0533333346,0.1666666692,0.1371118525,,2.0532538891,1.6466324329,2.1234753132,1.9411205451,1.890147921
23229,0.0039728601,0.0001948251,0.0016319839,0.001933223,0.0025445369,,0.9962589145,0.9992718697,0.9986584187,0.9980630676,0.9974151216,,1.6533333063,2.3066666126,3.7466666698,2.5688888629,2.2222498799,,0.2466666698,0.200000003,0.0533333346,0.1666666692,0.1385895933,,2.0532538891,1.6466324329,2.1234753132,1.9411205451,1.8926965522
23263,0.0018436387,0.0036605734,0.0013436816,0.0022826312,0.0025314416,,0.9980871677,0.9978819489,0.9972873926,0.9977521698,0.997431974,,1.6066666842,1.8266667128,2.1733334064,1.8688889345,2.2045818327,,0.2533333302,0.2333333343,0.1599999964,0.2155555536,0.1424378913,,1.8642665148,1.6444283724,2.1077239513,1.8721396128,1.8916687052
23286,0.004452317,0.0007609668,0.000674978,0.0019627539,0.0025030073,,0.9950522184,0.9994361997,0.999096036,0.9978614847,0.9974534495,,1.6200000048,2.293333292,2.4466667175,2.1200000048,2.2003527413,,0.2866666615,0.2066666633,0.1533333361,0.2155555536,0.1460937744,,1.8439408541,1.771391511,1.9309237003,1.8487520218,1.8895228711
23320,0.0043649171,0.0014464029,0.0002267293,0.0020126831,0.002478491,,0.9986752272,0.9980754852,0.999776125,0.9988422791,0.997522891,,1.8466666937,1.6000000238,2.8266665936,2.0911111037,2.1948906594,,0.2666666806,0.2133333385,0.113333337,0.1977777854,0.148677975,,1.8642739058,1.723110199,1.6533770561,1.746920387,1.8823927469
23337,0.0144024761,0.0004860754,0.0003429248,0.0050771588,0.0026084244,,0.9826758504,0.9988905191,0.9995288849,0.9936984181,0.9973316673,,2.0733332634,1.8933333158,1.8466666937,1.9377777576,2.1820350143,,0.1933333278,0.1933333278,0.1666666716,0.1844444424,0.1504662984,,1.9564099312,1.7566931248,1.6973340511,1.8034790357,1.8784470613
23361,0.0036298037,0.0012935237,0.0001970417,0.0017067897,0.0025633427,,0.9970759153,0.9998161197,0.9997128248,0.9988682866,0.9974084983,,1.8866666555,1.9199999571,2.4066667557,2.0711111228,2.1764888197,,0.226666674,0.1933333278,0.1599999964,0.1933333327,0.1526096501,,1.5903269053,1.7027690411,1.6447767019,1.6459575494,1.8668225857
23380,0.0048535774,0.0009262246,0.000751832,0.0021772113,0.0025440361,,0.9973117113,0.9976509809,0.999471426,0.9981447061,0.9974453087,,1.9733333588,1.6666666269,1.8200000525,1.8200000127,2.1586643794,,0.2399999946,0.1666666716,0.1266666651,0.1777777771,0.1538680564,,1.8041697741,1.7689400911,1.6198291779,1.730979681,1.8600304405
23394,0.0022528323,0.0011531452,0.0003077133,0.0012378969,0.0024787292,,0.9971944094,0.998370707,0.9999091625,0.9984914263,0.9974976146,,1.7599999905,1.9261745214,2.0399999619,1.9087248246,2.1461674016,,0.1933333278,0.1812080592,0.1333333403,0.1692915757,0.1546392324,,1.7493753433,1.7292197943,1.4690076113,1.6492009163,1.8494889643
23427,0.00265937,0.000765925,0.0001188329,0.001181376,0.0024138615,,0.9965724945,0.9996341467,0.9994530678,0.9985532363,0.9975503957,,1.4966442585,2.5599999428,2.4733333588,2.1766591867,2.1476919909,,0.2348993272,0.0933333337,0.1733333319,0.1671886643,0.155266704,,1.7085353136,1.773625493,1.6397914886,1.7073174318,1.8423803876
23540,0.0053943172,0.0018417464,0.001202623,0.0028128955,0.0024338132,,0.9955937862,0.9979003668,0.9939955473,0.9958299001,0.9974643709,,1.7733333111,2.0133333206,2.7266666889,2.1711111069,2.1488629467,,0.2533333302,0.1333333403,0.1199999973,0.1688888893,0.1559478133,,1.8634598255,1.9548003674,1.9891651869,1.9358084599,1.8470517912
23589,0.0047427751,0.0013596294,0.0011112248,0.0024045431,0.0024323497,,0.9970673323,0.9986407757,0.9993780255,0.9983620445,0.9975092546,,2.0133333206,2.6600000858,2.8199999332,2.4977777799,2.1663086883,,0.2466666698,0.1266666651,0.0799999982,0.151111111,0.1557059781,,1.7139452696,2.0138456821,1.796400547,1.8413971663,1.84676906
23650,0.0030250587,0.000319291,0.0013719783,0.0015721093,0.0023893377,,0.9964517355,0.9990173578,0.9986605644,0.9980432192,0.9975359528,,1.8666666746,2.0933332443,2.4333333969,2.1311111053,2.1645488092,,0.1866666675,0.1866666675,0.1333333403,0.1688888917,0.1563651238,,2.0402774811,1.8978993893,1.9708817005,1.9696861903,1.8529149165
23670,0.0021684805,0.0005215321,0.0022786953,0.001656236,0.0023526826,,0.9963257313,0.9997907281,0.9983862638,0.9981675744,0.9975675339,,1.7999999523,1.8999999762,2.913333416,2.2044444482,2.1665435911,,0.226666674,0.1333333403,0.0666666701,0.1422222281,0.155657979,,1.8846328259,1.9142962694,2.0248441696,1.941257755,1.8573320584
23681,0.0016781945,0.0003567018,0.0014712918,0.0011687293,0.0022934849,,0.9985091686,0.9991699457,0.9996978045,0.9991256396,0.9976454392,,1.6866666079,2.3399999142,2.4266667366,2.1511110862,2.1657719659,,0.2133333385,0.1333333403,0.0666666701,0.137777783,0.1547639692,,1.8346767426,2.021677494,1.9360615015,1.930805246,1.8610057178
23701,0.0026107992,0.0026631493,0.0003751605,0.0018830363,0.0022729625,,0.9932593107,0.9969018698,0.9996594191,0.9966068665,0.9975935105,,1.7666666508,2.2733333111,2.4400000572,2.1600000064,2.1654833679,,0.1866666675,0.1599999964,0.0933333337,0.1466666659,0.1543591041,,1.9528670311,2.0360534191,1.8876204491,1.9588469664,1.8658977802
23761,0.004958956,0.0012932869,0.0024014371,0.00288456,0.0023035424,,0.9966794252,0.9990675449,0.9966586828,0.997468551,0.9975872626,,1.7333333492,2.4533333778,3.0466666222,2.4111111164,2.1777647553,,0.1733333319,0.1199999973,0.086666666,0.1266666651,0.1529744821,,1.9465184212,1.8564304113,2.1403756142,1.9811081489,1.8716582987
23774,0.0034104888,0.0085998494,0.0018088773,0.0046064052,0.0024186855,,0.9969158173,0.9968619347,0.9992678165,0.9976818562,0.9975919922,,2.0599999428,2.3133332729,2.5733332634,2.315555493,2.1846542922,,0.1533333361,0.0799999982,0.1400000006,0.124444445,0.1515479803,,1.7294284105,1.7412092686,2.0670797825,1.8459058205,1.8703706748
23811,0.0028473097,0.001809665,0.0005895155,0.0017488301,0.0023851928,,0.99695611,0.9992188811,0.9998822212,0.9986857375,0.9976466795,,1.8400000334,3,2.6600000858,2.5000000397,2.2004215796,,0.1933333278,0.0666666701,0.0466666669,0.1022222216,0.1490816923,,1.7076750994,1.9023119211,2.0058586597,1.8719485601,1.870449569
23831,0.0071298648,0.001439677,0.0002411116,0.0029368844,0.0024127773,,0.9922538996,0.9982005954,0.998277545,0.9962440133,0.9975765462,,1.6333333254,3.1066665649,3.3533332348,2.6977777084,2.225289386,,0.3066666722,0.0666666701,0.0666666701,0.1466666708,0.1489609413,,1.6916441917,1.854516387,2.0245654583,1.856908679,1.8697725245
23842,0.0057269484,0.0014493713,0.0021026104,0.0030929767,0.0024467873,,0.9961806536,0.997826457,0.999951303,0.9979861379,0.9975970258,,1.353333354,2.6400001049,3.6466667652,2.5466667414,2.2413582538,,0.2599999905,0.1066666692,0.0533333346,0.1399999981,0.1485128941,,1.7984381914,1.7962529659,2.0993275642,1.8980062405,1.8711842103
23928,0.0057126563,0.0015168847,0.0013095867,0.0028463759,0.0024667667,,0.9951797724,0.9980720878,0.9978865981,0.9970461528,0.9975694821,,2.206666708,3.0533332825,2.3333332539,2.5311110814,2.2558458952,,0.1466666609,0.1000000015,0.113333337,0.1199999998,0.1470872494,,1.7616891861,1.9459935427,1.9950114489,1.9008980592,1.8726699028
23938,0.004661141,0.0012735701,0.0024716114,0.0028021075,0.0024835338,,0.9960025549,0.9991495609,0.9974187613,0.9975236257,0.9975671893,,1.6666666269,1.8999999762,3.206666708,2.2577777704,2.2559424889,,0.2666666806,0.1800000072,0.0666666701,0.1711111193,0.1482884429,,1.9743512869,1.9378978014,2.0018410683,1.9713633855,1.8776045769
24025,0.0027210284,0.0021029762,0.0002723083,0.001698771,0.0024442956,,0.9971184134,0.9991720915,0.9994028807,0.9985644619,0.9976170529,,1.7666666508,2.9530200958,3.4266667366,2.7154511611,2.2789179226,,0.2399999946,0.1006711423,0.0666666701,0.135779269,0.1476629842,,1.586530447,1.72433424,2.1212460995,1.8107035955,1.8742595278
24079,0.0062526166,0.0009793856,0.0003340477,0.0025220166,0.0024481817,,0.9959456921,0.999075532,0.9999045134,0.9983085791,0.9976516292,,2.0599999428,3.0285713673,1.9533333778,2.3473015626,2.2823371046,,0.2399999946,0.0928571448,0.200000003,0.1776190475,0.1491607873,,2.0219728947,2.0496189594,1.64721632,1.9062693914,1.875860021
24116,0.0029585687,0.0002855073,0.0007438846,0.0013293202,0.0023922386,,0.9967176914,0.9979175329,0.9999155998,0.9981836081,0.9976782282,,2.1266667843,2.668918848,1.646666646,2.1474174261,2.2755911206,,0.1666666716,0.0878378376,0.2666666806,0.1737237299,0.1503889345,,2.1443989277,2.0538611412,1.0774513483,1.7585704724,1.8699955436
24118,0.0062964996,0.0012663213,8.65E-05,0.0025497725,0.0024001153,,0.9948599339,0.9985463023,0.9977163076,0.9970408479,0.9976463592,,2.1266667843,2.668918848,1.646666646,2.1474174261,2.2691824359,,0.1666666716,0.0878378376,0.2666666806,0.1737237299,0.1515556743,,2.1443989277,2.0538611412,1.0774513483,1.7585704724,1.86442429
24147,0.0058036945,0.0020201751,8.77E-05,0.0026371811,0.0024119686,,0.9945375323,0.9989224672,0.9999366999,0.9977988998,0.9976539862,,1.8333333731,1.9530200958,1.5266666412,1.7710067034,2.2442736493,,0.1800000072,0.1208053678,0.1199999973,0.1402684574,0.1509913134,,1.9450105429,2.0690963268,1.2243014574,1.746136109,1.858509881
24186,0.0071386322,0.0011713605,7.02E-05,0.0027934069,0.0024310405,,0.9927551746,0.9991515875,0.9997503757,0.997219046,0.9976322392,,1.8799999952,3.1733334064,1.6200000048,2.2244444688,2.2432821903,,0.2199999988,0.0933333337,0.1533333361,0.1555555562,0.1512195256,,2.1153969765,2.10891366,1.8899599314,2.0380901893,1.8674888964
24234,0.0050948081,0.0004945075,0.0007000701,0.0020964619,0.0024143116,,0.9938600063,0.9996337891,0.9992195368,0.9975711107,0.9976291828,,1.7266666889,2.9933333397,1.8133333921,2.1777778069,2.2400069711,,0.1533333361,0.0799999982,0.1199999973,0.1177777772,0.1495474381,,2.1055810452,2.10440135,1.786233902,1.9987387657,1.8740513899
24282,0.0089655509,0.0004413215,0.0011216702,0.0035095142,0.0024690717,,0.9878877401,0.9998469949,0.9989495873,0.9955614408,0.9975257957,,1.7999999523,2.7000000477,1.8799999952,2.1266666651,2.2343399558,,0.2399999946,0.1000000015,0.1000000015,0.1466666659,0.1494033995,,1.7684714794,1.8724783659,1.7364228964,1.7924575806,1.8699716994
24284,0.0061734756,0.0009208943,0.0020137476,0.0030360392,0.0024974201,,0.9939460158,0.9996951818,0.9993998408,0.9976803462,0.9975335232,,1.7999999523,2.7000000477,1.8799999952,2.1266666651,2.2289562913,,0.2399999946,0.1000000015,0.1000000015,0.1466666659,0.1492665628,,1.7684714794,1.8724783659,1.7364228964,1.7924575806,1.8660959935
24292,0.0048949136,0.0022025839,0.0017244969,0.0029406648,0.0025195823,,0.996925354,0.9971101284,0.9978399873,0.9972918232,0.9975214382,,1.7999999523,1.8066666126,2.7200000286,2.1088888645,2.2229529199,,0.2199999988,0.1199999973,0.0666666701,0.1355555554,0.1485810125,,1.8224167824,1.7124073505,1.8330686092,1.7892975807,1.8622560728
24322,0.0054834583,0.0001989171,0.0004717702,0.0020513819,0.0024961723,,0.996212244,0.9988767505,0.9994410276,0.998176674,0.9975542,,1.7333333492,2.0933332443,2.1066665649,1.9777777195,2.2106941599,,0.1733333319,0.1066666692,0.1866666675,0.1555555562,0.1489297397,,2.0036761761,1.9605543613,1.7210268974,1.8950858116,1.8638975598
24345,0.0038738318,0.0013311954,0.000152029,0.0017856854,0.002460648,,0.9967873096,0.9990420341,0.999922514,0.9985839526,0.9976056876,,1.9066666365,2.3533332348,2.206666708,2.1555555264,2.2079372282,,0.1333333403,0.1533333361,0.113333337,0.1333333378,0.1481499196,,1.7993681431,1.7175074816,1.6075828075,1.7081528107,1.8561103223
24359,0.0061463555,0.0007588082,0.0005165997,0.0024739211,0.0024613116,,0.9946954846,0.9992260933,0.9997364283,0.9978860021,0.9976197033,,2.0805368423,2.7866666317,2.2733333111,2.3801789284,2.2165493132,,0.1879194677,0.1000000015,0.200000003,0.1626398241,0.1488744148,,1.8211929798,1.8571885824,1.5537267923,1.7440361182,1.8505066121
24416,0.0063302927,0.0035635892,0.0004823038,0.0034587286,0.0025111825,,0.9961483479,0.9902548194,0.999597311,0.9953334928,0.9975053928,,1.8200000525,1.9533333778,1.8799999952,1.8844444752,2.1999440713,,0.2066666633,0.1266666651,0.1866666675,0.1733333319,0.1500973606,,1.8720890284,1.8472117186,1.4780131578,1.7324379683,1.8446031799
24512,0.0108240116,0.000564369,0.001067589,0.0041519899,0.0025932228,,0.9917789698,0.9998604655,0.9975488186,0.9963960846,0.9974499274,,1.8799999952,2.1533334255,1.6266666651,1.8866666953,2.1842802025,,0.226666674,0.1066666692,0.1733333319,0.1688888917,0.1510369372,,1.9425288439,1.6651536226,1.8698983192,1.8258602619,1.843666034
24557,0.0139111411,0.0020209732,0.0009222375,0.0056181173,0.0027444676,,0.9874557257,0.9985877872,0.9990305305,0.9950246811,0.9973286651,,1.7333333492,2.4066667557,2.0666666031,2.0688889027,2.1785106375,,0.1933333278,0.1066666692,0.1199999973,0.1399999981,0.1504850902,,2.041936636,1.7692437172,1.7694624662,1.8602142731,1.844493446
24561,0.0023092842,0.0005029055,0.0006908696,0.0011676864,0.0026656285,,0.9962427616,0.9992306232,0.998627305,0.9980335633,0.99736391,,2.8466665745,3.1800000668,2.1800000668,2.7355555693,2.2063628841,,0.1533333361,0.1000000015,0.1400000006,0.1311111127,0.1495163914,,2.0882546902,1.89366889,1.8041074276,1.9286770026,1.8487026238
24621,0.0076038279,0.0002489852,0.0015968316,0.0031498816,0.0026898412,,0.9933037162,0.9996738434,0.9984630942,0.9971468846,0.9973530587,,2.0999999046,2.5466666222,1.9261745214,2.1909470161,2.2055920907,,0.1800000072,0.0933333337,0.0201342274,0.0978225227,0.1469316979,,2.0135803223,1.7380292416,1.9211657047,1.8909250895,1.8508137471
24667,0.0065057068,0.0008380593,0.0028876378,0.003410468,0.0027258725,,0.9928970933,0.9996432066,0.9962618351,0.9962673783,0.9972987747,,1.5266666412,2.3733332157,3.1933333874,2.3644444148,2.2135347069,,0.2933333218,0.1533333361,0.0133333337,0.1533333305,0.1472517796,,1.8879411221,1.7539125681,1.9423719645,1.8614085515,1.8513434873
24697,0.0026742434,0.0003273439,0.0002912244,0.0010976039,0.0026444591,,0.9971254468,0.9990876317,0.9999431372,0.9987187386,0.9973697729,,1.6066666842,2.5933332443,2.3533332348,2.1844443878,2.212080191,,0.2866666615,0.113333337,0.0466666669,0.1488888885,0.147333635,,1.7351601124,1.6038088799,1.9460291862,1.7616660595,1.8468596159
24719,0.0055733398,0.0003089728,0.0005564371,0.0021462499,0.0026195486,,0.9961891174,0.9996023178,0.9997320175,0.9985078176,0.9974266751,,1.5866667032,1.9199999571,3.0294117928,2.1786928177,2.2104108223,,0.2866666615,0.1666666716,0.0367647074,0.1633660135,0.1481352539,,1.7049782276,1.7172539234,2.0007941723,1.8076754411,1.8449004072
24727,0.0110234516,0.0007723079,0.0014194491,0.0044050695,0.0027088247,,0.9911836386,0.9994302392,0.9987160563,0.9964433114,0.9973775069,,1.7133333683,1.8466666937,1.8918918371,1.8172972997,2.1907551462,,0.2800000012,0.1333333403,0.0608108118,0.1580480511,0.1486308938,,1.7057218552,1.685264945,2.1145441532,1.8351769845,1.844414236
24790,0.0056876191,0.0003419376,0.0009311732,0.0023202433,0.0026893956,,0.993807137,0.9992934465,0.9988194108,0.9973066648,0.9973739648,,1.9199999571,2.4000000954,3.3133332729,2.5444444418,2.208439611,,0.200000003,0.0666666701,0.0466666669,0.1044444467,0.1464215714,,1.9902162552,1.9963819981,2.1339190006,2.040172418,1.8542021451
24849,0.0081748217,0.0013524088,0.0016041249,0.0037104518,0.0027404484,,0.9931819439,0.9975438118,0.9988031387,0.9965096315,0.9973307482,,1.5133333206,1.6599999666,2.5999999046,1.9244443973,2.1942398503,,0.2599999905,0.1733333319,0.1800000072,0.2044444432,0.149322715,,2.0671365261,1.8545976877,2.0667111874,1.9961484671,1.8612994612
24879,0.0025080356,0.0003662833,0.0003780898,0.0010841362,0.0026576328,,0.9970920086,0.9999052882,0.9986679554,0.9985550841,0.997391965,,1.8266667128,1.8733333349,2.3599998951,2.0199999809,2.1855278568,,0.2733333409,0.1333333403,0.1266666651,0.1777777821,0.1507454684,,1.6262022257,1.4902317524,2.058860302,1.7250980934,1.8544893928
24895,0.0034517029,0.0002788871,0.0075493944,0.0037599948,0.0027127509,,0.9974942207,0.9985420108,0.9935690165,0.9965350827,0.9973491208,,1.6266666651,2.293333292,2.5133333206,2.1444444259,2.1834736853,,0.2800000012,0.1933333278,0.0799999982,0.1844444424,0.1524304171,,1.7691061497,1.2927536964,2.0196218491,1.6938272317,1.8464562848
24901,0.0074009756,0.0001746868,0.0010049973,0.0028602199,0.0027201243,,0.9942258,0.9996949434,0.9986841679,0.9975349704,0.9973584133,,1.4466667175,2.4066667557,1.9733333588,1.9422222773,2.1714111149,,0.2466666698,0.1400000006,0.1800000072,0.1888888925,0.1542533409,,1.7399072647,1.3246572018,2.0122392178,1.6922678947,1.8387468653
24934,0.0031985424,0.0001388501,0.0044740387,0.0026038104,0.0027143086,,0.9968595505,0.9997823238,0.9922882318,0.9963100354,0.9973059944,,1.853333354,2.5599999428,1.6866666079,2.0333333015,2.1645072242,,0.1933333278,0.1533333361,0.1199999973,0.1555555537,0.1543184515,,1.7372386456,1.3161767721,2.1135816574,1.7223323584,1.8329261399
24963,0.003795539,0.0005974126,0.0008721805,0.001755044,0.0026663454,,0.9951918721,0.9995476007,0.9993523359,0.9980306029,0.9973422249,,1.8933333158,1.5066666603,3.2533333302,2.2177777688,2.1671707514,,0.2666666806,0.1599999964,0.0933333337,0.1733333369,0.1552691958,,1.8873032331,1.5765011311,2.1686651707,1.877489845,1.8351543252
24977,0.0036589322,0.0004671386,0.0136886789,0.0059382499,0.0028299406,,0.9952498674,0.9997836351,0.9933159351,0.9961164792,0.9972809376,,1.9133332968,1.5800000429,2.8133332729,2.1022222042,2.1639233241,,0.2133333385,0.1733333319,0.1400000006,0.175555557,0.1562835138,,1.7733743191,1.4813992977,2.1402647495,1.7983461221,1.833313915
25008,0.0040824614,0.0038036068,0.0010830491,0.0029897058,0.0028379289,,0.9949150085,0.9985103607,0.9993547201,0.9975933631,0.9972965589,,1.8040540218,1.5733333826,2.8466665745,2.0746846596,2.1594613908,,0.3108108044,0.0933333337,0.0933333337,0.1658258239,0.1567606293,,1.7486732006,1.9490776062,1.9812220335,1.8929909468,1.8362977666
25047,0.0031632939,0.0003658726,0.0006778389,0.0014023352,0.0027661492,,0.9958767891,0.9998685122,0.9982461929,0.9979971647,0.9973315891,,1.5866667032,1.7533333302,2.4866666794,1.9422222376,2.1485994332,,0.2066666633,0.2399999946,0.1800000072,0.2088888884,0.1593670423,,1.8100613356,1.7105875015,1.88370502,1.8014512857,1.8345554426
25133,0.0151664214,0.0002636039,0.0001316683,0.0051872312,0.0028872033,,0.9884455204,0.9998345375,0.9999248981,0.9960683187,0.9972684256,,2.0266666412,2.6866667271,2.1933333874,2.3022222519,2.1562805741,,0.2466666698,0.1000000015,0.1333333403,0.1600000039,0.1593986904,,1.8373676538,1.6183437109,1.7406736612,1.732128342,1.8294340875
25206,0.0034145971,8.13E-05,0.0001491408,0.0012150044,0.0028035934,,0.9978322983,0.9989196658,0.9992697239,0.998673896,0.9973386991,,1.5199999809,1.6533333063,1.5733333826,1.5822222233,2.1275776566,,0.1533333361,0.2066666633,0.1466666609,0.1688888868,0.1598732002,,1.847189188,1.1168862581,1.8308776617,1.5983177026,1.8178782683
25231,0.0051085185,0.0002949913,0.0006205834,0.0020080311,0.0027638152,,0.9955833554,0.99995327,0.9996572733,0.9983979662,0.9973916625,,2.086666584,2.293333292,1.3266667128,1.9022221963,2.1163098836,,0.2733333409,0.1933333278,0.1466666609,0.2044444432,0.1621017623,,1.8649671078,0.6871048808,1.7316703796,1.4279141227,1.798380061
25244,0.007619347,0.0004466238,0.0003440359,0.0028033356,0.0027657913,,0.991150856,0.9999184012,0.9991775751,0.9967489441,0.9973595266,,1.9666666985,1.7400000095,2.5266666412,2.0777777831,2.1143832785,,0.2066666633,0.1333333403,0.1533333361,0.1644444466,0.1622188965,,1.7781211138,0.5801087022,1.9498332739,1.4360210299,1.7802621095
25251,0.0024916604,5.76E-05,6.02E-05,0.0008698104,0.0026709922,,0.9941305518,0.9999546409,0.9996092319,0.9978981415,0.9973864573,,1.6399999857,1.6599999666,2.9866666794,2.0955555439,2.1134418918,,0.2533333302,0.1466666609,0.0799999982,0.1599999964,0.1621079515,,1.8178100586,0.6182143688,1.9828317165,1.472952048,1.7648966064
25253,0.0035778275,5.30E-05,0.0002071347,0.0012793049,0.0026014079,,0.9970806837,0.9999544621,0.9997776747,0.9989376068,0.9974640148,,1.6399999857,1.6599999666,2.9866666794,2.0955555439,2.1125475744,,0.2533333302,0.1466666609,0.0799999982,0.1599999964,0.1620025538,,1.8178100586,0.6182143688,1.9828317165,1.472952048,1.7502993785
25332,0.005393683,0.0005167156,0.0012061857,0.0023721947,0.0025899472,,0.9941283464,0.9998954535,0.9990651608,0.9976963202,0.9974756301,,2.0333333015,1.6799999475,2.3866667747,2.0333333413,2.1085868627,,0.2533333302,0.2399999946,0.1400000006,0.2111111085,0.1644579815,,1.874628067,1.4764033556,1.9921469688,1.7810594638,1.7518373827
25391,0.0036574868,0.0007618241,5.76E-05,0.0014922994,0.0025350648,,0.9970580935,0.998187542,0.9998146892,0.9983534416,0.9975195206,,1.5266666412,1.6200000048,2.293333292,1.8133333127,2.0938241852,,0.2933333218,0.1866666675,0.2133333385,0.2311111093,0.1677906379,,1.6328696012,1.6471959352,1.3141983747,1.5314213037,1.7408165788
25505,0.0070890151,0.0017243718,0.0003414813,0.0030516227,0.0025608927,,0.9936863184,0.9992758036,0.9999258518,0.9976293246,0.9975250108,,1.7799999714,2.8533332348,2.4533333778,2.3622221947,2.1072440857,,0.2866666615,0.1199999973,0.0933333337,0.1666666642,0.1677344392,,1.8149271011,1.8039788008,1.8064413071,1.8084490697,1.7441982033
25520,0.0029290202,0.0005867688,0.0010560473,0.0015239454,0.0025090453,,0.9963933229,0.9992594719,0.9999499321,0.9985342423,0.9975754724,,1.7999999523,2.9463086128,1.5599999428,2.102102836,2.1069870232,,0.2599999905,0.0939597338,0.1333333403,0.1624310215,0.1674692683,,1.7877070904,1.7179881334,1.9438675642,1.8165209293,1.7478143396
25572,0.0041301157,6.41E-05,0.0013067595,0.0018336682,0.0024752765,,0.9971284866,0.9999095201,0.9998324513,0.9989568194,0.9976445398,,1.8266667128,1.7718120813,2.9800000191,2.1928262711,2.1112789856,,0.2933333218,0.1946308762,0.0733333305,0.1870991761,0.1684507637,,1.6242278814,1.7937964201,1.9637348652,1.7939197222,1.7501196088
25599,0.0066271834,9.85E-05,0.0018040236,0.0028432209,0.0024936737,,0.9935932755,0.9999402761,0.9989264011,0.9974866509,0.9976366453,,1.5866667032,3.1986300945,2.0066666603,2.2639878194,2.1189144273,,0.2800000012,0.102739729,0.1599999964,0.1809132422,0.1690738876,,1.8884831667,1.5857161283,2.0633621216,1.8458538055,1.7549063186
25661,0.0112640895,0.000338433,8.52E-05,0.0038959151,0.0025637858,,0.993052125,0.9997326136,0.9999405146,0.9975750844,0.9976335673,,1.9066666365,2.4533333778,2.1232876778,2.1610958974,2.1210235008,,0.2533333302,0.0399999991,0.1986301392,0.1639878228,0.1688195844,,1.8519612551,1.910738349,1.7253893614,1.8293629885,1.7586291521
25686,0.003998735,0.0007297203,0.0002517873,0.0016600809,0.0025186005,,0.9958246946,0.9997523427,0.9996410012,0.9984060129,0.9976721896,,1.6866666079,2.6382977962,2.5733332634,2.2994325558,2.1299439536,,0.2733333409,0.0638297871,0.1000000015,0.1457210431,0.1676646573,,1.7637751102,2.0423595905,1.9025354385,1.9028900464,1.7658421968
25747,0.0019173526,0.0015296062,0.0001624775,0.0012031454,0.0024528278,,0.9968069792,0.9984836578,0.996134758,0.9971417983,0.99764567,,1.7266666889,2.5103447437,1.9600000381,2.0656704903,2.1267302804,,0.2333333343,0.1103448272,0.1666666716,0.1701149444,0.1677871717,,1.6877980232,2.0313696861,1.9973608255,1.9055095116,1.7728255626
25775,0.0052613616,0.0001250353,0.0009210934,0.0021024968,0.0024353112,,0.9956914186,0.9994949698,0.9993875027,0.9981912971,0.9976729513,,1.6133333445,2.293333292,2.1533334255,2.0200000207,2.1213937674,,0.2866666615,0.113333337,0.1266666651,0.1755555545,0.1681755908,,1.4504094124,1.9789440632,2.0243439674,1.8178991477,1.7750792418
25780,0.0040353807,0.0005862491,0.0016847206,0.0021021168,0.0024186515,,0.9939514399,0.9994109869,0.9969013929,0.9967546066,0.9976270341,,1.3666666746,3.0799999237,2.8466665745,2.4311110576,2.1368796319,,0.2133333385,0.0799999982,0.1000000015,0.1311111127,0.1663223669,,1.631431818,1.9620841742,2.0859000683,1.8931386868,1.7809822141
25812,0.0083524399,0.0008733874,0.0008455532,0.0033571268,0.0024655753,,0.993185401,0.9993847013,0.9976273179,0.9967324734,0.9975823061,,1.8666666746,1.7333333492,2.3333332539,1.9777777592,2.1289245383,,0.3000000119,0.1333333403,0.1266666651,0.1866666724,0.1673395822,,1.8660517931,1.8503724337,1.9847700596,1.9003980954,1.7869530081
25847,0.0044253669,0.000180614,0.0005963971,0.001734126,0.0024290028,,0.9948004484,0.999553442,0.9998885989,0.9980808298,0.9976072323,,1.2333333492,3.4266667366,2.6400001049,2.4333333969,2.1441449812,,0.2533333302,0.086666666,0.086666666,0.1422222207,0.1660837141,,1.7408913374,1.7014311552,2.0587124825,1.833678325,1.789289274
25863,0.005184391,0.0018887089,0.0014715684,0.0028482228,0.0024499638,,0.9959151745,0.9994472265,0.9994752407,0.9982792139,0.9976408313,,1.3733333349,2.3066666126,2.2999999523,1.9933333,2.1366043972,,0.3266666532,0.1733333319,0.200000003,0.2333333294,0.1694461949,,1.8124133348,1.8551430702,1.9365241528,1.8680268526,1.7932261529
25880,0.0054213894,0.0004826832,0.0004576987,0.0021205904,0.0024334951,,0.9945437908,0.9993011355,0.9988430738,0.9975626667,0.9976369231,,1.7999999523,2.4400000572,2.0666666031,2.1022222042,2.1348852875,,0.3266666532,0.0799999982,0.1066666692,0.1711111069,0.1695294405,,1.7862478495,1.7590512037,1.795063138,1.7801207304,1.7925708818
25921,0.0074889613,0.0002729411,0.0005028041,0.0027549022,0.0024495655,,0.9941455126,0.9998362064,0.9987041354,0.9975619515,0.9976331745,,1.8266667128,2.2133333683,2.0333333015,2.0244444609,2.1293632462,,0.2199999988,0.1400000006,0.200000003,0.1866666675,0.1703863018,,1.798545599,1.8912785053,1.7959001064,1.8285747369,1.7943710745
25973,0.0055780997,0.0007797128,6.01E-05,0.0021392975,0.0024340521,,0.9954634905,0.9987295866,0.9999545813,0.9980492194,0.9976539768,,1.9066666365,2.1866667271,1.9066666365,2,2.1228950839,,0.1400000006,0.0733333305,0.1533333361,0.1222222224,0.1679780979,,1.9861892462,2.0265378952,1.374114871,1.7956140041,1.794433221
26015,0.0081395125,0.0005226033,0.0007983082,0.0031534747,0.0024700232,,0.9930671453,0.9994475245,0.999434948,0.9973165393,0.9976371049,,1.8333333731,3.1600000858,1.3799999952,2.1244444847,2.1229725539,,0.1800000072,0.0666666701,0.1866666675,0.1444444483,0.1668014154,,2.0950756073,2.1177034378,1.3493484259,1.8540424903,1.7974136845
26029,0.0043089204,0.0009199072,0.0029378997,0.0027222424,0.0024826342,,0.9945696592,0.9978994727,0.9981145859,0.9968612393,0.9975983116,,3.2599999905,2.3066666126,1.4066666365,2.3244444132,2.1330461469,,0.0666666701,0.0733333305,0.2599999905,0.1333333304,0.1651280111,,2.0198061466,2.1008820534,1.3786576986,1.8331152995,1.7991987652
26045,0.0041701961,9.47E-05,0.0007742401,0.0016797283,0.0024424889,,0.9976745248,0.9999349117,0.9990175962,0.9988756776,0.9976621799,,2.7718119621,3.3333332539,1.5066666603,2.5372706254,2.1532573708,,0.0604026839,0.0799999982,0.2066666633,0.1156897818,0.1626560997,,2.0379066467,2.0401473045,1.4467020035,1.8415853182,1.8013180929
26066,0.0039190394,0.0004590223,0.0002661969,0.0015480862,0.0023977687,,0.9960634112,0.9998295307,0.9990265369,0.998306493,0.9976943956,,1.9666666985,2.0466666222,1.5466666222,1.8533333143,2.138261168,,0.2399999946,0.1199999973,0.1666666716,0.1755555545,0.1633010724,,2.1328687668,1.9662313461,1.6924369335,1.9305123488,1.8077778057
26075,0.0037328945,6.22E-05,0.0006701799,0.0014884191,0.0023523013,,0.9940211773,0.9984776974,0.9984813929,0.9969934225,0.9976593469,,1.9800000191,2.5416667461,2.0066666603,2.1761111418,2.1401536667,,0.1866666675,0.1527777761,0.1800000072,0.1731481502,0.1637934263,,2.023291111,1.9352769852,1.7546359301,1.9044013421,1.8126089825
26091,0.0021017331,0.0002103935,0.0006719549,0.0009946938,0.0022844209,,0.9964746237,0.9972022772,0.9999316931,0.9978695313,0.9976698561,,2.5,1.8724832535,1.5199999809,1.9641610781,2.1313540372,,0.1333333403,0.1543624103,0.1199999973,0.1358985826,0.1623986841,,1.9211403131,1.9565960169,1.9187370539,1.9321577946,1.8185864231
26094,0.004038332,0.0006787166,0.0001087749,0.0016086079,0.0022506302,,0.9961258769,0.998873651,0.9998981953,0.9982992411,0.9977013254,,2.5,1.8724832535,1.5199999809,1.9641610781,2.1229943893,,0.1333333403,0.1543624103,0.1199999973,0.1358985826,0.161073679,,1.9211403131,1.9565960169,1.9187370539,1.9321577946,1.8242649917
26154,0.0054453881,0.0008297449,0.0003488946,0.0022080092,0.0022484992,,0.9925457239,0.9992377758,0.9994885325,0.9970906774,0.997670793,,1.5733333826,2.293333292,2.086666584,1.9844444195,2.1160668908,,0.1933333278,0.2066666633,0.1466666609,0.1822222173,0.162131106,,1.9588398933,1.7423789501,2.0048148632,1.9020112356,1.8281523039
26155,0.0082295472,0.0006892356,0.0008863502,0.0032683776,0.0022994931,,0.990623951,0.9986008406,0.9995664358,0.9962637424,0.9976004405,,1.5733333826,2.293333292,2.086666584,1.9844444195,2.1094857672,,0.1933333278,0.2066666633,0.1466666609,0.1822222173,0.1631356615,,1.9588398933,1.7423789501,2.0048148632,1.9020112356,1.8318452505
26169,0.0057115089,0.0008100772,0.0006286672,0.0023834178,0.0023036893,,0.9947568178,0.997317791,0.9993970394,0.9971572161,0.9975782792,,1.5399999619,1.7200000286,2.5133333206,1.924444437,2.1002337007,,0.226666674,0.1733333319,0.1333333403,0.1777777821,0.1638677676,,1.7995591164,1.7946697474,2.0508370399,1.8816886346,1.8343374197
26279,0.0059751533,0.0005592164,0.000226536,0.0022536352,0.0023011866,,0.9933379889,0.9995243549,0.9999446273,0.9976023237,0.9975794815,,2.0999999046,2.0666666031,1.7599999905,1.9755554994,2.0939997907,,0.226666674,0.1533333361,0.0733333305,0.1511111135,0.1632299349,,1.9401549101,1.9969090223,1.9158160686,1.9509600004,1.8401685487
26292,0.0058302307,0.0001880145,0.0008314856,0.0022832436,0.0023002895,,0.9941907525,0.9998620749,0.9994711876,0.9978413383,0.9975925743,,1.8933333158,2.3133332729,1.9533333778,2.0533333222,2.0919664672,,0.1733333319,0.1666666716,0.2066666633,0.1822222223,0.1641795492,,1.9369815588,1.8847664595,1.9464992285,1.9227490822,1.8442975754
26303,0.0042185937,0.001446519,0.0016103319,0.0024251482,0.0023065324,,0.9940663576,0.9989632368,0.9981172085,0.9970489343,0.9975653923,,2.0599999428,1.6933333874,2.5133333206,2.0888888836,2.0918125881,,0.1800000072,0.1733333319,0.1066666692,0.1533333361,0.1636372386,,1.9303641319,1.8155553341,2.0312416553,1.9257203738,1.8483687153
26379,0.0054903603,0.00028241,0.0001530376,0.0019752693,0.0022899693,,0.9928615689,0.9994215965,0.9998861551,0.9973897735,0.9975566114,,2.1666667461,2.2599999905,1.8666666746,2.0977778037,2.0921108488,,0.1400000006,0.1466666609,0.1533333361,0.1466666659,0.1627887099,,1.8135191202,1.8140445948,1.6842393875,1.7706010342,1.8444803312
26393,0.0056603272,0.0003122223,0.0002918657,0.0020881384,0.0022798777,,0.9945149422,0.9990782738,0.999425292,0.997672836,0.9975624226,,1.7733333111,3.2000000477,2.2400000095,2.4044444561,2.1077275292,,0.2800000012,0.0933333337,0.1866666675,0.1866666675,0.1639826078,,1.8860808611,1.5473688841,1.6848077774,1.7060858409,1.8375606067
26403,0.0060121538,0.0034195434,0.0004611334,0.0032976102,0.0023307643,,0.9971628189,0.9976364374,0.9993487597,0.9980493387,0.9975867684,,1.4933333397,2.9933333397,2.7599999905,2.4155555566,2.1231189306,,0.2199999988,0.113333337,0.1199999973,0.151111111,0.163339033,,2.0343520641,1.2993407249,1.7325205803,1.6887377898,1.8301194659
26409,0.0026626154,0.0003391076,0.0003691885,0.0011236371,0.002270408,,0.9980334044,0.999887526,0.9997270703,0.9992160002,0.99766823,,1.4933333397,2.9933333397,2.7599999905,2.4155555566,2.1377407619,,0.2199999988,0.113333337,0.1199999973,0.151111111,0.1627276369,,2.0343520641,1.2993407249,1.7325205803,1.6887377898,1.8230503821
26470,0.0070718545,0.0003320462,0.0007186038,0.0027075015,0.0022922627,,0.9943932891,0.9986733198,0.9995188713,0.9975284934,0.9976612432,,1.7133333683,4.4200000763,1.5599999428,2.5644444625,2.1590759469,,0.2199999988,0.0133333337,0.1533333361,0.1288888895,0.1610356995,,1.8534457684,1.7288460732,1.4813141823,1.6878686746,1.8162912967
26512,0.004727236,0.0003200408,0.0005893836,0.0018788868,0.0022715939,,0.9967303872,0.998880744,0.9994003177,0.9983371496,0.9976950385,,2.1133332253,2.6133332253,1.9199999571,2.2155554692,2.161899923,,0.200000003,0.1333333403,0.1800000072,0.1711111168,0.1615394704,,1.8861843348,1.8371274471,1.6085089445,1.7772735755,1.8143404106
26670,0.0107216202,0.0026002631,0.0001765552,0.0044994795,0.0023829882,,0.9946190715,0.9952928424,0.9999539852,0.9966219664,0.9976413849,,1.2599999905,2.1199998856,1.8972603083,1.7590867281,2.1417592633,,0.1666666716,0.1333333403,0.1232876703,0.1410958941,0.1605172916,,1.9405406713,2.0567936897,1.6437096596,1.8803480069,1.8176407904
26708,0.0021218655,0.0001313886,0.0003120291,0.0008550944,0.0023065935,,0.9982706308,0.9988735318,0.9997885227,0.9989775618,0.9977081937,,1.6599999666,2.1466667652,2.7481482029,2.1849383116,2.1439182157,,0.200000003,0.1333333403,0.1185185164,0.1506172866,0.1600222913,,1.8995631933,2.042304039,1.6487125158,1.8635265827,1.8199350801
26754,0.0028675473,0.000277013,0.0005836035,0.0012427213,0.0022533999,,0.9969451427,0.9997963905,0.9995604753,0.9987673362,0.9977611508,,1.3400000334,2.4466667175,1.9328858852,1.9065175454,2.1320481822,,0.3400000036,0.1199999973,0.0872483253,0.1824161087,0.1611419822,,1.7239106894,2.0051572323,2.0451519489,1.9247399569,1.8251753239
26756,0.0028924234,0.0001973035,0.0002666916,0.0011188062,0.0021966702,,0.9972898364,0.9995683432,0.9991050959,0.9986544251,0.9978058146,,1.3400000334,2.4466667175,1.9328858852,1.9065175454,2.1207716503,,0.3400000036,0.1199999973,0.0872483253,0.1824161087,0.1622056885,,1.7239106894,2.0051572323,2.0451519489,1.9247399569,1.8301535555
26796,0.0046029072,0.0026855364,0.0001744212,0.0024876216,0.0022112177,,0.9951015711,0.9982551932,0.9995478988,0.9976348877,0.9977972682,,1.3266667128,2.1744966507,1.9533333778,1.8181655804,2.1056413468,,0.3600000143,0.1476510018,0.113333337,0.2069947844,0.1644451433,,1.8177303076,1.9491239786,1.7992500067,1.8553680976,1.8314142827
26797,0.0082317526,0.0005815763,0.0010719078,0.0032950789,0.0022654108,,0.9919654131,0.9981464148,0.9994732738,0.9965283672,0.9977338232,,1.3266667128,2.1744966507,1.9533333778,1.8181655804,2.0912675585,,0.3600000143,0.1476510018,0.113333337,0.2069947844,0.1665726254,,1.8177303076,1.9491239786,1.7992500067,1.8553680976,1.8326119734
26798,0.0050328951,0.0003773363,8.25E-05,0.0018309025,0.0022436854,,0.9938790798,0.9999160171,0.9995441437,0.9977797469,0.9977361194,,1.3266667128,2.1744966507,1.9533333778,1.8181655804,2.0776124596,,0.3600000143,0.1476510018,0.113333337,0.2069947844,0.1685937333,,1.8177303076,1.9491239786,1.7992500067,1.8553680976,1.8337497796
26814,0.0039277715,0.0009431264,0.0010510606,0.0019739862,0.0022302004,,0.9956495762,0.9995646477,0.9999503493,0.9983881911,0.9977687229,,1.5933333635,1.7733333111,1.3600000143,1.575555563,2.0525096148,,0.3533333242,0.1466666609,0.2466666698,0.248888885,0.1726084909,,1.800876379,1.847058773,1.6323894262,1.7601081928,1.8300677003
26827,0.0045965435,0.0016134875,0.0001751124,0.0021283811,0.0022251095,,0.9949361086,0.9993472099,0.9994742274,0.997919182,0.9977762459,,1.8799999952,2.1199998856,1.5333333015,1.8444443941,2.0421063537,,0.2199999988,0.1599999964,0.1866666675,0.1888888876,0.1734225107,,1.7488979101,1.8504683971,1.6009353399,1.7334338824,1.8252360094
26829,0.0055644284,0.0007989107,0.0004263686,0.0022632359,0.0022270158,,0.9960215092,0.9995356798,0.9995261431,0.9983611107,0.9978054891,,1.8799999952,2.1199998856,1.5333333015,1.8444443941,2.0322232558,,0.2199999988,0.1599999964,0.1866666675,0.1888888876,0.1741958296,,1.7488979101,1.8504683971,1.6009353399,1.7334338824,1.820645903
26928,0.0076849312,0.0003903874,0.0001610141,0.0027454442,0.0022529372,,0.9882295132,0.9998323321,0.9998784065,0.9959800839,0.9977142189,,1.9133332968,2.2466666698,3.4000000954,2.5200000207,2.056612094,,0.2800000012,0.1400000006,0.1066666692,0.175555557,0.1742638159,,1.8747135401,1.9388589859,1.7032212019,1.8389312426,1.82156017
27067,0.004210731,0.0001953564,0.0007703239,0.0017254704,0.0022265639,,0.9979213476,0.9997195005,0.9984740019,0.99870495,0.9977637554,,1.4466667175,1.8333333731,2.731543541,2.0038478772,2.0539738832,,0.2733333409,0.2133333385,0.0201342274,0.1689336356,0.1739973069,,1.7240167856,1.9762907028,1.4159479141,1.7054184675,1.8157530849
27078,0.003257758,0.0051361308,0.000586952,0.0029936136,0.0022649164,,0.9968398809,0.9946255684,0.9999539256,0.9971397916,0.9977325572,,1.5570470095,1.6799999475,1.6000000238,1.6123489936,2.0318926387,,0.3489933014,0.1933333278,0.0666666701,0.2029977664,0.1754473299,,1.6091421843,1.971835494,1.7725704908,1.7845160564,1.8141912335
27142,0.0046294173,0.0001700363,0.0017539171,0.0021844569,0.0022608934,,0.9983379841,0.9998307824,0.9983099103,0.9988262256,0.9977872407,,1.5199999809,2.0333333015,1.9600000381,1.8377777735,2.0221868954,,0.3199999928,0.1466666609,0.0466666669,0.1711111069,0.1752305187,,1.6990675926,1.8416543007,1.7070028782,1.7492415905,1.8109437513
27148,0.0092831654,0.024637036,0.0016761922,0.0118654645,0.0027411219,,0.993727088,0.9914597273,0.9986581802,0.9946149985,0.9976286285,,1.5199999809,2.0333333015,1.9600000381,1.8377777735,2.0129664393,,0.3199999928,0.1466666609,0.0466666669,0.1711111069,0.1750245482,,1.6990675926,1.8416543007,1.7070028782,1.7492415905,1.8078586433
27154,0.0038600732,0.0017453425,0.0015811814,0.0023955324,0.0027238425,,0.9958072901,0.9980467558,0.9979929924,0.9972823461,0.9976113144,,1.4666666985,1.9533333778,3.0133333206,2.1444444656,2.0195403407,,0.4199999869,0.1933333278,0.1266666651,0.2466666599,0.1786066537,,1.7726693153,1.6801424026,1.498362422,1.65039138,1.7999852801
27158,0.0057680141,0.001307242,0.0006746072,0.0025832878,0.0027168147,,0.9938864708,0.9983394146,0.9991306067,0.9971188307,0.9975866902,,1.4666666985,1.9533333778,3.0133333206,2.1444444656,2.0257855469,,0.4199999869,0.1933333278,0.1266666651,0.2466666599,0.182009654,,1.7726693153,1.6801424026,1.498362422,1.65039138,1.7925055851
27159,0.0045139166,0.0012748877,0.0012151457,0.00233465,0.0026977065,,0.9959602356,0.998499155,0.9996803999,0.9980465968,0.9976096856,,1.4666666985,1.9533333778,3.0133333206,2.1444444656,2.0317184928,,0.4199999869,0.1933333278,0.1266666651,0.2466666599,0.1852425043,,1.7726693153,1.6801424026,1.498362422,1.65039138,1.7853998748
27234,0.0034783259,0.0003785402,4.98E-05,0.0013022337,0.0026279328,,0.99553442,0.9998642206,0.9999454021,0.9984480143,0.997651602,,1.9333332777,3.4266667366,2.6133332253,2.6577777465,2.0630214555,,0.2533333302,0.0933333337,0.1266666651,0.1577777763,0.1838692679,,1.843433857,2.1231207848,1.1777436733,1.714766105,1.7818681864
27274,0.0060332357,0.0008342235,0.0005411124,0.0024695239,0.0026200124,,0.9945846796,0.9983422756,0.999199152,0.9973753691,0.9976377904,,1.3200000525,2.5906040668,1.9400000572,1.9502013922,2.0573804524,,0.2866666615,0.1476510018,0.200000003,0.2114392221,0.1852477656,,1.7330783606,1.9609848261,1.1591404676,1.6177345514,1.7736615046
27329,0.0077381656,0.0040358962,0.0009398862,0.0042379826,0.0027009109,,0.9915573001,0.9933892488,0.9999542236,0.9949669242,0.997504247,,1.6333333254,1.9266666174,1.3466666937,1.6355555455,2.036289207,,0.3133333325,0.200000003,0.2333333343,0.2488888899,0.1884298219,,1.7351757288,1.8876850605,1.4091579914,1.6773395936,1.7688454091
27358,0.0061918953,0.003986937,0.0002808157,0.0034865493,0.0027401928,,0.9930045605,0.9932972193,0.999763608,0.9953551292,0.9973967912,,1.7200000286,1.5,1.6933333874,1.6377778053,2.0163636369,,0.2533333302,0.1400000006,0.1400000006,0.1777777771,0.1878972196,,1.9416714907,1.8901321888,1.3844177723,1.7387404839,1.7673401628
27438,0.005235618,0.0011590072,0.0001168882,0.0021705045,0.0027117084,,0.9942330122,0.9987018704,0.9991481304,0.9973610044,0.9973950018,,1.9933333397,2.6066665649,2.0466666222,2.2155555089,2.0263232305,,0.2333333343,0.1733333319,0.0799999982,0.1622222215,0.1866134697,,1.7411501408,1.8883993626,1.7770479918,1.802199165,1.7690831129
27449,0.0030754898,0.0011144355,0.0015384543,0.0019094599,0.002671596,,0.9965103865,0.9989356995,0.9997864366,0.9984108408,0.9974457938,,1.4800000191,2.1666667461,1.5133333206,1.7200000286,2.0110070704,,0.2933333218,0.1866666675,0.1000000015,0.1933333303,0.1869494627,,1.7250537872,1.8896944523,1.6834384203,1.7660622199,1.7689320683
27457,0.004596354,0.000810904,0.0004924743,0.0019665774,0.0026363451,,0.9951662421,0.9987409115,0.9988282919,0.9975784818,0.9974524282,,1.7999999523,1.7133333683,1.6066666842,1.7066666683,1.9957900503,,0.2800000012,0.1466666609,0.0933333337,0.1733333319,0.1862686562,,1.7439941168,2.0107388496,1.574437499,1.7763901552,1.7693049726
27505,0.0059043011,0.0011910044,0.0001843208,0.0024265421,0.0026258549,,0.9952522516,0.9985489845,0.9979139566,0.9972383976,0.9974417266,,1.5733333826,2.7466666698,2.5533332825,2.2911111116,2.0105561034,,0.2133333385,0.1333333403,0.1466666609,0.1644444466,0.1851774457,,1.7951774597,1.9369652271,1.5051984787,1.7457803885,1.7681287434
27529,0.0055957525,0.0009076086,0.0013572583,0.0026202065,0.0026255725,,0.9963742495,0.9986700416,0.9990333319,0.9980258743,0.997470934,,1.5,1.5800000429,1.9066666365,1.6622222265,1.9931394095,,0.3466666639,0.1933333278,0.1800000072,0.2399999996,0.1879185734,,1.8520685434,1.8111947775,1.7028548717,1.7887060642,1.7691576094
27569,0.0035547556,0.0062413593,0.0009473844,0.0035811664,0.0026733522,,0.9957647324,0.9969953895,0.9992609024,0.9973403414,0.9974644044,,1.4400000572,2.1133332253,2.0266666412,1.8599999746,1.9864824378,,0.3400000036,0.1066666692,0.1533333361,0.200000003,0.1885226449,,1.8174189329,1.9488065243,2.105127573,1.9571176767,1.7785556128
27572,0.007234781,0.0017270818,0.0009774823,0.0033131151,0.0027053403,,0.9941122532,0.9979609251,0.9997954369,0.9972895384,0.9974556611,,1.2333333492,1.8600000143,2.5466666222,1.8799999952,1.9811583157,,0.2800000012,0.1466666609,0.113333337,0.1799999997,0.1880965126,,1.8673660755,2.0530207157,2.0643985271,1.9949284395,1.7893742541
27603,0.0055922898,0.0200209823,0.0011274286,0.0089135669,0.0030157517,,0.9959324598,0.9805257916,0.9992986321,0.9919189612,0.9971788261,,1.5800000429,2.7133333683,2.9533333778,2.4155555964,2.0028781797,,0.3333333433,0.1066666692,0.1333333403,0.1911111176,0.1882472429,,1.5884091854,1.9891227484,1.9991744757,1.8589021365,1.7928506483
27613,0.0029663693,0.0011930148,0.0037778134,0.0026457325,0.0029972507,,0.9961370826,0.9985212684,0.9989624023,0.9978735844,0.997213564,,1.4533333778,2.6533334255,2.6066665649,2.2377777894,2.0146231602,,0.3600000143,0.1000000015,0.0799999982,0.1800000047,0.187834881,,1.505284667,2.0178189278,1.9797786474,1.8342940807,1.7949228199
27620,0.0048552989,0.0013507959,0.0011900655,0.0024653868,0.0029706575,,0.9910370111,0.9987202287,0.9995391369,0.9964321256,0.9971744921,,1.4466667175,2.1066665649,3.5333333015,2.3622221947,2.0320031119,,0.3066666722,0.1333333403,0.0466666669,0.1622222265,0.1865542482,,1.7812731266,2.0243234634,2.058000803,1.9545324643,1.8029033021
27634,0.0019092647,0.0164191518,0.0009222853,0.0064169006,0.0031429697,,0.99731493,0.9759520292,0.9997646809,0.9910105467,0.9968662948,,1.7466666698,2.8933334351,2.2599999905,2.3000000318,2.0454029579,,0.3400000036,0.1199999973,0.1000000015,0.1866666675,0.1865598692,,1.7351243496,2.0407819748,2.0168542862,1.9309202035,1.8093041472
27638,0.0040899781,0.0016016721,0.0002194523,0.0019703675,0.0030843395,,0.9969097376,0.997805059,0.9998432994,0.998186032,0.9969322817,,1.7466666698,2.8933334351,2.2599999905,2.3000000318,2.0581328116,,0.3400000036,0.1199999973,0.1000000015,0.1866666675,0.1865652091,,1.7351243496,2.0407819748,2.0168542862,1.9309202035,1.81538495
27695,0.0039137397,0.0021644018,0.0030657614,0.0030479676,0.003082521,,0.996232152,0.9984562397,0.9969091415,0.9971991777,0.9969456265,,1.8466666937,2.1733334064,3.0533332825,2.3577777942,2.0731150607,,0.2533333302,0.1199999973,0.086666666,0.1533333311,0.1849036152,,1.7895393372,1.9454475641,2.0378789902,1.9242886305,1.820830134
27715,0.0067709745,0.00051914,0.0029348994,0.003408338,0.0030988118,,0.9922198653,0.9996078014,0.9916459322,0.9944911997,0.9968229051,,1.9266666174,2.5933332443,2.0466666222,2.188888828,2.0789037491,,0.3133333325,0.1599999964,0.1333333403,0.2022222231,0.1857695456,,1.875726819,1.9295067787,2.0485391617,1.9512575865,1.8273515066
27718,0.0029526288,0.0011864359,0.0007866552,0.0016419066,0.0030259665,,0.9966449738,0.9980634451,0.9992670417,0.9979918202,0.9968813509,,1.9266666174,2.5933332443,2.0466666222,2.188888828,2.084403003,,0.3133333325,0.1599999964,0.1333333403,0.2022222231,0.1865921795,,1.875726819,1.9295067787,2.0485391617,1.9512575865,1.8335468106
27739,0.0042372122,0.0012092805,0.001485666,0.0023107196,0.0029902042,,0.9960411787,0.999440372,0.9976783991,0.9977199833,0.9969232825,,1.6200000048,1.7533333302,1.9466667175,1.7733333508,2.0688495204,,0.2399999946,0.1066666692,0.1866666675,0.1777777771,0.1861514594,,1.7802737951,1.9491229057,2.0112001896,1.9135322968,1.8375460849
27825,0.0044953958,0.0006193473,0.0017135828,0.0022761086,0.0029544994,,0.9955662489,0.9987055063,0.9996956587,0.997989138,0.9969765753,,1.5333333015,3.1266667843,2.1333334446,2.2644445101,2.0786292699,,0.3133333325,0.0733333305,0.1733333319,0.186666665,0.1861772197,,1.8386340141,1.793058157,2.1430447102,1.9249122938,1.8419143954
27869,0.0028847824,0.0006375532,0.0032827496,0.0022683617,0.0029201925,,0.9984863997,0.9993841648,0.9982801676,0.9987169107,0.9970635921,,1.6399999857,1.7866666317,1.3733333349,1.5999999841,2.0546978056,,0.2533333302,0.1466666609,0.1666666716,0.1888888876,0.186312803,,1.9849578142,1.6692886353,2.0327322483,1.8956595659,1.8446016539
27916,0.0081025399,0.0021830371,0.003005245,0.004430274,0.0029956966,,0.9938778877,0.9991233349,0.9988158941,0.9972723722,0.9970740311,,1.6733332872,2.1733334064,1.6866666079,1.8444444338,2.044185137,,0.2933333218,0.1866666675,0.0933333337,0.1911111077,0.1865527183,,1.9016028643,1.5594524145,2.0697031021,1.843586127,1.8445508776
27918,0.0080469428,0.0012751365,0.0013048882,0.0035423225,0.0030230279,,0.9951181412,0.9988136888,0.9992227554,0.9977181951,0.9971062393,,1.6733332872,2.1733334064,1.6866666079,1.8444444338,2.0341981019,,0.2933333218,0.1866666675,0.0933333337,0.1911111077,0.1867806377,,1.9016028643,1.5594524145,2.0697031021,1.843586127,1.84450264
27950,0.0094183097,0.0022196744,0.0008210707,0.0041530183,0.0030795274,,0.9928235412,0.9981893301,0.9991518259,0.9967215657,0.9970870056,,1.9600000381,1.7866666317,2.3666665554,2.0377777418,2.0343770839,,0.2533333302,0.2533333302,0.0933333337,0.199999998,0.1874416058,,1.909840703,1.8170074224,1.9249997139,1.8839492798,1.846474972
27968,0.0067065209,0.0020937608,0.0007444787,0.0031815868,0.0030846304,,0.9940159321,0.9987136126,0.9988619089,0.9971971512,0.9970925129,,1.8200000525,2.4866666794,2.1800000668,2.1622222662,2.040769343,,0.3400000036,0.1466666609,0.1333333403,0.2066666683,0.1884028589,,1.6515344381,1.9493973255,1.9156367779,1.8388561805,1.8460940324
27991,0.0071663028,0.000594901,0.0021878697,0.0033163578,0.0030962168,,0.9927062988,0.9998243451,0.9982299209,0.9969201883,0.9970838966,,1.6066666842,2.0266666412,1.8866666555,1.8399999936,2.0307308755,,0.3199999928,0.1866666675,0.0666666701,0.1911111102,0.1885382714,,1.7477815151,1.909399271,2.0467181206,1.9012996356,1.8488543126
28105,0.0048008682,0.0001957223,0.0007369701,0.0019111869,0.0030369653,,0.9944780469,0.9978971481,0.9994825125,0.9972859025,0.9970939969,,1.7333333492,2.4266667366,1.4933333397,1.8844444752,2.0234165555,,0.2399999946,0.1466666609,0.1400000006,0.175555552,0.1878891355,,1.9004892111,1.8723263741,1.7824851274,1.8517669042,1.8489999422
28251,0.0063693095,0.001094014,0.0005398259,0.0026677165,0.0030185028,,0.9917256832,0.9993957281,0.9996792078,0.9969335397,0.9970859741,,1.6133333445,2.6199998856,1.7000000477,1.9777777592,2.0211346157,,0.2466666698,0.113333337,0.1666666716,0.1755555595,0.1872724567,,2.0156886578,1.8350746632,1.8827683926,1.9111772378,1.852108807
28277,0.0065212417,0.0002422505,0.0009018705,0.0025551209,0.0029953337,,0.9936787486,0.9997315407,0.9983878136,0.9972660343,0.9970949771,,1.7400000095,1.8200000525,1.6799999475,1.7466666698,2.0074112184,,0.2466666698,0.2199999988,0.1599999964,0.2088888884,0.1883532783,,1.7193191051,1.8466542959,1.871647954,1.8125404517,1.8501303892
28285,0.0064808289,0.0011240407,0.0003185266,0.002641132,0.0029776236,,0.9934602976,0.9995105863,0.9997937679,0.9975882173,0.9971196391,,1.6799999475,1.7666666508,1.6133333445,1.6866666476,1.9913739899,,0.2800000012,0.1333333403,0.113333337,0.1755555595,0.1877133923,,1.8204604387,1.777520895,1.7504777908,1.7828197082,1.8467648551
28321,0.0045181606,0.0005537702,0.0004546585,0.0018421964,0.0029208523,,0.9946317077,0.998952508,0.997332871,0.9969723622,0.9971122752,,1.5199999809,1.8733333349,1.5800000429,1.6577777863,1.9746941797,,0.2666666806,0.1733333319,0.0666666701,0.1688888942,0.1867721674,,1.723418355,1.8839309216,1.9273513556,1.8449002107,1.8466716229
28376,0.0102331564,0.0025196513,0.001533508,0.0047621052,0.0030129149,,0.9915962219,0.9989926815,0.9979237318,0.9961708784,0.9970652054,,1.6666666269,2.9266667366,2.0999999046,2.2311110894,1.9875150252,,0.2466666698,0.1000000015,0.1800000072,0.1755555595,0.186211337,,1.7802705765,2.0667793751,1.5997561216,1.8156020244,1.845118143
28438,0.0084405662,0.0015785749,0.0006796189,0.0035662533,0.0030405819,,0.9936687946,0.999019146,0.9995826483,0.9974235296,0.9970831216,,1.7718120813,2.4333333969,1.793333292,1.9994929234,1.9881139201,,0.2818791866,0.0933333337,0.1199999973,0.1650708392,0.1851543121,,1.6965481043,2.1086051464,1.7936435938,1.8662656148,1.8461755166
28451,0.0024723418,0.0012089168,0.000546352,0.0014092035,0.0029590129,,0.9961330891,0.9996426702,0.9991785288,0.998318096,0.9971448703,,1.5135135651,1.4800000191,2.086666584,1.6933933894,1.9733778935,,0.3108108044,0.0666666701,0.2133333385,0.1969369377,0.1857434434,,1.6650197506,2.1042134762,1.8009114265,1.8567148844,1.846702485
28460,0.0052690282,0.0018086517,0.0017712143,0.0029496314,0.0029585439,,0.9962413311,0.9992886186,0.9999337792,0.9984879096,0.9972120223,,1.4600000381,2.3399999142,2.7666666508,2.1888888677,1.9841534422,,0.3133333325,0.0599999987,0.0799999982,0.1511111098,0.1840118267,,1.7084782124,2.1344368458,1.8586919308,1.900535663,1.8493941439
28543,0.0142494245,0.0012552441,0.0002608471,0.0052551719,0.0030733753,,0.98742342,0.9982120395,0.9999170303,0.9951841633,0.9971106293,,1.3733333349,2.3866667747,2.2200000286,1.9933333794,1.9846124391,,0.3066666722,0.113333337,0.1666666716,0.1955555603,0.1845890134,,1.7945439816,2.0408997536,1.801101923,1.8788485527,1.8508668643
28572,0.0079099387,0.0012811936,0.0007942758,0.0033284693,0.00308613,,0.9944776297,0.9987485409,0.9992046356,0.9974769354,0.9971289446,,1.706666708,1.5399999619,3.0066666603,2.0844444434,1.9896040393,,0.3199999928,0.1333333403,0.1066666692,0.1866666675,0.1846928961,,1.8406462669,1.7732925415,1.83076334,1.8149007161,1.8490685569
28611,0.003051739,0.0015241648,0.0005744611,0.0017167883,0.0030176629,,0.9943256974,0.998921752,0.9989608526,0.9974027673,0.9971426358,,1.6711409092,1.7533333302,2.5399999619,1.9881580671,1.9895317407,,0.3489933014,0.1599999964,0.1533333361,0.2207755446,0.1864970285,,1.6494389772,1.9350457191,2.0287492275,1.8710779746,1.8501690278
28676,0.008901298,0.0004499166,0.0002549628,0.0032020592,0.0030268827,,0.9891036749,0.9998471737,0.9994528294,0.9961345593,0.997092232,,1.4933333397,2.5066666603,1.9328858852,1.9776286284,1.9889365851,,0.2800000012,0.1666666716,0.1744966507,0.2070544412,0.1875248992,,1.7151110172,1.9456423521,1.9675397873,1.8760977189,1.8514654624
28891,0.0073730322,0.0014851466,0.0001536291,0.0030039359,0.0030257354,,0.994834125,0.9997700453,0.9999390841,0.9981810848,0.9971466746,,1.6599999666,1.6399999857,2.7133333683,2.0044444402,1.9897119778,,0.3466666639,0.1199999973,0.1466666609,0.2044444407,0.1883708762,,1.7613487244,1.9866961241,1.8693009615,1.8724486033,1.8525146194
28970,0.0086567309,0.0006698341,0.0007320134,0.0033528594,0.0030420916,,0.9908515215,0.9987072945,0.9996180534,0.9963922898,0.9971089554,,1.5266666412,1.8866666555,2.9866666794,2.1333333254,1.9968930452,,0.2800000012,0.1599999964,0.0933333337,0.1777777771,0.1878412213,,1.8738206625,1.6944357157,1.9982699156,1.8555087646,1.8526643267
28996,0.0028352798,0.0003674662,0.0006091082,0.0012706181,0.0029535179,,0.9973201752,0.9999336004,0.9993879795,0.998880585,0.9971975368,,1.6066666842,1.5466666222,3.1199998856,2.091111064,2.0016039462,,0.2800000012,0.2199999988,0.0533333346,0.1844444449,0.1876713825,,1.8326319456,1.6649867296,2.1354711056,1.8776965936,1.85391594
29018,0.0056583714,0.000299744,0.0015374015,0.0024985056,0.0029307673,,0.9939140081,0.9995622039,0.9994338155,0.9976366758,0.9972194938,,1.6799999475,2.1400001049,3.7733333111,2.5311111212,2.0280793049,,0.3533333242,0.1599999964,0.1000000015,0.2044444407,0.1885100354,,1.7690039873,1.6646453142,1.8869765997,1.7735419671,1.8498972414
29037,0.0041099694,0.0014851334,0.0015685328,0.0023878785,0.0029036228,,0.9957422614,0.9993625879,0.9986914396,0.9979320963,0.9972551239,,1.6333333254,1.7000000477,3.0666666031,2.1333333254,2.0333420059,,0.3466666639,0.1733333319,0.1000000015,0.2066666658,0.1894178669,,1.8090962172,1.7345266342,1.9235613346,1.8223947287,1.8485221157
29057,0.0050044786,0.0006671335,0.0020767264,0.0025827795,0.0028875807,,0.9943637848,0.9997352362,0.9993488789,0.9978159666,0.9972831661,,1.6000000238,1.4466667175,2.9933333397,2.0133333604,2.0323415737,,0.2933333218,0.1599999964,0.1266666651,0.1933333278,0.1896136399,,1.802942872,1.7443304062,1.8500063419,1.7990932067,1.8460506703
29062,0.0095809931,0.000555972,0.0013404158,0.0038257936,0.0029344913,,0.9943703413,0.9992312193,0.999157548,0.9975863695,0.9972983262,,1.853333354,2.2200000286,4.0533332825,2.7088888884,2.0661689394,,0.2800000012,0.1533333361,0.0733333305,0.1688888893,0.1885774024,,1.8071535826,1.8643884659,1.8764805794,1.8493408759,1.8462151806
29078,0.0046282033,0.0019550433,0.00268467,0.0030893056,0.002942232,,0.9936742187,0.9992899299,0.9979408979,0.9969683488,0.9972818274,,1.5533332825,2.3866667747,2.4733333588,2.1377778053,2.0697493827,,0.200000003,0.1400000006,0.1599999964,0.1666666667,0.1874818656,,1.8294291496,1.9216879606,1.8913093805,1.8808088303,1.847944863
29090,0.0041751764,0.0012695589,0.0008966773,0.0021138042,0.0029008106,,0.9948077202,0.9980950356,0.998468399,0.9971237183,0.9972739219,,1.6533333063,3.0945944786,3.8255033493,2.8578103781,2.1091524325,,0.2866666615,0.0743243247,0.1006711423,0.1538873762,0.1858021412,,1.7832325697,2.0570173264,2.0926566124,1.9776355028,1.854429395
29106,0.0061528021,0.001433257,0.001826838,0.0031376324,0.0029126517,,0.9965324402,0.9993525147,0.9984253645,0.9981034398,0.9973153978,,1.4800000191,2.0666666031,3.3066666126,2.2844444116,2.1179170314,,0.2866666615,0.1400000006,0.0933333337,0.1733333319,0.1851787007,,1.6965138912,2.0528626442,1.9612209797,1.903532505,1.8568845505
29133,0.0053365584,0.0008919816,0.0008925687,0.0023737029,0.0028857043,,0.9951277971,0.9983664751,0.998483181,0.9973258177,0.9973159188,,1.5333333015,2.3533332348,2.086666584,1.9911110401,2.1115767318,,0.4066666663,0.1000000015,0.0933333337,0.2000000005,0.1859197657,,1.7342973948,2.1270108223,2.0033340454,1.9548807542,1.8617843607
29201,0.0065026432,0.0005132271,0.0017665988,0.0029274897,0.0028877936,,0.9940012097,0.9981026649,0.9991801977,0.9970946908,0.9973048574,,1.3066666126,1.6533333063,2.8399999142,1.9333332777,2.1026645591,,0.2199999988,0.2466666698,0.113333337,0.1933333352,0.1862904442,,1.9438022375,1.7585179806,2.0548503399,1.9190568527,1.8646479853
29235,0.0041409652,0.0016145135,0.0019791506,0.0025782097,0.0028723144,,0.9954124689,0.9982195497,0.9976409078,0.9970909754,0.9972941633,,1.6399999857,3.4533333778,2.4466667175,2.5133333604,2.1231979992,,0.2399999946,0.1066666692,0.1266666651,0.1577777763,0.1848648108,,1.676254034,1.8613003492,1.86016047,1.7992382844,1.8613775003
29250,0.0046536382,0.0015148303,0.0021443388,0.0027709358,0.0028672454,,0.9943434,0.9974558353,0.9982447624,0.9966813326,0.9972635218,,1.7466666698,2.2666666508,4.6399998665,2.8844443957,2.161260319,,0.3333333433,0.0533333346,0.0466666669,0.1444444483,0.1828437926,,1.6161110401,2.1192908287,1.8986103535,1.8780040741,1.862208829
29261,0.0068586576,0.0028996009,0.0022170772,0.0039917786,0.0029234721,,0.994253397,0.9958409071,0.9987418652,0.9962787231,0.9972142818,,1.4800000191,3.3133332729,1.7651007175,2.1861446699,2.1625045366,,0.3000000119,0.0399999991,0.1342281848,0.1580760653,0.1816054063,,1.7702106237,1.9480988979,1.8389955759,1.8524350325,1.8617201391
29263,0.0044769966,0.0020923098,0.0001844906,0.0022512656,0.0028898618,,0.9951609969,0.9959310293,0.99939394,0.9968286554,0.9971950005,,1.4800000191,3.3133332729,1.7651007175,2.1861446699,2.1636865432,,0.3000000119,0.0399999991,0.1342281848,0.1580760653,0.1804289392,,1.7702106237,1.9480988979,1.8389955759,1.8524350325,1.8612558838
29271,0.0040661721,0.0019174353,0.0004277195,0.0021371089,0.0028522241,,0.9974712729,0.9990926385,0.9995589852,0.9987076322,0.9972706321,,1.5133333206,2.8333332539,1.6000000238,1.9822221994,2.154613326,,0.3133333325,0.1066666692,0.0933333337,0.1711111118,0.1799630479,,1.9408884048,1.8976790905,1.7701482773,1.8695719242,1.8616716858
29276,0.0050058719,0.001856055,0.0004373373,0.0024330881,0.0028312673,,0.993029356,0.9997111559,0.9988623857,0.9972009659,0.9972671488,,1.5133333206,2.8333332539,1.6000000238,1.9822221994,2.1459937697,,0.3133333325,0.1066666692,0.0933333337,0.1711111118,0.1795204511,,1.9408884048,1.8976790905,1.7701482773,1.8695719242,1.8620666977
29309,0.0082291141,0.003152149,0.0009970187,0.0041260939,0.0028960087,,0.9937496781,0.9969282746,0.9992749691,0.996650974,0.99723634,,1.5599999428,3.2400000095,1.5133333206,2.1044444243,2.1439163024,,0.2599999905,0.0666666701,0.0533333346,0.1266666651,0.1768777618,,1.921554327,2.0651521683,1.7224571705,1.9030545553,1.8641160906
29366,0.0035744193,0.0078959884,0.0003210864,0.003930498,0.0029477331,,0.9934549332,0.9857846498,0.9994244576,0.9928880135,0.9970189237,,1.4866666794,2.206666708,1.2599999905,1.6511111259,2.1192760436,,0.3333333433,0.113333337,0.1066666692,0.1844444498,0.1772560962,,1.7877081633,1.9956902266,1.5873503685,1.7902495861,1.8604227654
29438,0.0074956696,0.0041121901,0.0009069841,0.0041716146,0.0030089272,,0.9933689237,0.9985134602,0.9994682074,0.9971168637,0.9970238207,,1.6733332872,1.8400000334,3.0666666031,2.1933333079,2.1229789068,,0.3400000036,0.0933333337,0.0599999987,0.1644444453,0.1766155136,,1.9866577387,2.042188406,2.1972854137,2.0753771861,1.8711704864
29471,0.0032632442,0.0072642653,0.0018707549,0.0041327548,0.0030651186,,0.9975773692,0.9941759706,0.9992544651,0.9970026016,0.9970227598,,1.8333333731,2.6533334255,2.6466667652,2.3777778546,2.1357188542,,0.2933333218,0.0533333346,0.0733333305,0.1399999956,0.1747847377,,1.752863884,2.0042152405,1.9919941425,1.9163577557,1.8734298499
29478,0.0028969282,0.0044143377,0.003055925,0.0034557303,0.0030846492,,0.9977969527,0.9962604642,0.9988788366,0.9976454178,0.9970538927,,1.8333333731,2.6533334255,2.6466667652,2.3777778546,2.1478218042,,0.2933333218,0.0533333346,0.0733333305,0.1399999956,0.1730455006,,1.752863884,2.0042152405,1.9919941425,1.9163577557,1.8755762452
29487,0.0013706754,0.0032478906,0.0019387532,0.0021857731,0.0030397054,,0.9966260195,0.9978823662,0.9986515045,0.9977199634,0.9970871962,,1.6133333445,1.8666666746,2.206666708,1.8955555757,2.1352084928,,0.2333333343,0.113333337,0.0599999987,0.1355555567,0.1711710034,,1.7355957031,2.0046098232,2.0928487778,1.9443514347,1.8790150047
29537,0.0028129241,0.0037584973,0.0002304484,0.0022672899,0.0030010846,,0.9932602644,0.9969016314,0.9997038841,0.9966219266,0.9970639327,,1.3733333349,1.8066666126,3.1333334446,2.104444464,2.1336702914,,0.3000000119,0.1599999964,0.1066666692,0.1888888925,0.1720568979,,1.8338695765,2.0424497128,2.0713164806,1.9825452566,1.8841915173
29540,0.007062736,0.0031660376,0.0107803764,0.00700305,0.0032011829,,0.9957858324,0.9959073663,0.9985436201,0.9967456063,0.9970480164,,1.6799999475,1.7266666889,3.2000000477,2.2022222281,2.1370978882,,0.2666666806,0.1066666692,0.113333337,0.1622222289,0.1715651644,,1.8660122156,2.1349422932,2.0433578491,2.014770786,1.8907204807
29561,0.0018115346,0.0015436722,0.0002154843,0.0011902304,0.0031006352,,0.9930499792,0.9983011484,0.9999030828,0.9970847368,0.9970498524,,1.6533333063,1.7866666317,3.5266666412,2.3222221931,2.1463541035,,0.3133333325,0.1066666692,0.1066666692,0.175555557,0.1717646841,,1.8564428091,2.1043901443,2.0302064419,1.9970131318,1.8960351132
29573,0.0031209087,0.0016026911,0.0002454031,0.0016563343,0.0030284202,,0.9971891046,0.9988756776,0.9999028444,0.9986558755,0.9971301536,,1.853333354,1.5,2.8066666126,2.0533333222,2.1417030644,,0.3333333433,0.1666666716,0.1466666609,0.2155555586,0.1739542278,,1.7590022087,2.1345415115,1.9648672342,1.9528036515,1.8988735402
29592,0.0016258906,0.0028983068,0.0028827221,0.0024689732,0.0030004478,,0.9982364178,0.9990130067,0.9946087599,0.9972860614,0.997137949,,1.5933333635,1.793333292,2.5599999428,1.9822221994,2.1337290211,,0.2800000012,0.1599999964,0.1000000015,0.1799999997,0.1742565164,,1.6924687624,2.171954155,1.9339129925,1.9327786366,1.900568795
29611,0.0006169868,0.0019887206,0.0006316109,0.0010791061,0.0029043807,,0.9922679663,0.9995692372,0.9993736744,0.9970702926,0.9971345662,,2.0733332634,2.8800001144,1.7291666269,2.2275000016,2.1384175702,,0.2333333343,0.113333337,0.1666666716,0.1711111143,0.1740992463,,1.7179714441,2.0484352112,1.8991203308,1.8885089954,1.899965805
29747,0.0018668072,0.0124266846,0.0002320981,0.0048418633,0.0030012549,,0.9975692034,0.9846963882,0.9999425411,0.9940693776,0.9969813067,,1.3378378153,1.9400000572,2.7733333111,2.0170570612,2.1323495447,,0.25,0.1066666692,0.1533333361,0.1700000018,0.1738942841,,1.7868608236,1.9972008467,1.9767490625,1.9202702443,1.900981027
29759,0.0033798288,0.0018252481,0.000107048,0.0017707083,0.0029397275,,0.9961646199,0.9987437725,0.9997734427,0.9982272784,0.9970436053,,1.7333333492,2.3533332348,2.4000000954,2.1622222265,2.1338431788,,0.3066666722,0.0733333305,0.1266666651,0.1688888893,0.1736440143,,1.5552681684,1.972740531,1.9773886204,1.8351324399,1.8976885976


==> main_wgan.csv <==
Step,Value,Value,Value,0.95,wasserstein_ms,,Value,Value,Value,,pf_ms,,Value,Value,Value,,fc_ms,,Value,Value,Value,,se_ms
42,0.1928436756,-0.1023008823,0.4757349491,0.1887592475,0.1887592475,,34.0733337402,8.2727270126,36.8933334351,26.413131396,26.413131396,,0,0,0,0,0,,0.0394344404,0.9303517938,0.0100552263,0.3266138202,0.3266138202
45,0.2800937891,0.2183053493,0.4784890413,0.3256293933,0.1956027548,,34.0733337402,8.2727270126,36.8933334351,26.413131396,26.413131396,,0,0,0,0,0,,0.0394344404,0.9303517938,0.0100552263,0.3266138202,0.3266138202
71,0.908208549,0.6342607141,0.8502094746,0.7975595792,0.225700596,,18.8163261414,28.1800003052,19.489654541,22.1619936625,26.2005745093,,0,0,0,0,0,,1.3912674189,1.5201255083,1.4972391129,1.4695440133,0.3837603298
94,0.8628338575,1.0019026995,0.0909701586,0.6519022385,0.2470106781,,15.1812076569,35.2599983215,5.7142858505,18.7184972763,25.8264706477,,0,0,0,0,0,,1.6754615307,0.0259111915,1.2155241966,0.9722989729,0.413187262
158,0.4895427227,-0.0117951632,0.4520932436,0.3099469344,0.2501574909,,14.720000267,12.5567007065,13,13.4255669912,25.2064254648,,0,0,0.0071428572,0.0023809524,0.0001190476,,1.4711065292,1.4726434946,1.2611036301,1.4016178846,0.4626087931
167,0.6159807444,0.0880060196,0.5463078022,0.4167648554,0.2584878591,,4.8037381172,3.3154361248,4.6197180748,4.2462974389,24.1584190635,,0,0,0,0,0.0001130952,,1.5929198265,1.4218574762,1.5819138288,1.5322303772,0.5160898723
229,0.6689607501,0.5285693407,0.7736368179,0.6570556362,0.278416248,,7.3432836533,5.6074075699,8.1607141495,7.0371351242,23.3023548666,,0,0,0,0,0.0001074405,,1.7118934393,2.0796947479,1.7453480959,1.8456454277,0.5825676501
234,0.7776527405,0.4833298326,0.7060984373,0.6556936701,0.2972801191,,8.0952377319,4.9866666794,8.0357141495,7.0392061869,22.4891974326,,0,0,0,0,0.0001020685,,1.695753932,1.8874328136,1.8560820818,1.8130896091,0.644093748
255,0.6467214823,0.6091136932,0.8861171007,0.7139840921,0.3181153178,,6.8378376961,5.0737705231,9.0077514648,6.9731198947,21.7133935557,,0,0,0,0,0.000096965,,1.7766978741,1.9334692955,1.4598442316,1.7233371337,0.6980559173
273,0.6649048328,0.4406770468,0.6271830201,0.5775882999,0.3310889669,,6.8200001717,5.8581080437,8.4344825745,7.0375302633,20.9796003911,,0,0,0,0,9.2116778788552E-05,,1.6303348541,2.0144178867,1.4828463793,1.7091997067,0.7486131068
308,0.3537879288,0.7229067087,0.4392773509,0.5053239961,0.3398007183,,13.4864864349,6.7080292702,6,8.731505235,20.3671956333,,0,0,0,0,8.75109398491244E-05,,1.6537485123,2.0107326508,1.6943033934,1.7862615188,0.8004955274
310,0.5254062414,0.5677193403,0.3755088449,0.4895448089,0.3472879228,,7.3716216087,5.4697985649,10.0965518951,7.6459906896,19.7311353861,,0,0,0,0,8.31353928566682E-05,,1.9157884121,1.7701926231,1.4789113998,1.7216308117,0.8465522916
318,0.4235160947,0.7351410389,0.481153816,0.5466036499,0.3572537092,,7.3716216087,5.4697985649,10.0965518951,7.6459906896,19.1268781513,,0,0,0,0,7.89786232138348E-05,,1.9157884121,1.7701926231,1.4789113998,1.7216308117,0.8903062176
421,0.5292620659,0.3277288973,0.4270955324,0.4280288319,0.3607924653,,5.5985913277,8.3445949554,5.9752063751,6.6394642194,18.5025074547,,0,0,0,0,7.50296920531431E-05,,1.7583955526,1.9642431736,1.7839936018,1.8355441093,0.9375681122
460,0.4302720428,0.8070616722,0.5502121449,0.5958486199,0.3725452731,,5.5454545021,8.5666666031,9.0399999619,7.717373689,17.9632507664,,0,0,0,0,7.12782074504859E-05,,1.7382897139,2.0055570602,1.5944342613,1.7794270118,0.9796610572
474,0.392736733,0.5803675652,0.241222322,0.40477554,0.3741567864,,3.9126985073,3.8740158081,5.9225354195,4.5697499116,17.2935757236,,0,0,0,0,6.77142970779616E-05,,1.7045916319,1.5750722885,1.689041853,1.6562352578,1.0134897672
536,0.2442798316,0.3900117874,0.309201777,0.3144977987,0.371173837,,11.5846157074,4.4228186607,7.8108110428,7.939415137,16.8258676943,,0,0,0,0,6.43285822240636E-05,,2.0252158642,1.8860208988,1.9672845602,1.9595071077,1.0607906342
563,0.0533141643,0.1345092356,0.2827188969,0.1568474323,0.3604575168,,5.2377047539,2.9931972027,10.1476507187,6.1261842251,16.2908835209,,0,0,0,0,6.11121531128604E-05,,1.8494518995,1.7923755646,1.9741487503,1.8719920715,1.1013507061
579,0.17376858,0.1535834819,0.2293021679,0.1855514099,0.3517122114,,9.1333332062,5.3819446564,10.3333330154,8.2828702927,15.8904828594,,0,0,0,0,5.80565454572174E-05,,1.920481801,1.8754717112,1.9618659019,1.919273138,1.1422468277
586,0.2933785617,0.2917438149,0.2228372097,0.2693198621,0.347592594,,5.5079364777,5.5138888359,7.8936171532,6.3051474889,15.4112160909,,0,0,0,0,5.51537181843565E-05,,1.9528679848,1.9567359686,2.0840973854,1.9979004463,1.1850295086
634,0.2140879631,0.2425824702,0.233771503,0.2301473121,0.3417203299,,6.0933332443,8.8512392044,11.9632349014,8.9692691167,15.0891187422,,0,0,0,0,0.000052396,,1.7154604197,2.094162941,2.0685992241,1.9594075282,1.2237484096
647,0.1903219968,0.118975684,0.2776948214,0.1956641674,0.3344175218,,3.7986576557,10.3760681152,6.0076336861,6.7274531523,14.6710354627,,0,0,0,0,4.97762306613817E-05,,1.7186046839,2.2266635895,1.9930206537,1.9794296424,1.2615324712
661,0.2977173328,0.1964404881,0.2208521366,0.2383366525,0.3296134783,,8.8000001907,8.3333330154,4.3525180817,7.1619504293,14.295581211,,0,0,0,0,4.72874191283127E-05,,1.8957892656,2.0069532394,1.8489428759,1.9172284603,1.2943172707
671,0.1877004504,0.2175150663,0.2425949574,0.2159368247,0.3239296456,,8.114865303,3.3098590374,9.532374382,6.9856995742,13.9300871292,,0,0,0,0,0.000044923,,1.9987732172,2.0113446712,2.0185313225,2.009549737,1.330078894
714,0.1289715171,0.1788836271,0.0892677903,0.1323743115,0.3143518789,,2.7046980858,4.8099999428,2.8972601891,3.4706527392,13.4071154097,,0.0067114094,0,0.006849315,0.0045202415,0.000268689,,1.5813347101,2.0731754303,1.5274380445,1.7273160617,1.3499407524
722,0.2028367519,0.2449138314,0.3272151351,0.2583219061,0.3115503803,,8.3384618759,5.0492959023,5.0335569382,6.1404382388,13.0437815512,,0,0,0,0,0.0002552545,,1.93901968,2.1537463665,1.8689415455,1.987235864,1.381805508
771,0.2123550326,0.1157421619,0.2330039144,0.1870337029,0.3053245464,,7.0483870506,10.248000145,12.1199998856,9.8054623604,12.8818655916,,0,0,0.0099999998,0.0033333333,0.0004091585,,1.9068006277,2.2204036713,1.9357683659,2.0209908883,1.413764777
785,0.2203689218,0.0814515054,0.0215235353,0.1077813208,0.2954473851,,5.5588235855,4.9756097794,5.0144929886,5.1829754512,12.4969210846,,0,0,0,0,0.0003887005,,1.9597616196,1.8977410793,2.0716879368,1.9763968786,1.4418963821
787,0.2613719702,0.1533458978,0.1138528585,0.1761902422,0.289484528,,5.5588235855,4.9756097794,5.0144929886,5.1829754512,12.1312238029,,0,0,0,0,0.0003692655,,1.9597616196,1.8977410793,2.0716879368,1.9763968786,1.4686214069
802,0.2171467245,0.1516506374,0.1628400683,0.1772124767,0.2838709254,,5.758389473,5.1608390808,4.2605633736,5.0599306424,11.7776591449,,0,0,0.0070422534,0.0023474178,0.0004681731,,2.0425956249,1.9444885254,2.0238947868,2.0036596457,1.4953733188
808,0.1906807721,0.2887371778,0.1745494902,0.2179891467,0.2805768365,,5.758389473,5.1608390808,4.2605633736,5.0599306424,11.4417727198,,0,0,0.0070422534,0.0023474178,0.0005621354,,2.0425956249,1.9444885254,2.0238947868,2.0036596457,1.5207876352
836,0.1124012172,0.1696088612,0.1101362705,0.1307154497,0.2730837671,,5.5666666031,4.2478632927,4.4699997902,4.7615098953,11.1077595785,,0.0066666668,0.0170940179,0,0.0079202283,0.00093004,,2.0016875267,2.0391983986,2.0464525223,2.0291128159,1.5462038942
945,0.0799580812,0.1196715534,-0.061553061,0.0460255245,0.261730855,,4.9246573448,10.1654672623,4.8620691299,6.6507312457,10.8849081619,,0.0205479451,0,0.0172413792,0.0125964414,0.0015133601,,2.1507458687,2.1312253475,2.0546755791,2.1122155984,1.5745044794
971,-0.0623933673,0.1439640224,0.0382768512,0.0399491688,0.2506417707,,3.624161005,5.3285713196,3.163636446,4.0387895902,10.5426022333,,0.0067114094,0,0.0090909088,0.0052674394,0.001701064,,2.1563444138,2.116358757,2.1196379662,2.130780379,1.6023182744
972,0.122089982,0.1260378063,0.0466962159,0.0982746681,0.2430234156,,3.624161005,5.3285713196,3.163636446,4.0387895902,10.2174116012,,0.0067114094,0,0.0090909088,0.0052674394,0.0018793828,,2.1563444138,2.116358757,2.1196379662,2.130780379,1.6287413796
978,0.0656965971,0.0583153963,0.0192383677,0.0477501204,0.2332597508,,3.624161005,5.3285713196,3.163636446,4.0387895902,9.9084805006,,0.0067114094,0,0.0090909088,0.0052674394,0.0020487856,,2.1563444138,2.116358757,2.1196379662,2.130780379,1.6538433296
1005,0.0037909746,0.163523376,0.0193361938,0.0622168481,0.2247076057,,6.9662160873,4.353448391,3.4606740475,4.9267795086,9.659395451,,0,0,0,0,0.0019463464,,2.0664336681,1.9989072084,2.1551594734,2.0735001167,1.6748261689
1014,0.0701400042,0.1472670436,0.1003049314,0.1059039931,0.218767425,,3.8513512611,4.9400000572,3.6418919563,4.1444144249,9.3836463997,,0,0,0.0067567569,0.0022522523,0.0019616417,,2.0627858639,1.9808681011,2.2145636082,2.0860725244,1.6953884867
1063,0.0929533839,0.1058698893,0.0455924571,0.0814719101,0.2119026493,,1.7000000477,4.6571426392,5.2857141495,3.8809522788,9.1085116937,,0,0,0.0075187972,0.0025062657,0.0019888729,,2.1190109253,2.2340550423,2.2010185719,2.1846948465,1.7198538047
1066,0.0977897644,0.1201131642,0.0342864096,0.0840631127,0.2055106725,,1.7000000477,4.6571426392,5.2857141495,3.8809522788,8.8471337229,,0,0,0.0075187972,0.0025062657,0.0020147425,,2.1190109253,2.2340550423,2.2010185719,2.1846948465,1.7430958568
1093,0.0926547647,0.1466055512,0.0589855909,0.0994153023,0.200205904,,5.1751823425,5.913043499,4.316901207,5.1350423495,8.6615291542,,0,0.0086956518,0,0.0028985506,0.0020589329,,2.0622839928,2.0769648552,2.2496509552,2.1296332677,1.7624227273
1104,0.0537285209,0.044944942,0.058018446,0.0522306363,0.1928071406,,5.2199997902,8.09649086,4.2465753555,5.8543553352,8.5211704633,,0.0266666673,0,0.0342465751,0.0203044141,0.002971207,,2.070679903,2.1614830494,2.253639698,2.1619342168,1.7823983018
1161,0.1237155497,0.20804286,0.0976386368,0.1431323489,0.190323401,,2.3931033611,4.2162160873,6.7786259651,4.4626484712,8.3182443637,,0.0137931034,0.0270270277,0.0076335878,0.0161512396,0.0036302086,,2.0780296326,2.0677990913,2.2507121563,2.1321802934,1.7998874014
1180,0.0822927356,0.1688624024,0.0962500572,0.1158017317,0.1865973175,,3.7857143879,4.404958725,8.4883718491,5.559681654,8.1803162282,,0.0071428572,0.0082644625,0,0.0051357732,0.0037054868,,2.150390625,2.1096103191,2.3158526421,2.1919511954,1.8194905911
1261,0.0772117376,0.1274333,0.0708899796,0.0918450058,0.1818597019,,5.3383460045,7.4022989273,2.4965517521,5.0790655613,8.0252536949,,0.0300751887,0.0229885057,0.0137931034,0.0222855993,0.0046344925,,2.2871809006,1.963901639,2.0779190063,2.109667182,1.8339994206
1316,0.0995622277,0.0698663592,0.1226212084,0.0973499318,0.1776342134,,3.7793102264,4.4931507111,4.7432432175,4.3385680517,7.8409194127,,0.0068965517,0.0273972601,0.0135135138,0.0159357752,0.0051995566,,2.1334102154,2.1687371731,2.2033550739,2.1685008208,1.8507244906
1319,0.1233360171,0.073720336,0.0959402472,0.0976655334,0.1736357794,,3.7793102264,4.4931507111,4.7432432175,4.3385680517,7.6658018446,,0.0068965517,0.0273972601,0.0135135138,0.0159357752,0.0057363675,,2.1334102154,2.1687371731,2.2033550739,2.1685008208,1.8666133072
1333,0.0537811518,0.1146419048,0.0510341227,0.0731523931,0.1686116101,,2.6979866028,6.1641793251,1.9624060392,3.6081906557,7.4629212852,,0.0067114094,0,0.0150375944,0.0072496679,0.0058120325,,2.2544674873,2.247148037,2.1700370312,2.2238841852,1.8844768511
1337,0.0391438603,0.0757189393,0.1219019294,0.0789215763,0.1641271084,,2.6979866028,6.1641793251,1.9624060392,3.6081906557,7.2701847537,,0.0067114094,0,0.0150375944,0.0072496679,0.0058839143,,2.2544674873,2.247148037,2.1700370312,2.2238841852,1.9014472178
1385,0.0489200354,0.0877872109,0.0443441272,0.0603504578,0.1589382759,,4.021276474,6.4160585403,3.7034482956,4.7135944366,7.1423552379,,0,0.0218978096,0.0137931034,0.011896971,0.0061845671,,2.188983202,2.2060899734,2.2627131939,2.2192621231,1.917337963
1392,0.087635994,0.0892013311,0.0758905411,0.0842426221,0.1552034932,,5.268456459,5.0136055946,3.547945261,4.6100024382,7.0157375979,,0.0067114094,0,0.0205479451,0.0090864515,0.0063296614,,2.0083167553,2.1432967186,2.2371821404,2.1295985381,1.9279509918
1414,0.0212205648,0.0528873801,0.1032153368,0.0591077606,0.1503987066,,2.8551723957,3.103448391,2.1702127457,2.7096111774,6.8004312769,,0.0965517238,0.0114942528,0.0070921984,0.0383793917,0.0079321479,,2.1931934357,2.183511734,2.234061718,2.2035889626,1.9417328903
1426,0.0966494083,0.0696251392,0.1305871606,0.0989539027,0.1478264664,,3.0827586651,2.8947367668,2.9428570271,2.9734508197,6.609082254,,0,0,0.0500000007,0.0166666669,0.0083688738,,2.2762405872,2.1844334602,2.2495641708,2.2367460728,1.9564835494
1436,0.0656369925,0.0693917274,0.1136354506,0.0828880568,0.1445795459,,1.6965516806,4.0985913277,2.7241380215,2.8397603432,6.4206161585,,0.0275862068,0.0211267602,0.0206896551,0.0231342074,0.0091071405,,2.1862819195,2.2345690727,2.1409683228,2.187273105,1.9680230272
1466,0.0700792074,0.0566790104,0.1366114318,0.0877898832,0.1417400628,,4.6950354576,3.4758620262,3.6159420013,3.9289464951,6.2960326753,,0.0283687934,0.0206896551,0.0072463769,0.0187682752,0.0095901972,,2.2168674469,2.2101905346,2.1787881851,2.2019487222,1.979719312
1477,0.0757133365,0.020244956,0.0883618295,0.0614400407,0.1377250617,,1.6530612707,3.1756756306,2.4863014221,2.4383461078,6.1031483469,,0,0.0135135138,0.01369863,0.0090707146,0.0095642231,,2.207627058,2.1410870552,2.2105951309,2.1864364147,1.9900551671
1491,0.0104429722,0.0438067317,0.0979026258,0.0507174432,0.1333746807,,3.5436241627,3.248226881,3.7847223282,3.5255244573,5.9742671524,,0.0201342274,0,0.0069444445,0.0090262239,0.0095373231,,2.2116601467,2.2193951607,2.2218339443,2.2176297506,2.0014338963
1523,0.0535337925,0.1165477037,0.0237518549,0.064611117,0.1299365026,,2.081081152,5.4714283943,5.274336338,4.2756152948,5.8893345596,,0.0630630627,0.0071428572,0,0.0234019733,0.0102305557,,2.1346569061,2.1375730038,2.2456538677,2.1726279259,2.0099935978
1552,0.0312250853,0.039488256,0.0490800738,0.0399311384,0.1254362343,,3.0530302525,4.5857143402,6.6666665077,4.7684703668,5.8332913499,,0,0.0071428572,0.016260162,0.0078010064,0.0101090782,,2.1386876106,2.1650958061,2.3141059875,2.2059631348,2.0197920746
1568,0.0306901932,0.055680573,0.0593904257,0.0485870639,0.1215937758,,2.243055582,5.3453235626,3.828125,3.8055013816,5.7319018515,,0.0069444445,0.0215827338,0,0.0095090594,0.0100790773,,2.1959056854,2.2199747562,2.3072366714,2.2410390377,2.0308544228
1584,0.0467860699,0.0864967108,0.0964377522,0.076573511,0.1193427626,,4.2957744598,1.4557822943,3.2302157879,2.9939241807,5.595002968,,0,0.0204081628,0.0359712243,0.0187931291,0.0105147798,,2.261644125,2.096380949,2.3009614944,2.2196621895,2.0402948111
1588,0.0654865503,0.1063902378,0.0877018869,0.086526225,0.1177019357,,4.2957744598,1.4557822943,3.2302157879,2.9939241807,5.4649490286,,0,0.0204081628,0.0359712243,0.0187931291,0.0109286973,,2.261644125,2.096380949,2.3009614944,2.2196621895,2.04926318
1605,0.0431945324,0.0456209183,0.0963933468,0.0617362658,0.1149036522,,2.9387755394,1.8648648262,3.2333333492,2.6789912383,5.3256511391,,0.0340136066,0.0135135138,0.0133333337,0.020286818,0.0113966033,,2.2459146976,2.2382318974,2.242685318,2.2422773043,2.0589138862
1640,0.0535848141,0.112323761,0.0805905759,0.0821663837,0.1132667888,,2.1259260178,3.5,1.8115942478,2.4791734219,5.1833272532,,0,0.0144927539,0.0144927539,0.0096618359,0.011309865,,2.258660078,2.2050201893,2.2842652798,2.2493151824,2.068433951
1691,0.0678595304,0.0860442519,0.1043943465,0.0860993763,0.1119084182,,1.9565217495,3.6595745087,2.7605633736,2.7922198772,5.0637718844,,0.0072463769,0.0212765951,0.0070422534,0.0118550751,0.0113371255,,2.2017529011,2.1653015614,2.1977508068,2.1882684231,2.0744256746
1709,0.0778753757,0.0366281867,0.1309044063,0.0818026563,0.1104031301,,2.4113476276,1.959459424,2.3684210777,2.2464093765,4.922903759,,0.0141843967,0.0202702694,0.0075187972,0.0139911544,0.0114698269,,2.23148489,2.2287769318,2.2309501171,2.2304039796,2.0822245899
1718,0.0488721728,0.0657117367,0.0566176027,0.0570671707,0.1077363321,,2.9071428776,3.0333333015,6.3943662643,4.1116141478,4.8823392785,,0.0357142873,0.0333333351,0.0140845068,0.0277107097,0.0122818711,,2.2422254086,2.1769733429,2.273866415,2.2310217222,2.0896644465
1732,0.0850377083,0.0624051094,0.0738483965,0.0737637381,0.1060377024,,2.1351351738,3.4915254116,3.8758621216,3.167507569,4.796597693,,0.0135135138,0.0169491526,0.0137931034,0.0147519233,0.0124053737,,2.3034589291,2.105755806,2.3186748028,2.2426298459,2.0973127165
1734,0.0520002842,0.0657762289,0.0688464046,0.0622076392,0.1038461992,,2.1351351738,3.4915254116,3.8758621216,3.167507569,4.7151431868,,0.0135135138,0.0169491526,0.0137931034,0.0147519233,0.0125227012,,2.3034589291,2.105755806,2.3186748028,2.2426298459,2.1045785729
1737,0.0772588253,0.0637741089,0.0882115364,0.0764148235,0.1024746305,,2.1351351738,3.4915254116,3.8758621216,3.167507569,4.6377614059,,0.0135135138,0.0169491526,0.0137931034,0.0147519233,0.0126341623,,2.3034589291,2.105755806,2.3186748028,2.2426298459,2.1114811366
1781,0.0654790401,0.0670324564,0.0799680054,0.0708265007,0.100892224,,3.1716418266,3.523809433,3.6029412746,3.4327975114,4.5775132112,,0.0074626864,0.0204081628,0.0220588241,0.0166432244,0.0128346154,,2.2831356525,2.2988476753,2.2221682072,2.2680505117,2.1193096054
1826,0.0732613802,0.055059433,0.0698473305,0.0660560479,0.0991504152,,1.8028168678,4.5214285851,3.1531531811,3.159132878,4.5065941945,,0.0211267602,0.042857144,0.0360360369,0.0333399804,0.0138598836,,2.2274985313,2.2961778641,2.3074538708,2.2770434221,2.1271962962
1844,0.0821071863,0.0967748761,0.0837280452,0.0875367026,0.0985697295,,3.2702703476,3.9657533169,4.0068025589,3.7476087411,4.4686449218,,0.0270270277,0.0205479451,0.0204081628,0.0226610452,0.0142999417,,2.3246533871,2.2695248127,2.3119409084,2.3020397027,2.1359384665
1853,0.0505228043,0.075348258,0.0955500007,0.073807021,0.0973315941,,3.9383561611,1.7571429014,3.1726617813,2.9560536146,4.3930153565,,0.0273972601,0.0071428572,0.0143884895,0.0163095356,0.0144004214,,2.2979550362,2.2048552036,2.3055942059,2.2694681485,2.1426149506
1866,0.0997091532,0.0612558722,0.0863833278,0.0824494511,0.0965874869,,4.3793101311,2.1181101799,3.617647171,3.3716891607,4.3419490467,,0.0137931034,0.0157480314,0.0147058824,0.0147490057,0.0144178506,,2.2657427788,2.1915094852,2.3152270317,2.2574930986,2.148358858
1869,0.0723719597,0.0856900215,0.0804860741,0.0795160184,0.0957339135,,4.3793101311,2.1181101799,3.617647171,3.3716891607,4.2934360524,,0.0137931034,0.0157480314,0.0147058824,0.0147490057,0.0144344084,,2.2657427788,2.1915094852,2.3152270317,2.2574930986,2.15381557
1877,0.0667074919,0.0612322092,0.0810516775,0.0696637928,0.0944304075,,3.7852349281,1.805555582,3.0202703476,2.8703536193,4.2222819307,,0.0134228189,0.020833334,0.0472972989,0.0271844839,0.0150719121,,2.2758402824,2.2057766914,2.3326621056,2.2714263598,2.1596961095
1917,0.0934149027,0.0702368617,0.0917274803,0.0851264149,0.0939652079,,3.097014904,3.6533334255,2.319444418,3.0232642492,4.1623310467,,0.0223880596,0.0199999996,0.013888889,0.0187589827,0.0152562657,,2.2830917835,2.275731802,2.2353365421,2.2647200425,2.1649473062
1934,0.0600665808,0.0772835016,0.1045769155,0.0806423326,0.0932990641,,4.1972789764,2.4829931259,3.8057553768,3.4953424931,4.128981619,,0.0340136066,0.0272108838,0.0071942448,0.0228062451,0.0156337646,,2.2589714527,2.2950804234,2.3205993176,2.2915503979,2.1712774608
1947,0.1209449768,0.0757973194,0.0694139749,0.088718757,0.0930700487,,2.5999999046,2.3399999142,4.3133335114,3.0844444434,4.0767547602,,0.0416666679,0.0599999987,0.0733333305,0.0583333323,0.017768743,,2.3307030201,2.279374361,2.3647768497,2.3249514103,2.1789611582
2001,0.114189744,0.0690945387,0.113829352,0.0990378782,0.0933684402,,6.4966444969,1.472602725,2.5931034088,3.5207835436,4.0489561994,,0.0201342274,0.0205479451,0.0344827585,0.025054977,0.0181330547,,2.2380151749,2.2543406487,2.2867162228,2.2596906821,2.1829976344
2036,0.0979272127,0.0820423365,0.0929262191,0.0909652561,0.093248281,,5.2147650719,1.9324324131,3.7123286724,3.6198420525,4.027500492,,0.0402684547,0.0135135138,0.0273972601,0.0270597429,0.0185793891,,2.3431577682,2.2381732464,2.3852965832,2.3222091993,2.1899582127
2077,0.0959272385,0.0767246485,0.0859806463,0.0862108444,0.0928964092,,2.6095890999,2.4729728699,2.6232876778,2.5686165492,3.9545562949,,0.0342465751,0.0202702694,0.006849315,0.0204553865,0.018673189,,2.3383738995,2.3180887699,2.3139250278,2.3234625657,2.1966334303
2096,0.0762958527,0.078841567,0.0935274959,0.0828883052,0.092396004,,1.9194630384,1.5234899521,2.744966507,2.0626398325,3.8599604718,,0.0201342274,0.0067114094,0.0067114094,0.0111856821,0.0182988137,,2.3998985291,2.3061425686,2.2678990364,2.3246467113,2.2030340944
2187,0.0616078377,0.0796487331,0.0938171819,0.0783579176,0.0916940997,,3.6510066986,1.8799999952,1.9645390511,2.4985152483,3.7918882106,,0.0335570462,0.0133333337,0.0567375869,0.0345426556,0.0191110058,,2.3195598125,2.284332037,2.3257906437,2.3098941644,2.2083770979
2199,0.0865405798,0.0549921393,0.0766890571,0.0727405921,0.0907464243,,2.3288590908,3.5342466831,2.8707482815,2.9112846851,3.7478580343,,0.0201342274,0.01369863,0.0204081628,0.0180803401,0.0190594725,,2.3277065754,2.3552570343,2.2708923817,2.3179519971,2.2138558428
2211,0.1025016308,0.0622731447,0.1053336784,0.0900361513,0.0907109106,,2.8630137444,5,3.8175675869,3.8935271104,3.7551414881,,0.006849315,0.0134228189,0.0337837823,0.0180186387,0.0190074308,,2.3197276592,2.3838226795,2.295681715,2.3330773513,2.2198169183
2231,0.0883120298,0.0569734573,0.101174742,0.0821534097,0.0902830356,,2.7133333683,2.7945206165,2.7945206165,2.7674582005,3.7057573237,,0.0533333346,0.0205479451,0.0273972601,0.0337595132,0.0197450349,,2.2807059288,2.2548377514,2.3400149345,2.2918528716,2.2234187159
2236,0.1084420681,0.0631498694,0.0963433683,0.0893117686,0.0902344722,,2.7133333683,2.7945206165,2.7945206165,2.7674582005,3.6588423676,,0.0533333346,0.0205479451,0.0273972601,0.0337595132,0.0204457588,,2.2807059288,2.2548377514,2.3400149345,2.2918528716,2.2268404237
2237,0.0657691956,0.0634572506,0.0877802595,0.0723355686,0.0893395271,,2.7133333683,2.7945206165,2.7945206165,2.7674582005,3.6142731592,,0.0533333346,0.0205479451,0.0273972601,0.0337595132,0.0211114465,,2.2807059288,2.2548377514,2.3400149345,2.2918528716,2.2300910461
2257,0.0817778111,0.0686886311,0.1057496369,0.0854053597,0.0891428187,,2.362416029,1.7866666317,3.9863014221,2.7117946943,3.569149236,,0.0335570462,0.0133333337,0.0547945201,0.0338949667,0.0217506225,,2.326261282,2.3146104813,2.3447163105,2.3285293579,2.2350129617
2262,0.0952073336,0.0611069202,0.098765716,0.0850266566,0.0889370106,,2.2808218002,1.2312924862,5.2464790344,2.9195311069,3.5366683295,,0.006849315,0,0.0281690136,0.0116727762,0.0212467302,,2.3305001259,2.2761535645,2.2819771767,2.296210289,2.2380728281
2307,0.0922574997,0.0620702505,0.0860780254,0.0801352585,0.088496923,,2.2770271301,1.4489796162,2.0472972393,1.9244346619,3.4560566461,,0.0202702694,0.0204081628,0.0405405387,0.0270729903,0.0215380432,,2.3207552433,2.3055694103,2.2748103142,2.3003783226,2.2411881028
2319,0.0784319639,0.0613712072,0.0870742053,0.0756257921,0.0878533664,,2.9933333397,3.4866666794,1.7328766584,2.7376255592,3.4201350918,,0.0666666701,0.0333333351,0.0205479451,0.0401826501,0.0224702736,,2.3047506809,2.3199920654,2.2604198456,2.2950541973,2.2438814075
2354,0.0889832973,0.0743249655,0.0903436765,0.0845506464,0.0876882304,,3.3262410164,1.8866666555,4.1554055214,3.1227710644,3.4052668904,,0.0283687934,0.0133333337,0.0135135138,0.0184052136,0.0222670206,,2.3069710732,2.3905842304,2.379535675,2.3590303262,2.2496388534
2389,0.0763808489,0.07099545,0.0910222754,0.0794661914,0.0872771285,,3.047945261,2.0402684212,1.9261745214,2.3381294012,3.351910016,,0.0273972601,0.0134228189,0.0201342274,0.0203181021,0.0221695747,,2.371158123,2.3370075226,2.3130245209,2.3403967222,2.2541767469
2390,0.0906083584,0.0727834702,0.0718410313,0.0784109533,0.0868338197,,2.305555582,2.9400000572,2.3108108044,2.5187888145,3.3102539559,,0.0069444445,0.0666666701,0.0202702694,0.0312937947,0.0226257857,,2.2926626205,2.3178007603,2.3177247047,2.3093960285,2.256937711
2392,0.078993082,0.0700246096,0.0696072876,0.0728749931,0.0861358784,,2.305555582,2.9400000572,2.3108108044,2.5187888145,3.2706806988,,0.0069444445,0.0666666701,0.0202702694,0.0312937947,0.0230591861,,2.2926626205,2.3178007603,2.3177247047,2.3093960285,2.2595606268
2436,0.088254571,0.0976213217,0.1079684123,0.0979481017,0.0867264896,,2.1476509571,2.7266666889,3.2312924862,2.7018700441,3.2422401661,,0.0201342274,0.0333333351,0.0340136066,0.0291603897,0.0233642463,,2.3019483089,2.1768956184,2.245929718,2.2415912151,2.2586621563
2453,0.0939184427,0.0655794144,0.0790792555,0.0795257042,0.0863664503,,3.2877697945,3.3513512611,3.5782313347,3.4057841301,3.2504173643,,0.0431654677,0.0337837823,0.0136054419,0.0301848973,0.0237052788,,2.2296352386,2.3097002506,2.2405815125,2.2599723339,2.2587276651
2455,0.098031044,0.0659210682,0.1030487642,0.0890002921,0.0864981424,,3.2877697945,3.3513512611,3.5782313347,3.4057841301,3.2581857026,,0.0431654677,0.0337837823,0.0136054419,0.0301848973,0.0240292598,,2.2296352386,2.3097002506,2.2405815125,2.2599723339,2.2587898986
2460,0.0774179697,0.0742059946,0.1062450334,0.0859563326,0.0864710519,,3.2229728699,2.4563758373,2.7266666889,2.802005132,3.235376674,,0.0135135138,0.0738255009,0.0399999991,0.042446338,0.0249501137,,2.3452014923,2.3343989849,2.2576024532,2.3124009768,2.2614704525
2485,0.0907202959,0.0941828489,0.0952523574,0.0933851674,0.0868167577,,3.9054055214,4.3466668129,2.1510791779,3.4677171707,3.2469936989,,0.0405405387,0.0199999996,0.0215827338,0.027374424,0.0250713292,,2.3217308521,2.3530342579,2.1618416309,2.2788689137,2.2623403755
2486,0.0889253616,0.0893527269,0.095623374,0.0913004875,0.0870409442,,3.9054055214,4.3466668129,2.1510791779,3.4677171707,3.2580298725,,0.0405405387,0.0199999996,0.0215827338,0.027374424,0.0251864839,,2.3217308521,2.3530342579,2.1618416309,2.2788689137,2.2631668025
2496,0.0826212168,0.0870308876,0.1005006358,0.0900509134,0.0871914426,,3.3809523582,3.2416107655,4.9194631577,3.8473420938,3.2874954835,,0.0204081628,0.0536912754,0.0536912754,0.0425969046,0.026057005,,2.323125124,2.2029957771,2.2416865826,2.2559358279,2.2628052537
2498,0.0734599829,0.0808825493,0.0957290679,0.0833572,0.0869997305,,3.3809523582,3.2416107655,4.9194631577,3.8473420938,3.3154878141,,0.0204081628,0.0536912754,0.0536912754,0.0425969046,0.0268839999,,2.323125124,2.2029957771,2.2416865826,2.2559358279,2.2624617824
2503,0.0737546682,0.0767742395,0.0850811154,0.0785366744,0.0865765777,,2.6040267944,2.6778523922,4.0544219017,3.1121003628,3.3053184415,,0.0536912754,0.0671140924,0.0544217676,0.0584090451,0.0284602522,,2.3037097454,2.3385262489,2.2907972336,2.311011076,2.2648892471
2532,0.0837455988,0.0696541071,0.0926398113,0.0820131724,0.0863484074,,3.2416107655,1.9733333588,2.3475177288,2.5208206177,3.2660935503,,0.0134228189,0.0133333337,0.0283687934,0.018374982,0.0279559887,,2.3204603195,2.2807905674,2.3118095398,2.3043534756,2.2668624585
2547,0.0642520189,0.0927339792,0.0921247154,0.0830369045,0.0861828323,,4.4333333969,2.1133332253,2.4563758373,3.0010141532,3.2528395804,,0.0266666673,0.0466666669,0.0402684547,0.037867263,0.0284515524,,2.3868575096,2.3433670998,2.2823600769,2.3375282288,2.270395747
2553,0.0521479845,0.0836765766,0.1104473099,0.0820906237,0.0859782218,,2.586666584,2.8206896782,3.0567376614,2.8213646412,3.2312658335,,0.0466666669,0.0965517238,0.0921985805,0.0784723237,0.030952591,,2.308914423,2.3198010921,2.3206717968,2.3164624373,2.2726990816
2685,0.0873889923,0.0768864155,0.0883579105,0.0842111061,0.0858898661,,2.3428571224,2.8533332348,2.7635135651,2.6532346408,3.2023642738,,0.021428572,0.0333333351,0.0202702694,0.0250107255,0.0306554977,,2.294355154,2.3546535969,2.3204567432,2.3231551647,2.2752218857
2740,0.075474143,0.0839170218,0.0883773416,0.0825895021,0.0857248479,,2.5133333206,1.8783783913,2.6333334446,2.3416817188,3.1593301461,,0.0466666669,0.0067567569,0.0199999996,0.0244744744,0.0303464465,,2.3510434628,2.3580498695,2.3396811485,2.3495914936,2.2789403661
2754,0.084635973,0.088696599,0.1152129769,0.0961818496,0.086247698,,2.6466667652,3.5986394882,1.8187919855,2.6880327463,3.1357652761,,0.0133333337,0.0340136066,0.0201342274,0.0224937225,0.0299538103,,2.3420889378,2.3849008083,2.2919785976,2.3396561146,2.2819761535
2789,0.1154334545,0.0938507318,0.1202341318,0.1098394394,0.087427285,,2.7651007175,4.1866664886,1.7449663877,2.898911198,3.1239225722,,0.0536912754,0.0533333346,0.0134228189,0.040149143,0.030463577,,2.3564224243,2.3892674446,2.3517200947,2.3658033212,2.2861675119
2896,0.1236743927,0.0952059031,0.1155900359,0.1114901106,0.0886304263,,2.2533333302,2.2866666317,2.2214765549,2.2538255056,3.0804177189,,0.0333333351,0.0466666669,0.0268456377,0.0356152132,0.0307211588,,2.3012120724,2.3473308086,2.3593523502,2.3359650771,2.2886573902
2967,0.1071408987,0.1039835215,0.1137212813,0.1082819005,0.089613,,3.6122448444,2.8523490429,2.3133332729,2.9259757201,3.0726956189,,0.0340136066,0.0335570462,0.0199999996,0.0291902175,0.0306446117,,2.3150277138,2.3400168419,2.4516782761,2.3689076106,2.2926699012
3011,0.1287112236,0.146224618,0.1394000053,0.138111949,0.0920379475,,3.3959732056,3.4733333588,1.8456375599,2.9049813747,3.0643099067,,0.0469798669,0.0733333305,0.0335570462,0.0512900812,0.0316768852,,2.2535667419,2.2847788334,2.3095529079,2.2826328278,2.2921680475
3038,0.1234910488,0.1128436327,0.1296705902,0.1220017572,0.0935361379,,3.0536913872,2.5333333015,2.3399999142,2.6423415343,3.0432114881,,0.0268456377,0.0399999991,0.0399999991,0.035615212,0.0318738015,,2.3109641075,2.336908102,2.3161184788,2.3213302294,2.2936261566
3041,0.1287384033,0.1093717813,0.1562827379,0.1314643075,0.0954325464,,3.6066665649,2.4800000191,2.586666584,2.891111056,3.0356064665,,0.0533333346,0.0333333351,0.0266666673,0.037777779,0.0321690004,,2.3447184563,2.3070323467,2.3291296959,2.3269601663,2.2952928571
3099,0.1264384985,0.1183915138,0.135842666,0.1268908928,0.0970054637,,4.4933333397,4.6689190865,2.1933333874,3.7851952712,3.0730859067,,0.0466666669,0.0202702694,0.0333333351,0.0334234238,0.0322317216,,2.3281633854,2.3281950951,2.3501992226,2.3355192343,2.297304176
3161,0.1190464497,0.1477698088,0.1448335052,0.1372165879,0.0990160199,,2.5333333015,3.3783783913,3.3154361248,3.0757159392,3.0732174083,,0.0199999996,0.0405405387,0.0469798669,0.0358401351,0.0324121422,,2.3357226849,2.3686971664,2.3379099369,2.3474432627,2.2998111303
3196,0.1349304914,0.1403898001,0.1803375483,0.1518859466,0.1016595163,,2.2000000477,3.5714285374,1.630872488,2.467433691,3.0429282225,,0.0199999996,0.0340136066,0.0134228189,0.0224788083,0.0319154755,,2.3279163837,2.3662519455,2.2496261597,2.314598163,2.3005504819
3230,0.1661207676,0.1335257292,0.1531496346,0.1509320438,0.1041231427,,1.5599999428,4.3533334732,2.6466667652,2.8533333937,3.033448481,,0.0066666668,0.0466666669,0.0533333346,0.0355555561,0.0320974796,,2.3286759853,2.3474378586,2.3900456429,2.3553864956,2.3032922826
3244,0.1648259163,0.1484235525,0.1916628182,0.1683040957,0.1073321903,,2.6666667461,4.1333332062,1.1689189672,2.6563063065,3.0145913723,,0.0399999991,0.0399999991,0.0135135138,0.0311711707,0.0320511641,,2.3236243725,2.3498899937,2.2396686077,2.3043943246,2.3033473847
3246,0.1565072536,0.1571729183,0.1652185321,0.1596329014,0.1099472259,,2.6666667461,4.1333332062,1.1689189672,2.6563063065,2.996677119,,0.0399999991,0.0399999991,0.0135135138,0.0311711707,0.0320071645,,2.3236243725,2.3498899937,2.2396686077,2.3043943246,2.3033997317
3247,0.1314936876,0.135204196,0.1397965401,0.1354981412,0.1112247716,,2.6666667461,4.1333332062,1.1689189672,2.6563063065,2.9796585784,,0.0399999991,0.0399999991,0.0135135138,0.0311711707,0.0319653648,,2.3236243725,2.3498899937,2.2396686077,2.3043943246,2.3034494614
3305,0.1760106087,0.1715815067,0.1979301125,0.1818407426,0.1147555702,,1.6266666651,5.0266666412,2.6400001049,3.0977778037,2.9855645397,,0.0266666673,0.0466666669,0.0399999991,0.0377777778,0.0322559854,,2.2508165836,2.331261158,2.2592039108,2.2804272175,2.3022983492
3376,0.1815052032,0.1664719582,0.1866641343,0.1782137652,0.1179284799,,4.7933335304,3.9798657894,2.7000000477,3.8243997892,3.0275063021,,0.0266666673,0.0134228189,0.0333333351,0.0244742737,0.0318668998,,2.3274972439,2.3854506016,2.3580827713,2.3570102056,2.305033942
3408,0.193842411,0.169395566,0.09897995,0.1540726423,0.1197356881,,3.9600000381,3.7466666698,2.7583892345,3.4883519808,3.0505485861,,0.0333333351,0.0199999996,0.0268456377,0.0267263241,0.031609871,,2.3381705284,2.3636405468,2.3597540855,2.3538550536,2.3074749976
3449,0.1954185963,0.1783331633,0.1573105752,0.1770207783,0.1225999426,,2.7133333683,2.3733332157,2.5503356457,2.5456674099,3.0253045273,,0.0266666673,0.0266666673,0.0134228189,0.0222520512,0.0311419801,,2.3604533672,2.2591922283,2.272510767,2.2973854542,2.3069705204
3480,0.2418403625,0.1757911444,0.1720570326,0.1965628465,0.1262980878,,4.3355703354,1.8827586174,2.7333333492,2.983887434,3.0232336726,,0.0402684547,0.0551724136,0.0266666673,0.0407025119,0.0316200066,,2.3189857006,2.2782595158,2.3587317467,2.3186589877,2.3075549438
3600,0.2365014553,0.1455559731,0.1921862066,0.191414545,0.1295539106,,2.6733334064,2.2533333302,2.8399999142,2.5888888836,3.0015164332,,0.0133333337,0.0666666701,0.0133333337,0.0311111125,0.0315945619,,2.3532140255,2.2580189705,2.3467686176,2.3193338712,2.3081438901
3618,0.1769850254,0.1566418409,0.2267811894,0.1868026853,0.1324163494,,3.4733333588,2.5510203838,2.3783783913,2.8009107113,2.9914861471,,0.0666666701,0.0340136066,0.0472972989,0.0493258586,0.0324811268,,2.3423471451,2.2917907238,2.3203146458,2.3181508382,2.3086442375
3620,0.2111423016,0.1758861542,0.1718162596,0.1862815718,0.1351096105,,3.4466667175,1.7770270109,3.8733332157,3.0323423147,2.9935289554,,0.0266666673,0.0270270277,0.0133333337,0.0223423429,0.0319741876,,2.3937885761,2.2656953335,2.3076722622,2.3223853906,2.3093312952
3670,0.1877069473,0.1911648512,0.1892443448,0.1893720478,0.1378227323,,3.3199999332,2.8399999142,1.9733333588,2.7111110687,2.9794080611,,0.0266666673,0.0599999987,0.0133333337,0.0333333332,0.0320421449,,2.262057066,2.2870671749,2.3986470699,2.3159237703,2.3096609189
3726,0.2410275936,0.1550477743,0.2292460352,0.2084404677,0.1413536191,,4.3265304565,2.9866666794,3.8599998951,3.7243990103,3.0166576086,,0.0476190485,0.0533333346,0.0133333337,0.0380952389,0.0323447996,,2.3530430794,2.2911128998,2.365727663,2.3366278807,2.311009267
3741,0.189371109,0.2276357412,0.1928730458,0.2032932987,0.1444506031,,3.3918919563,2.4866666794,3.1744966507,3.0176850955,3.0167089829,,0.0945945978,0.0599999987,0.0402684547,0.0649543504,0.0339752771,,2.3216300011,2.2871711254,2.375428915,2.3280766805,2.3118626377
3793,0.2679123878,0.1889191866,0.2447711229,0.2338675658,0.1489214512,,3.2599999905,5.1266665459,5.5570468903,4.6479044755,3.0982687575,,0.0799999982,0.0133333337,0.0469798669,0.0467710663,0.0346150666,,2.3438501358,2.3023514748,2.1181163788,2.2547726631,2.309008139
3814,0.2082087994,0.1859840155,0.2103047967,0.2014992038,0.1515503389,,3.5933332443,2.4362416267,1.9400000572,2.6565249761,3.0761815685,,0.0533333346,0.0671140924,0.0333333351,0.051260254,0.0354473259,,2.3157494068,2.2899329662,2.383307457,2.3296632767,2.3100408959
3819,0.1941950321,0.2080006599,0.1734215021,0.1918723981,0.1535664418,,3.5933332443,2.4362416267,1.9400000572,2.6565249761,3.0551987389,,0.0533333346,0.0671140924,0.0333333351,0.051260254,0.0362379723,,2.3157494068,2.2899329662,2.383307457,2.3296632767,2.3110220149
3821,0.2038369179,0.1497426033,0.1908352375,0.1814715862,0.154961699,,3.2133333683,3.4800000191,3.7333333492,3.4755555789,3.0762165809,,0.0466666669,0.0666666701,0.0533333346,0.0555555572,0.0372038516,,2.2475204468,2.3304584026,2.3567950726,2.3115913073,2.3110504795
3864,0.2411100864,0.2401299477,0.1744045317,0.2185481886,0.1581410235,,4.4000000954,2.5033557415,2.6066665649,3.1700074673,3.0809061252,,0.0333333351,0.0402684547,0.0266666673,0.033422819,0.0370148,,2.306937933,2.2373290062,2.3146383762,2.2863017718,2.3098130441
3928,0.2197890282,0.1764730215,0.2432063222,0.213156124,0.1608917785,,3.0135135651,2.3533332348,2.4200000763,2.5956156254,3.0566416002,,0.0608108118,0.0599999987,0.0666666701,0.0624924935,0.0382886846,,2.3797898293,2.249237299,2.2503559589,2.2931276957,2.3089787767
3956,0.2096500397,0.1930400133,0.2319838703,0.2115579744,0.1634250883,,3.3733332157,4.5066666603,2.7266666889,3.5355555216,3.0805872963,,0.0533333346,0.0333333351,0.0666666701,0.0511111133,0.0389298061,,2.348231554,2.2568564415,2.2753789425,2.2934889793,2.3082042868
3984,0.2202835083,0.1812759638,0.2615506947,0.2210367223,0.16630567,,2.8333332539,2.7466666698,7.4333333969,4.3377777735,3.1434468201,,0.0533333346,0.086666666,0.0066666668,0.0488888891,0.0394277602,,2.3153133392,2.216657877,2.1902120113,2.2407277425,2.3048304596
4036,0.2285814285,0.2111809254,0.2145792544,0.2181138694,0.16889608,,2.9866666794,4.5533332825,2.6866667271,3.4088888963,3.1567189239,,0.0533333346,0.0199999996,0.0599999987,0.0444444443,0.0396785944,,2.284440279,2.2717204094,2.332785368,2.2963153521,2.3044047043
4098,0.2337920666,0.1964142323,0.2360612154,0.2220891714,0.1715557346,,2.3466665745,2.5,1.7599999905,2.2022221883,3.1089940872,,0.0266666673,0.0666666701,0.0399999991,0.0444444455,0.039916887,,2.3081917763,2.221668005,2.348287344,2.2927157084,2.3038202545
4109,0.2210485935,0.2132914066,0.2656855583,0.2333418528,0.1746450405,,1.9866666794,3.7133333683,3.3333332539,3.0111111005,3.1040999378,,0.0666666701,0.0466666669,0.0333333351,0.0488888907,0.0403654872,,2.3453507423,2.2207384109,2.281883955,2.2826577028,2.3027621269
4182,0.211564064,0.2202746868,0.2588237822,0.2302208443,0.1774238307,,2.7266666889,3.4800000191,1.5733333826,2.5933333635,3.0785616091,,0.0466666669,0.0666666701,0.0333333351,0.0488888907,0.0407916573,,2.2769808769,2.3057568073,2.3568029404,2.3131802082,2.3032830309
4196,0.2329564095,0.2213783264,0.2787770033,0.2443705797,0.1807711681,,3.4400000572,2.4733333588,3.5333333015,3.1488889058,3.0820779739,,0.0333333351,0.0733333305,0.0199999996,0.0422222217,0.0408631856,,2.1780428886,2.3668065071,2.2880370617,2.2776288191,2.3020003204
4202,0.2477734089,0.2200706005,0.2435203493,0.2371214529,0.1835886824,,3.8333332539,2.4600000381,4.4533333778,3.5822222233,3.1070851864,,0.0533333346,0.0533333346,0.0399999991,0.0488888895,0.0412644708,,2.2266237736,2.3179118633,2.2651677132,2.2699011167,2.3003953602
4227,0.2066662312,0.2100429535,0.2266350985,0.2144480944,0.185131653,,3.413333416,3.4066667557,2.1199998856,2.9800000191,3.100730928,,0.0399999991,0.0199999996,0.0199999996,0.0266666661,0.0405345805,,2.2262203693,2.316971302,2.3969445229,2.3133787314,2.3010445287
4232,0.1980950832,0.2267024517,0.2963031828,0.2403669059,0.1878934156,,3.2000000477,2.3066666126,2.2533333302,2.5866666635,3.0750277148,,0.0533333346,0.113333337,0.0399999991,0.0688888902,0.041952296,,2.2248897552,2.2848086357,2.3201887608,2.2766290506,2.2998237548
4263,0.2063906193,0.2252116203,0.3034879565,0.2450300654,0.1907502481,,3.2599999905,3.206666708,2.8066666126,3.0911111037,3.0758318843,,0.0533333346,0.0666666701,0.0599999987,0.0600000011,0.0428546813,,2.2260732651,2.2967739105,2.3464539051,2.2897670269,2.2993209184
4304,0.2703459263,0.2108387947,0.2806677222,0.2539508144,0.1939102764,,3.5666666031,2.1600000858,2.5666666031,2.7644444307,3.0602625116,,0.0533333346,0.0733333305,0.0533333346,0.0599999999,0.0437119472,,2.2436664104,2.307328701,2.277122736,2.2760392825,2.2981568366
4317,0.257371664,0.2197933197,0.274502486,0.2505558232,0.1967425538,,3.8724832535,2.8666665554,1.9933333397,2.9108277162,3.0527907718,,0.0268456377,0.1000000015,0.0599999987,0.0622818793,0.0446404438,,2.3139741421,2.3282182217,2.3466358185,2.3296093941,2.2997294645
4319,0.2356898785,0.193510294,0.2825036049,0.2372345924,0.1987671557,,3.8724832535,2.8666665554,1.9933333397,2.9108277162,3.045692619,,0.0268456377,0.1000000015,0.0599999987,0.0622818793,0.0455225156,,2.3139741421,2.3282182217,2.3466358185,2.3296093941,2.301223461
4400,0.1998507977,0.1509730816,0.2905816734,0.2138018509,0.1995188904,,3.0533332825,3.2200000286,3.2999999523,3.1911110878,3.0529635425,,0.0666666701,0.0599999987,0.0466666669,0.0577777786,0.0461352787,,2.2706918716,2.2424430847,2.3528277874,2.2886542479,2.3005950003
4433,0.2105631828,0.1941199303,0.251206696,0.2186299364,0.2004744427,,3.3933334351,2.4600000381,2.7027027607,2.852012078,3.0429159692,,0.0466666669,0.086666666,0.0337837823,0.055705705,0.0466138,,2.3273432255,2.3448345661,2.3735072613,2.3485616843,2.3029933345
4492,0.2477972507,0.1984212399,0.3093953133,0.251871268,0.203044284,,3.4733333588,2.9733333588,2.0738255978,2.8401641051,3.032778376,,0.0399999991,0.0666666701,0.0469798669,0.0512155121,0.0468438856,,2.2797572613,2.3244757652,2.2562777996,2.286836942,2.3021855149
4509,0.2373096943,0.222468853,0.2438478768,0.2345421414,0.2046191769,,3.0999999046,2.8666665554,3.1800000668,3.0488888423,3.0335838993,,0.0733333305,0.0599999987,0.0799999982,0.0711111091,0.0480572468,,2.3294024467,2.2705879211,2.3288962841,2.309628884,2.3025576834
4530,0.1850650311,0.1836416721,0.325511694,0.2314061324,0.2059585246,,2.3533332348,3.4266667366,3.0135135651,2.9311711788,3.0284632633,,0.0666666701,0.0733333305,0.0472972989,0.0624324332,0.0487760061,,2.2774486542,2.2296307087,2.3551962376,2.2874252001,2.3018010592
4628,0.2342033386,0.208917141,0.2641218901,0.2357474566,0.2074479712,,3.1600000858,2.4400000572,3.1266667843,2.9088889758,3.0224845489,,0.0533333346,0.0266666673,0.0133333337,0.0311111119,0.0478927614,,2.3309402466,2.2410442829,2.3781456947,2.3167100747,2.30254651
4664,0.2239944935,0.1963546276,0.2274869084,0.2159453432,0.2078728398,,2.7133333683,2.5,2.4666666985,2.5600000223,2.9993603226,,0.0533333346,0.0333333351,0.0399999991,0.0422222229,0.0476092345,,2.3172020912,2.2414746284,2.3824813366,2.3137193521,2.3031051521
4668,0.2087714672,0.1933426857,0.2382997274,0.2134712934,0.2081527625,,2.7133333683,2.5,2.4666666985,2.5600000223,2.9773923076,,0.0533333346,0.0333333351,0.0399999991,0.0422222229,0.0473398839,,2.3172020912,2.2414746284,2.3824813366,2.3137193521,2.3036358621
4676,0.2187714577,0.2048232555,0.2576476336,0.2270807823,0.2090991635,,2.9466667175,2.5999999046,4.2466664314,3.2644443512,2.9917449098,,0.0333333351,0.0599999987,0.0333333351,0.0422222229,0.0470840009,,2.2487382889,2.3063671589,2.3596363068,2.3049139182,2.3036997649
4750,0.2205533981,0.1978046894,-0.0540008545,0.121452411,0.2047168259,,2.206666708,2.8599998951,1.3266667128,2.1311111053,2.9487132195,,0.086666666,0.0399999991,0,0.0422222217,0.0468409119,,2.2764623165,2.263228178,2.2550354004,2.2649086316,2.3017602082
4788,0.2348251343,0.1556344032,0.1258125305,0.1720906893,0.2030855191,,2.7533333302,3.3066666126,2.6212120056,2.8937373161,2.9459644244,,0.0466666669,0.0466666669,0.037878789,0.0437373742,0.046685735,,2.2900094986,2.1798593998,1.9039894342,2.1246194442,2.29290317
4800,0.2162623405,0.1938266754,0.1405659914,0.1835516691,0.2021088266,,3.8333332539,2.8199999332,2.9000000954,3.1844444275,2.9578884245,,0.0599999987,0.0199999996,0.0133333337,0.0311111106,0.0459070038,,2.2032809258,2.2252969742,2.0529196262,2.1604991754,2.2862829703
4802,0.2298574448,0.2062852383,0.1794861555,0.2052096128,0.2022638659,,3.8333332539,2.8199999332,2.9000000954,3.1844444275,2.9692162247,,0.0599999987,0.0199999996,0.0133333337,0.0311111106,0.0451672091,,2.2032809258,2.2252969742,2.0529196262,2.1604991754,2.2799937805
4840,0.2311124802,0.1896674633,0.1595193148,0.1934330861,0.2018223269,,2.9666666985,3.3399999142,3.3133332729,3.2066666285,2.9810887449,,0.0666666701,0.1000000015,0.0399999991,0.0688888902,0.0463532932,,2.2573094368,2.2221326828,2.307895422,2.2624458472,2.2791163839
4852,0.2570393085,0.1370010376,0.2418960333,0.2119787931,0.2023301502,,4.3800001144,2.2799999714,2.8333332539,3.1644444466,2.99025653,,0.0266666673,0.086666666,0.0333333351,0.0488888895,0.046480073,,2.2350387573,2.2185564041,2.2105035782,2.2213662465,2.276228877
4894,0.2323791981,0.1913371086,0.2614432573,0.2283865213,0.2036329688,,2.5799999237,2.6333334446,3.6400001049,2.9511111577,2.9882992613,,0.0399999991,0.0533333346,0.0133333337,0.0355555558,0.0459338472,,2.254604578,2.2649431229,2.3056352139,2.2750609716,2.2761704817
4962,0.2586326599,0.2205657959,0.2518496513,0.2436827024,0.2056354554,,3.1466667652,2.1199998856,2.9466667175,2.7377777894,2.9757731877,,0.0133333337,0.0599999987,0.0599999987,0.0444444437,0.045859377,,2.2713558674,2.248509407,2.1267545223,2.2155399323,2.2731389543
4971,0.2527227402,0.1571075916,0.2665133476,0.2254478931,0.2066260773,,2.7785234451,3.0133333206,6.0533332825,3.9483966827,3.0244043625,,0.0738255009,0.0533333346,0.0133333337,0.0468307231,0.0459079443,,2.3060419559,2.2447459698,2.2394831181,2.2634236813,2.2726531906
4974,0.2365014553,0.2298126221,0.2239115238,0.2300752004,0.2077985335,,2.7785234451,3.0133333206,6.0533332825,3.9483966827,3.0706039785,,0.0738255009,0.0533333346,0.0133333337,0.0468307231,0.0459540832,,2.3060419559,2.2447459698,2.2394831181,2.2634236813,2.2721917151
5050,0.2114510536,0.1644945145,0.19904387,0.191663146,0.2069917641,,3.1600000858,2.7466666698,2.8666665554,2.924444437,3.0632960014,,0.0399999991,0.086666666,0.0266666673,0.0511111108,0.0462119346,,2.1409742832,2.1997616291,2.2358446121,2.1921935081,2.2681918048
5052,0.2258496284,0.1764714718,0.2594567537,0.220592618,0.2076718068,,3.1600000858,2.7466666698,2.8666665554,2.924444437,3.0563534232,,0.0399999991,0.086666666,0.0266666673,0.0511111108,0.0464568934,,2.1409742832,2.1997616291,2.2358446121,2.1921935081,2.26439189
5106,0.2430927753,0.1972205639,0.1486932039,0.1963355144,0.2071049922,,2.9933333397,2.4466667175,2.1800000668,2.5400000413,3.0305357541,,0.0533333346,0.0399999991,0.0266666673,0.0400000003,0.0461340488,,2.2566459179,2.175257206,2.2631299496,2.2316776911,2.26275618
5134,0.2354595661,0.1787593365,0.3689618111,0.2610602379,0.2098027545,,2.4800000191,2.206666708,3.2333333492,2.6400000254,3.0110089677,,0.0533333346,0.0666666701,0.0066666668,0.0422222239,0.0459384575,,2.2297108173,2.2110154629,2.189217329,2.2099812031,2.2601174312
5200,0.2815217972,0.1677720547,0.2343352437,0.2278763652,0.210706435,,2.1866667271,3.1333334446,3.6866667271,3.0022222996,3.0105696343,,0.0466666669,0.0599999987,0.0266666673,0.0444444443,0.0458637568,,2.1299552917,2.2403898239,2.1841392517,2.1848281225,2.2563529657
5239,0.2720403671,0.1535758972,0.2271171212,0.2175777952,0.211050003,,2.3199999332,2.4200000763,5.3733334541,3.3711111546,3.0285967103,,0.0533333346,0.0466666669,0.0199999996,0.0400000003,0.045570569,,2.2476804256,2.1863293648,2.2075843811,2.2138647238,2.2542285536
5329,0.2694020271,0.1654231548,0.2150049806,0.2166100542,0.2113280056,,1.8866666555,1.7400000095,3.4600000381,2.3622222344,2.9952779865,,0.0733333305,0.0333333351,0.0333333351,0.0466666669,0.0456253739,,2.2183446884,2.1883940697,2.2971432209,2.2346273263,2.2532484923
5345,0.274749279,0.1618599892,0.2794873714,0.2386988799,0.2126965493,,2.9466667175,2.7133333683,5.0999999046,3.5866666635,3.0248474204,,0.0399999991,0.0599999987,0.0133333337,0.0377777771,0.0452329941,,2.2370214462,2.22848773,2.3194670677,2.261658748,2.2536690051
5359,0.2548942566,0.1661641598,0.2533068061,0.2247884075,0.2133011422,,3.3399999142,2.2333333492,2.2799999714,2.6177777449,3.0044939366,,0.0666666701,0.0533333346,0.0399999991,0.0533333346,0.0456380111,,2.2073471546,2.208509922,2.2639679909,2.2266083558,2.2523159726
5420,0.2751078606,0.1852185726,0.2659292519,0.2420852284,0.2147403465,,3.7000000477,2.8199999332,2.7400000095,3.0866666635,3.0086025729,,0.0466666669,0.0399999991,0.0399999991,0.0422222217,0.0454672216,,2.2149350643,2.1994526386,2.2945897579,2.2363258203,2.251516465
5442,0.2705798149,0.1677689552,0.2790078223,0.2391188641,0.2159592724,,3.5266666412,2.1600000858,4.5599999428,3.4155555566,3.0289502221,,0.0799999982,0.0266666673,0.0466666669,0.0511111108,0.0457494161,,2.1841402054,2.1971251965,2.201145649,2.1941370169,2.2486474926
5515,0.2725462914,0.1846086979,0.3041377366,0.2537642419,0.2178495209,,2.7866666317,1.9866666794,2.7133333683,2.4955555598,3.002280489,,0.0666666701,0.0466666669,0.0266666673,0.0466666681,0.0457952787,,2.2435574532,2.2117261887,2.2550683022,2.2367839813,2.248054317
5517,0.2982170582,0.1590805054,0.296764046,0.2513538698,0.2195247383,,2.7866666317,1.9866666794,2.7133333683,2.4955555598,2.9769442425,,0.0666666701,0.0466666669,0.0266666673,0.0466666681,0.0458388482,,2.2435574532,2.2117261887,2.2550683022,2.2367839813,2.2474908002
5549,0.3056633472,0.1731977463,0.2338026762,0.2375545899,0.2204262309,,2.2466666698,2.6333334446,2.7133333683,2.5311111609,2.9546525885,,0.0333333351,0.0533333346,0.0599999987,0.0488888895,0.0459913502,,2.2120053768,2.2087476254,2.2271573544,2.2159701188,2.2459147662
5587,0.30545187,0.1568741798,0.3207449615,0.2610236704,0.2224561029,,2.1666667461,2.913333416,1.9866666794,2.3555556138,2.9246977397,,0.0933333337,0.0733333305,0.0599999987,0.0755555543,0.0474695604,,2.1832368374,2.1872551441,2.2639443874,2.2114787896,2.2441929673
5660,0.3233623505,0.1818814278,0.3710403442,0.2920947075,0.2259380331,,2.1199998856,2.7533333302,2.706666708,2.5266666412,2.9047961848,,0.0733333305,0.0399999991,0.0533333346,0.0555555547,0.0478738601,,2.2217094898,2.2548274994,2.2299923897,2.235509793,2.2437588086
5664,0.3101568222,0.170548439,0.2972080708,0.259304444,0.2276063536,,2.1199998856,2.7533333302,2.706666708,2.5266666412,2.8858897076,,0.0733333305,0.0399999991,0.0533333346,0.0555555547,0.0482579449,,2.2217094898,2.2548274994,2.2299923897,2.235509793,2.2433463578
5679,0.3342158794,0.179920435,0.3336422145,0.282592843,0.2303556781,,3.0666666031,3.4600000381,3.293333292,3.2733333111,2.9052618878,,0.0799999982,0.0599999987,0.0266666673,0.0555555547,0.0486228254,,2.1493496895,2.1956038475,2.1497633457,2.1649056276,2.2394243213
5720,0.3411982059,0.1728892326,0.3619833589,0.2920235991,0.2334390742,,2.2200000286,2.6600000858,1.5733333826,2.1511111657,2.8675543517,,0.0733333305,0.0599999987,0.0533333346,0.0622222212,0.0493027952,,2.2349951267,2.2477285862,2.1582937241,2.213672479,2.2381367292
5723,0.3361051083,0.1879222393,0.3861282468,0.3033851981,0.2369363804,,2.2200000286,2.6600000858,1.5733333826,2.1511111657,2.8317321924,,0.0733333305,0.0599999987,0.0533333346,0.0622222212,0.0499487665,,2.2349951267,2.2477285862,2.1582937241,2.213672479,2.2369135167
5808,0.353839159,0.1948833466,0.3024310768,0.2837178608,0.2392754544,,3.1466667652,1.9933333397,1.7599999905,2.3000000318,2.8051455844,,0.0599999987,0.0466666669,0.0799999982,0.0622222212,0.0505624392,,2.1642539501,2.2458052635,2.2960407734,2.2353666623,2.236836174
5825,0.363496542,0.1728138924,0.2010940313,0.2458014886,0.2396017561,,2.1733334064,3.6733334064,3.8533332348,3.2333333492,2.8265549726,,0.0533333346,0.0399999991,0.0066666668,0.0333333335,0.0497009839,,2.2772345543,2.1770932674,2.2211625576,2.2251634598,2.2362525383
5828,0.372398138,0.2190415859,0.1632738709,0.2515711983,0.2402002282,,2.1733334064,3.6733334064,3.8533332348,3.2333333492,2.8468938914,,0.0533333346,0.0399999991,0.0066666668,0.0333333335,0.0488826014,,2.2772345543,2.1770932674,2.2211625576,2.2251634598,2.2356980843
5862,0.3687896729,0.2076458931,0.227842167,0.2680925777,0.2415948457,,2.9000000954,2.9533333778,3.9000000954,3.2511111895,2.8671047563,,0.0533333346,0.0599999987,0.0199999996,0.0444444443,0.0486606935,,2.1842551231,2.2344865799,2.3778395653,2.2655270894,2.2371895346
5864,0.3768708706,0.1990408897,0.26612854,0.2806801001,0.2435491084,,2.9000000954,2.9533333778,3.9000000954,3.2511111895,2.886305078,,0.0533333346,0.0599999987,0.0199999996,0.0444444443,0.0484498811,,2.1842551231,2.2344865799,2.3778395653,2.2655270894,2.2386064123
5871,0.3835945129,0.18257761,0.2226791233,0.2629504154,0.2445191737,,2.0199999809,1.6933333874,3.4533333778,2.3888889154,2.8614342699,,0.1333333403,0.086666666,0.0666666701,0.0955555588,0.050805165,,2.1969823837,2.2714724541,2.2914805412,2.253311793,2.2393416814
5907,0.3653512001,0.2073993683,0.2774708867,0.2834071517,0.2464635726,,2.586666584,2.0999999046,2.4266667366,2.3711110751,2.8369181101,,0.0466666669,0.086666666,0.0199999996,0.0511111108,0.0508204623,,2.2221312523,2.212182045,2.198133707,2.2108156681,2.2379153807
5928,0.404907465,0.2324037552,0.1972270161,0.2781794121,0.2480493646,,3.2000000477,2.0066666603,3.8533332348,3.0199999809,2.8460722037,,0.0666666701,0.0533333346,0.0533333346,0.0577777798,0.0511683281,,2.2171015739,2.2090833187,2.1051843166,2.1771230698,2.2348757652
5952,0.3904919624,0.1964094639,0.2121186852,0.2663400372,0.2489638982,,3.1666667461,3.5266666412,2.206666708,2.9666666985,2.8521019284,,0.0799999982,0.0399999991,0.0266666673,0.0488888882,0.0510543561,,2.2459321022,2.2424657345,2.2346527576,2.2410168648,2.2351828201
5963,0.3705575466,0.2116203308,0.2875830233,0.2899203002,0.2510117183,,2.9333333969,2.1933333874,2.9933333397,2.706666708,2.8448301674,,0.0333333351,0.0266666673,0.0266666673,0.0288888899,0.0499460828,,2.2545127869,2.2117695808,2.1150844097,2.1937889258,2.2331131254
5990,0.4002342224,0.2235088348,0.2728639245,0.2988689939,0.2534045821,,2.2200000286,2.3466665745,3.7266666889,2.7644444307,2.8408108805,,0.0799999982,0.0733333305,0.0399999991,0.0644444426,0.0506710008,,2.2193608284,2.2525231838,2.0938248634,2.1885696252,2.2308859504
6010,0.3929548264,0.2333402634,0.3763427734,0.3342126211,0.2574449841,,2.5799999237,1.7599999905,2.2466666698,2.195555528,2.8085481129,,0.0799999982,0.0333333351,0.0266666673,0.0466666669,0.0504707841,,2.1974177361,2.1825149059,2.1431655884,2.1743660768,2.2280599567
6015,0.4055931568,0.2269675732,0.1829420924,0.2718342741,0.2581644486,,2.5799999237,1.7599999905,2.2466666698,2.195555528,2.7778984837,,0.0799999982,0.0333333351,0.0266666673,0.0466666669,0.0502805783,,2.1974177361,2.1825149059,2.1431655884,2.1743660768,2.2253752627
6121,0.401188612,0.2455861568,0.3149568737,0.3205772142,0.2612850869,,2.3266665936,2.7400000095,2.5133333206,2.5266666412,2.7653368916,,0.1066666692,0.0533333346,0.0399999991,0.0666666677,0.0510998827,,2.1707763672,2.2049767971,2.2393379211,2.2050303618,2.2243580177
6131,0.4103319645,0.2488193512,0.2585888505,0.3059133887,0.2635165019,,2.086666584,2.6533334255,1.9533333778,2.2311111291,2.7386256034,,0.0599999987,0.0599999987,0.0133333337,0.0444444437,0.0507671108,,2.2106668949,2.2586009502,2.1993501186,2.2228726546,2.2242837495
6181,0.4135756493,0.2496883869,0.2887231708,0.317329069,0.2662071303,,3.3066666126,2.2333333492,3.5,3.0133333206,2.7523609893,,0.0799999982,0.0733333305,0.0133333337,0.0555555541,0.0510065329,,2.1719117165,2.2317724228,2.3091640472,2.2376160622,2.2249503652
6200,0.4215183258,0.2396345139,0.3108382821,0.3239970406,0.2690966258,,2.3599998951,2.4000000954,1.6533333063,2.1377777656,2.7216318281,,0.0733333305,0.0666666701,0.0133333337,0.0511111114,0.0510117619,,2.2238950729,2.247330904,2.2615809441,2.2442689737,2.2259162956
6213,0.4221343994,0.2425055504,0.301219672,0.3219532073,0.2717394549,,2.6333334446,3.1466667652,3.0399999619,2.9400000572,2.7325502396,,0.0933333337,0.0799999982,0.0533333346,0.0755555555,0.0522389515,,2.1792528629,2.2283217907,2.24127841,2.2162843545,2.2254346985
6219,0.4084374905,0.2407991886,0.2945516706,0.3145961165,0.273882288,,2.6333334446,3.1466667652,3.0399999619,2.9400000572,2.7429227304,,0.0933333337,0.0799999982,0.0533333346,0.0755555555,0.0534047817,,2.1792528629,2.2283217907,2.24127841,2.2162843545,2.2249771813
6232,0.4150452614,0.2651779652,0.230156213,0.3034598132,0.2753611642,,2.4200000763,2.0799999237,1.9800000191,2.1600000064,2.7137765942,,0.113333337,0.0799999982,0.0599999987,0.0844444446,0.0549567649,,2.2547533512,2.2527215481,2.2275931835,2.2450226943,2.225979457
6289,0.4051046371,0.2483587265,0.2485319078,0.3006650905,0.2766263605,,2.9600000381,1.8523490429,3.7466666698,2.8530052503,2.720738027,,0.0333333351,0.0536912754,0.0266666673,0.0378970926,0.0541037813,,2.2511348724,2.2184567451,2.2555770874,2.2417229017,2.2267666292
6312,0.4313156605,0.2487020493,0.2726890445,0.3175689181,0.2786734884,,2.6466667652,1.7799999714,2.6800000668,2.3688889345,2.7031455724,,0.0666666701,0.0666666701,0.0266666673,0.0533333359,0.054065259,,2.23036623,2.2111477852,2.2511122227,2.2308754126,2.2269720684
6317,0.4130575657,0.2636482716,0.3213247359,0.3326768577,0.2813736569,,2.6466667652,1.7799999714,2.6800000668,2.3688889345,2.6864327405,,0.0666666701,0.0666666701,0.0266666673,0.0533333359,0.0540286628,,2.23036623,2.2111477852,2.2511122227,2.2308754126,2.2271672356
6341,0.428186655,0.2523622513,0.2879903913,0.3228464325,0.2834472957,,2.8399999142,1.8733333349,1.8066666126,2.1733332872,2.6607777679,,0.0666666701,0.1333333403,0.0066666668,0.0688888924,0.0547716743,,2.2349967957,2.2338397503,2.2331995964,2.2340120474,2.2275094762
6363,0.4413862228,0.2629079819,0.1686393321,0.2909778456,0.2838238232,,1.9666666985,2.5733332634,4.4933333397,3.0111111005,2.6782944345,,0.0599999987,0.1000000015,0.0066666668,0.0555555557,0.0548108684,,2.2908830643,2.2500844002,2.326843977,2.2892704805,2.2305975264
6376,0.4350800514,0.2697141171,0.2638438344,0.3228793343,0.2857765987,,2.5799999237,2.6733334064,4.0266666412,3.0933333238,2.699046379,,0.0533333346,0.0733333305,0.0799999982,0.0688888878,0.0555147694,,2.2691149712,2.2587451935,2.2865591049,2.2714730899,2.2326413046
6400,0.4272305965,0.26785326,0.2209672183,0.3053503583,0.2867552867,,2.5599999428,2.3533332348,4.5,3.1377777259,2.7209829463,,0.1000000015,0.1000000015,0.0466666669,0.0822222233,0.0568501421,,2.2438812256,2.2213308811,2.1481912136,2.2044677734,2.231232628
6496,0.4549753666,0.2903063297,0.3437752724,0.3630189896,0.2905684718,,2.2799999714,2,3.2000000477,2.4933333397,2.709600466,,0.086666666,0.0666666701,0.0133333337,0.0555555566,0.0567854128,,2.2322480679,2.2365677357,2.2585847378,2.2424668471,2.231794339
6520,0.4157588482,0.2648756504,0.2332864404,0.304640313,0.2912720639,,2.3066666126,2.6400001049,2.9866666794,2.6444444656,2.7063426659,,0.1000000015,0.0599999987,0,0.0533333334,0.0566128088,,2.2165043354,2.1870901585,2.1944382191,2.1993442376,2.2301718339
6574,0.4099817276,0.275343895,0.307410717,0.3309121132,0.2932540664,,2.0999999046,2.3666665554,2.8066666126,2.4244443576,2.6922477505,,0.1333333403,0.1000000015,0.0733333305,0.1022222241,0.0588932796,,2.2059137821,2.1598601341,2.1808047295,2.1821928819,2.2277728863
6584,0.4159419537,0.2798581123,0.2552221417,0.3170074026,0.2944417332,,1.8799999952,2.4333333969,2.6333334446,2.3155556122,2.6734131436,,0.1333333403,0.086666666,0.0399999991,0.0866666685,0.060281949,,2.2176642418,2.2587337494,2.2296302319,2.235342741,2.228151379
6603,0.4368948936,0.2985186577,0.2542567253,0.3298900922,0.2962141511,,2.0933332443,2.2133333683,2.793333292,2.3666666349,2.6580758182,,0.1000000015,0.1000000015,0.0333333351,0.0777777794,0.0611567405,,2.2053382397,2.2334568501,2.1830203533,2.2072718143,2.2271074008
6657,0.4021141529,0.3049895763,0.2907911837,0.3326316377,0.2980350255,,2.206666708,2.6333334446,2.6933333874,2.51111118,2.6507275863,,0.0799999982,0.0599999987,0.1000000015,0.0799999995,0.0620989035,,2.2038240433,2.2160620689,2.1798939705,2.1999266942,2.2257483655
6696,0.4365694523,0.2969214916,0.3457688093,0.3597532511,0.3011209367,,2.9666666985,2.9000000954,3.3666665554,3.0777777831,2.6720800961,,0.113333337,0.0733333305,0.0133333337,0.066666667,0.0623272917,,2.2812197208,2.2652714252,2.1889925003,2.2451612155,2.226719008
6699,0.4179272652,0.2996640205,0.3367441893,0.3514451583,0.3036371478,,2.9666666985,2.9000000954,3.3666665554,3.0777777831,2.6923649805,,0.113333337,0.0733333305,0.0133333337,0.066666667,0.0625442604,,2.2812197208,2.2652714252,2.1889925003,2.2451612155,2.2276411184
6711,0.4393072128,0.3263676167,0.2878472209,0.3511740168,0.3060139913,,1.7200000286,2.0266666412,4.086666584,2.6111110846,2.6883022857,,0.0533333346,0.0466666669,0,0.0333333338,0.0610837141,,2.2688970566,2.2993664742,2.2121777534,2.2601470947,2.2292664172
6738,0.4431948662,0.3228027821,0.3422590494,0.3694188992,0.3091842367,,2.7466666698,3.0266666412,2.7266666889,2.8333333333,2.695553838,,0.0733333305,0.0599999987,0.0399999991,0.0577777761,0.0609184172,,2.277769804,2.2676358223,2.145524025,2.2303098838,2.2293185905
6742,0.4125590324,0.3039999008,0.1884610355,0.3016733229,0.308808691,,2.0066666603,2.6933333874,3.3599998951,2.6866666476,2.6951094785,,0.0666666701,0.1066666692,0.0066666668,0.0600000021,0.0608724964,,2.2460150719,2.1925473213,2.2056882381,2.2147502104,2.2285901715
6846,0.4173910618,0.3080728054,0.3015018702,0.3423219124,0.310484352,,2.3933334351,3.2599999905,3.1666667461,2.9400000572,2.7073540075,,0.0666666701,0.0933333337,0.0466666669,0.0688888902,0.0612733161,,2.2421636581,2.1351926327,2.2196881771,2.1990148226,2.2271114041
6854,0.4075937271,0.31219244,0.2882302403,0.3360054692,0.3117604079,,2.4266667366,2.4800000191,2.9600000381,2.6222222646,2.7030974203,,0.1000000015,0.086666666,0.0333333351,0.0733333342,0.061876317,,2.2372791767,2.2397153378,2.1832509041,2.2200818062,2.2267599242
6869,0.4365913868,0.3292531967,0.3034797311,0.3564414382,0.3139944594,,2.0933332443,2.2466666698,2.8266665936,2.3888888359,2.6873869911,,0.1000000015,0.0533333346,0.0466666669,0.0666666677,0.0621158346,,2.2777915001,2.2123680115,2.215036869,2.2350654602,2.227175201
6966,0.4186463356,0.3351204395,0.1998316944,0.3178661565,0.3141880443,,1.3933333158,1.6599999666,2.7733333111,1.9422221979,2.6501287514,,0.0799999982,0.1066666692,0.0133333337,0.066666667,0.0623433762,,2.2913370132,2.1686758995,2.1599061489,2.2066396872,2.2261484253
6992,0.4396066666,0.3213472366,0.2237435877,0.328232497,0.3148902669,,2.6866667271,2.2200000286,4.5999999046,3.1688888868,2.6760667582,,0.1466666609,0.0733333305,0.0333333351,0.0844444421,0.0634484295,,2.1687619686,2.2054314613,2.1517539024,2.1753157775,2.2236067929
7014,0.4237914085,0.3271012306,0.3142380714,0.3550435702,0.3168979321,,1.8733333349,1.9333332777,2.1800000668,1.9955555598,2.6420411983,,0.0666666701,0.0533333346,0.0533333346,0.0577777798,0.063164897,,2.2315273285,2.2666146755,2.2240805626,2.2407408555,2.224463496
7106,0.4148890972,0.3380966187,0.2828549147,0.3452802102,0.318317046,,3.0133333206,2.2799999714,4.0533332825,3.1155555248,2.6657169146,,0.086666666,0.086666666,0.0399999991,0.0711111103,0.0635622077,,2.2686574459,2.1990525723,2.2541196346,2.2406098843,2.2252708154
7114,0.4236969948,0.3458681107,0.3034425378,0.3576692144,0.3202846544,,2.1866667271,2.2599999905,3.5799999237,2.6755555471,2.6662088462,,0.1000000015,0.0666666701,0.0199999996,0.0622222237,0.0634952085,,2.2734248638,2.220208168,2.1917159557,2.2284496625,2.2254297578
7155,0.4016022682,0.3224856853,0.3042561412,0.3427813649,0.3214094899,,1.7599999905,2.0266666412,4.1466665268,2.6444443862,2.6651206232,,0.0799999982,0.0933333337,0.0333333351,0.068888889,0.0637648925,,2.1744091511,2.1836490631,2.1747751236,2.1776111126,2.2230388255
7216,0.4024426937,0.3469502926,0.3384416103,0.3626115322,0.323469592,,2.6733334064,1.6799999475,2.6400001049,2.331111153,2.6484201497,,0.0733333305,0.086666666,0.0199999996,0.0599999987,0.0635766478,,2.1915550232,2.2572529316,2.2295093536,2.2261057695,2.2231921727
7247,0.416285038,0.3792691231,0.2905062437,0.3620201349,0.3253971192,,2.8399999142,1.7999999523,2.6778523922,2.4392840862,2.6379633465,,0.0799999982,0.086666666,0.0671140924,0.0779269189,0.0642941614,,2.2010610104,2.221981287,2.1826345921,2.2018922965,2.2221271789
7311,0.4115710258,0.4020040035,0.2992354035,0.370936811,0.3276741038,,1.8866666555,2.5066666603,3.2466666698,2.5466666619,2.6333985123,,0.086666666,0.0933333337,0.0666666701,0.0822222233,0.0651905645,,2.1527919769,2.2447209358,2.2591238022,2.218878905,2.2219647652
7329,0.4079744816,0.3738975525,0.3157660961,0.3658793767,0.3295843674,,1.5199999809,2.5666666031,2.2333333492,2.1066666444,2.6070619189,,0.1266666651,0.1000000015,0.0333333351,0.0866666672,0.0662643696,,2.2466795444,2.2470431328,2.2502403259,2.2479876677,2.2232659103
7339,0.4092292786,0.3781704903,0.3062835932,0.3645611207,0.3313332051,,1.9533333778,2.0333333015,2.7905404568,2.2590690454,2.5896622752,,0.0599999987,0.0733333305,0.0270270277,0.0534534523,0.0656238237,,2.1587619781,2.2818112373,2.1912915707,2.2106215954,2.2226336946
7340,0.4002056122,0.3846158981,0.278229475,0.3543503284,0.3324840612,,1.5599999428,2.8533332348,2.6666667461,2.3599999746,2.5781791602,,0.113333337,0.1000000015,0.0533333346,0.088888891,0.0667870771,,2.2860207558,2.2137525082,2.2128348351,2.237536033,2.2233788115
7359,0.4190955162,0.3534839153,0.3134053349,0.3619949222,0.3339596043,,2.7200000286,1.8400000334,2.3066666126,2.2888888915,2.5637146468,,0.0666666701,0.1199999973,0.0266666673,0.0711111116,0.0670032788,,2.1940948963,2.2752201557,2.1454975605,2.2049375375,2.2224567478
7382,0.3948600292,0.3938069344,0.2924925387,0.3603865008,0.3352809491,,3.0333333015,2.0533332825,3.5133333206,2.8666666349,2.5788622462,,0.086666666,0.1199999973,0.0733333305,0.0933333312,0.0683197814,,2.1844055653,2.2490539551,2.171918869,2.2017927965,2.2214235502
7401,0.3767280579,0.3927781582,0.2775985599,0.3490349253,0.3359686479,,2.5,1.9133332968,3.0733332634,2.4955555201,2.5746969099,,0.086666666,0.1333333403,0.0333333351,0.0844444471,0.0691260147,,2.1997203827,2.222452879,2.2228312492,2.2150015036,2.2211024479
7450,0.3952498436,0.3728199005,0.3442557454,0.3707751632,0.3377089737,,2.1866667271,1.9266666174,3.7599999905,2.624444445,2.5771842866,,0.1666666716,0.1000000015,0.0399999991,0.1022222241,0.0707808252,,2.2464108467,2.3083310127,2.2557015419,2.2701478004,2.2235547155
7460,0.3953158855,0.3688673973,0.3024343252,0.3555392027,0.3386004851,,1.9600000381,2.086666584,3.1466667652,2.3977777958,2.5682139621,,0.1533333361,0.0599999987,0.0399999991,0.0844444446,0.0714640062,,2.2400517464,2.2384786606,2.1935098171,2.224013408,2.2235776502
7463,0.4179294109,0.3885061741,0.2972124219,0.367882669,0.3400645943,,1.9600000381,2.086666584,3.1466667652,2.3977777958,2.5596921538,,0.1533333361,0.0599999987,0.0399999991,0.0844444446,0.0721130281,,2.2400517464,2.2384786606,2.1935098171,2.224013408,2.2235994381
7478,0.399794817,0.3964524269,0.2993583381,0.3652018607,0.3413214576,,2.2866666317,1.7466666698,2.6400001049,2.2244444688,2.5429297695,,0.1266666651,0.1000000015,0.0466666669,0.0911111111,0.0730629322,,2.2236428261,2.2148656845,2.2535476685,2.230685393,2.2239537358
7511,0.4057500362,0.3878641129,0.3231050968,0.3722397486,0.3428673722,,2.3199999332,1.9933333397,2.7533333302,2.3555555344,2.5335610578,,0.113333337,0.1199999973,0.0599999987,0.0977777777,0.0742986745,,2.1716163158,2.1947219372,2.2181060314,2.1948147615,2.2224967871
7609,0.4042637348,0.4046757221,0.3189192116,0.3759528895,0.3445216481,,1.9133332968,1.9600000381,2.9666666985,2.2800000111,2.5208830054,,0.1866666675,0.1466666609,0.0466666669,0.1266666651,0.076917074,,2.2146553993,2.1953318119,2.2623279095,2.2241050402,2.2225771997
7644,0.3855216503,0.3925776482,0.3552649915,0.3777880967,0.3461849705,,1.9533333778,2.9666666985,4.4866666794,3.1355555852,2.5516166344,,0.0933333337,0.0799999982,0.0199999996,0.0644444438,0.0762934425,,2.2030718327,2.1981751919,2.2342002392,2.2118157546,2.2220391275
7687,0.4194791317,0.3955111504,0.3605991304,0.3918631375,0.3484688788,,1.9333332777,1.6333333254,4.3466668129,2.6377778053,2.555924693,,0.1466666609,0.113333337,0.0133333337,0.0911111105,0.0770343259,,2.2228312492,2.1977813244,2.2789833546,2.2331986427,2.2225971032
7693,0.4010744095,0.3978071213,0.342957139,0.3806128899,0.3500760794,,1.646666646,1.5666667223,3.8933334351,2.3688889345,2.546572905,,0.0599999987,0.1466666609,0.0466666669,0.0844444421,0.0774048317,,2.2372710705,2.277220726,2.2690424919,2.2611780961,2.2245261529
7760,0.4032928944,0.3874073029,0.3587106466,0.3831369479,0.3517291228,,2.7799999714,1.8333333731,3.2599999905,2.624444445,2.550466482,,0.0933333337,0.1333333403,0.0333333351,0.0866666697,0.0778679236,,2.189614296,2.2522754669,2.1812183857,2.2077027162,2.2236849811
7780,0.4250137806,0.3804457188,0.3771615028,0.3942070007,0.3538530167,,2.1800000668,1.6333333254,3.1266667843,2.3133333921,2.5386098275,,0.1733333319,0.113333337,0.0733333305,0.1199999998,0.0799745274,,2.1743972301,2.2492492199,2.1924130917,2.2053531806,2.222768391
7788,0.4227888584,0.3851840496,0.3652288318,0.3910672466,0.3557137282,,2.1800000668,1.6333333254,3.1266667843,2.3133333921,2.5273460058,,0.1733333319,0.113333337,0.0733333305,0.1199999998,0.0819758011,,2.1743972301,2.2492492199,2.1924130917,2.2053531806,2.2218976305
7798,0.4265611172,0.3730881214,0.3921923041,0.3972805142,0.3577920675,,2.8666665554,1.6733332872,3.4600000381,2.6666666269,2.5343120368,,0.0733333305,0.1466666609,0.0533333346,0.0911111087,0.0824325664,,2.1810443401,2.2241761684,2.2479102612,2.2177102566,2.2216882618
7833,0.4200949669,0.3972887993,0.4142875671,0.4105571111,0.3604303197,,1.6133333445,1.7666666508,2.1400001049,1.8400000334,2.4995964367,,0.1400000006,0.1000000015,0.0333333351,0.0911111124,0.0828664937,,2.2171707153,2.2537274361,2.1944770813,2.2217917442,2.2216934359
7900,0.4008262157,0.381124258,0.3928859532,0.3916121423,0.3619894108,,1.6066666842,2.0799999237,2.1800000668,1.9555555582,2.4723943927,,0.1400000006,0.1800000072,0.0466666669,0.1222222249,0.0848342803,,2.2433850765,2.2097358704,2.2193791866,2.2241667112,2.2218170997
7932,0.4213631153,0.3762147427,0.3752999902,0.3909592827,0.3634379044,,2.5933332443,2.4666666985,2.8733332157,2.6444443862,2.4809968924,,0.0799999982,0.0733333305,0.0399999991,0.0644444426,0.0838147884,,2.2192716599,2.2473573685,2.2368478775,2.2344923019,2.2224508598
7991,0.3791139126,0.3868174553,0.4246201217,0.3968504965,0.365108534,,2.0799999237,1.7133333683,3.1600000858,2.3177777926,2.4728359374,,0.1933333278,0.1733333319,0.0666666701,0.1444444433,0.0868462712,,2.1574571133,2.2670793533,2.1695635319,2.1980333328,2.2212299835
8026,0.3852055073,0.3627495766,0.4445341527,0.3974964122,0.3667279279,,1.4199999571,1.5,2.7666666508,1.895555536,2.4439719173,,0.1266666651,0.1800000072,0.0399999991,0.1155555571,0.0882817355,,2.2017138004,2.2537679672,2.2326564789,2.2293794155,2.2216374551
8037,0.4147493839,0.3660643101,0.4025982618,0.3944706519,0.3681150641,,1.9466667175,1.8400000334,3.1733334064,2.3200000525,2.4377733241,,0.1466666609,0.1466666609,0.0666666701,0.1199999973,0.0898676485,,2.2157466412,2.2579402924,2.1916744709,2.2217871348,2.221644939
8049,0.3897686005,0.3570814133,0.4506925344,0.3991808494,0.3696683534,,1.5800000429,2.3533332348,2.793333292,2.2422221899,2.4279957674,,0.113333337,0.1333333403,0.0399999991,0.0955555588,0.0901520441,,2.2605626583,2.211794138,2.1844890118,2.2189486027,2.2215101222
8066,0.3248639107,0.3703172207,0.4245434105,0.373241514,0.3698470114,,2.4066667557,1.9199999571,3.1866667271,2.5044444799,2.431818203,,0.0933333337,0.1333333403,0.0466666669,0.0911111136,0.0901999975,,2.1935069561,2.2453656197,2.1697518826,2.2028748194,2.2205783571
8180,0.4044189453,0.356703043,0.4517460763,0.4042893549,0.3715691286,,2.0933332443,2.5466666222,2.5333333015,2.391111056,2.4297828457,,0.2199999988,0.1266666651,0.0333333351,0.1266666663,0.092023331,,2.1565835476,2.24842453,2.1629695892,2.189325889,2.2190157337
8215,0.4135785103,0.3555150032,0.4195298851,0.3962077995,0.3728010621,,1.9066666365,1.8200000525,2.9733333588,2.2333333492,2.4199603708,,0.1533333361,0.1666666716,0.0399999991,0.1200000023,0.0934221645,,2.2096586227,2.2355439663,2.2144126892,2.2198717594,2.219058535
8221,0.3977844715,0.3438663483,0.4400043488,0.3938850562,0.3738552618,,2.0599999428,3.2599999905,3.0999999046,2.8066666126,2.4392956829,,0.1333333403,0.0733333305,0.0399999991,0.0822222233,0.0928621675,,2.1876497269,2.2495865822,2.180574894,2.2059370677,2.2184024616
8290,0.3857960701,0.3348190784,0.4165566564,0.3790572683,0.3741153622,,1.5466666222,1.6799999475,2.5933332443,1.939999938,2.4143308957,,0.1199999973,0.1066666692,0.0733333305,0.099999999,0.0932190591,,2.2361953259,2.2327713966,2.3060462475,2.2583376567,2.2203992214
8334,0.3993618488,0.3504385948,0.4486162066,0.3994722168,0.3753832049,,2.1866667271,1.706666708,3.6600000858,2.5177778403,2.4195032429,,0.2133333385,0.1466666609,0.0133333337,0.1244444444,0.0947803283,,2.2055222988,2.2333981991,2.2259218693,2.2216141224,2.2204599664
8340,0.3667259216,0.352159977,0.4342343509,0.3843734165,0.3758327155,,2.3866667747,1.9600000381,2.6400001049,2.3288889726,2.4149725294,,0.1599999964,0.1066666692,0.0333333351,0.1000000002,0.0950413119,,2.2393391132,2.243824482,2.2565906048,2.2465847333,2.2217662048
8363,0.4110636711,0.3009240627,0.4697591662,0.3939156334,0.3767368614,,1.6000000238,2.3666665554,3.0199999809,2.3288888534,2.4106683456,,0.0933333337,0.1533333361,0.0533333346,0.1000000015,0.0952892464,,2.2678039074,2.2292525768,2.2989592552,2.2653385798,2.2239448235
8368,0.3798606396,0.3495640755,0.4651874304,0.3982040485,0.3778102207,,1.6000000238,2.3666665554,3.0199999809,2.3288888534,2.406579371,,0.0933333337,0.1533333361,0.0533333346,0.1000000015,0.0955247841,,2.2678039074,2.2292525768,2.2989592552,2.2653385798,2.2260145113
8377,0.3807590008,0.3230063915,0.476508677,0.3934246898,0.3785909442,,1.6533333063,2.2666666508,2.3599998951,2.0933332841,2.3909170666,,0.0799999982,0.1533333361,0.0399999991,0.0911111111,0.0953041005,,2.213442564,2.2087039948,2.2180275917,2.2133913835,2.2253833549
8467,0.4065611362,0.2856321335,0.4376643896,0.3766192198,0.378492358,,2.793333292,1.4533333778,2.3933334351,2.2133333683,2.3820378817,,0.1066666692,0.1400000006,0.0466666669,0.0977777789,0.0954277844,,2.2090296745,2.2445616722,2.2200934887,2.2245616118,2.2253422678
8470,0.3970413208,0.3403046131,0.4810464978,0.4061308106,0.3798742806,,1.4133332968,1.6399999857,2.6199998856,1.891111056,2.3574915404,,0.1666666716,0.1400000006,0.0933333337,0.1333333353,0.097323062,,2.2533004284,2.1936974525,2.236538887,2.2278455893,2.2254674339
8498,0.4171876907,0.3309447765,0.4029758573,0.3837027748,0.3800657053,,1.7200000286,1.8866666555,3.5266666412,2.3777777751,2.3585058522,,0.1466666609,0.1533333361,0.0533333346,0.1177777772,0.0983457977,,2.2614581585,2.2639262676,2.1845607758,2.2366484006,2.2260264822
8508,0.4023883343,0.3353252411,0.4770332575,0.4049156109,0.3813082006,,1.7466666698,1.6399999857,2.2200000286,1.8688888947,2.3340250043,,0.200000003,0.1466666609,0.0666666701,0.137777778,0.1003173967,,2.2496347427,2.1822490692,2.1921095848,2.2079977989,2.225125048
8566,0.4295377731,0.3523871899,0.4515475035,0.4111574888,0.382800665,,2.5333333015,1.4866666794,2.1466667652,2.055555582,2.3201015332,,0.1266666651,0.086666666,0.0266666673,0.0799999995,0.0993015269,,2.2793941498,2.2305901051,2.1744217873,2.2281353474,2.225275563
8601,0.3906137943,0.356323719,0.4929545522,0.4132973552,0.3843254995,,1.8200000525,1.6133333445,2.8800001144,2.1044445038,2.3093186817,,0.1066666692,0.1466666609,0.086666666,0.113333332,0.1000031171,,2.2348320484,2.205041647,2.2295098305,2.2231278419,2.2251681769
8634,0.3729355335,0.3393170834,0.4632404447,0.3918310205,0.3847007756,,2.3866667747,1.7999999523,4.1466665268,2.7777777513,2.3327416352,,0.1533333361,0.1666666716,0.0399999991,0.1200000023,0.1010029614,,2.2136104107,2.2130599022,2.1976943016,2.2081215382,2.224315845
8635,0.4108211994,0.3341915607,0.5283806324,0.4244644642,0.38668896,,2.3866667747,1.7999999523,4.1466665268,2.7777777513,2.354993441,,0.1533333361,0.1666666716,0.0399999991,0.1200000023,0.1019528134,,2.2136104107,2.2130599022,2.1976943016,2.2081215382,2.2235061297
8690,0.4035644531,0.2941834927,0.4876000881,0.3951160113,0.3871103126,,1.9266666174,2.1066665649,3.3066666126,2.4466665983,2.3595770989,,0.1666666716,0.1466666609,0.0599999987,0.1244444437,0.103077395,,2.1973049641,2.2454690933,2.2325329781,2.2251023451,2.2235859404
8695,0.4050183296,0.3209052086,0.4225504398,0.3828246593,0.3868960299,,1.9266666174,2.1066665649,3.3066666126,2.4466665983,2.3639315738,,0.1666666716,0.1466666609,0.0599999987,0.1244444437,0.1041457474,,2.1973049641,2.2454690933,2.2325329781,2.2251023451,2.2236617607
8819,0.3780856133,0.3710818291,0.4670101702,0.4053925375,0.3878208553,,2.4400000572,1.5066666603,2.7266666889,2.2244444688,2.3569572186,,0.1533333361,0.1333333403,0.0533333346,0.113333337,0.1046051269,,2.2002928257,2.2220277786,2.1867499352,2.2030235132,2.2226298483
8822,0.3913068771,0.3029088974,0.4649226069,0.3863794605,0.3877487855,,1.9466667175,1.706666708,1.793333292,1.8155555725,2.3298871363,,0.1599999964,0.113333337,0.0399999991,0.1044444442,0.1045970927,,2.2438421249,2.2020585537,2.2017879486,2.2158962091,2.2222931663
8878,0.3833904266,0.3655672073,0.4713149667,0.4067575336,0.3886992229,,1.7333333492,2.1466667652,2.2200000286,2.033333381,2.3150594485,,0.200000003,0.1333333403,0.0933333337,0.1422222257,0.1064783494,,2.2072701454,2.2144525051,2.2321388721,2.2179538409,2.2220762001
8885,0.4065067768,0.3267271519,0.45683676,0.3966902296,0.3890987733,,1.9466667175,2.1333334446,2.7666666508,2.282222271,2.3134175896,,0.113333337,0.1466666609,0.0533333346,0.1044444442,0.1063766541,,2.2492272854,2.1900646687,2.240070343,2.226454099,2.222295095
8904,0.3875389099,0.3408284187,0.489295125,0.4058874846,0.3899382088,,2.4000000954,1.8066666126,2.9800000191,2.3955555757,2.3175244889,,0.1400000006,0.2133333385,0.0399999991,0.1311111127,0.1076133771,,2.2097110748,2.28064394,2.2204444408,2.2369331519,2.2230269979
8907,0.4053440094,0.3694887161,0.4682243466,0.4143523574,0.3911589163,,2.4000000954,1.8066666126,2.9800000191,2.3955555757,2.3214260433,,0.1400000006,0.2133333385,0.0399999991,0.1311111127,0.1087882638,,2.2097110748,2.28064394,2.2204444408,2.2369331519,2.2237223056
8928,0.3801920414,0.3214125633,0.4575482011,0.3863842686,0.3909201839,,2.2000000477,2.1800000668,2.1266667843,2.1688889662,2.3137991894,,0.1400000006,0.1866666675,0.0599999987,0.1288888889,0.1097932951,,2.2353465557,2.1860206127,2.27120471,2.2308572928,2.2240790549
8935,0.3818836212,0.3451294899,0.4578141868,0.3949424326,0.3911212963,,2.2400000095,1.9666666985,1.6133333445,1.9400000175,2.2951092308,,0.1666666716,0.1866666675,0.086666666,0.1466666684,0.1116369638,,2.2243666649,2.2247009277,2.2371883392,2.2287519773,2.224312701
8958,0.3532145023,0.3009326458,0.4366349578,0.3635940353,0.3897449333,,2.1733334064,1.8466666937,2.6600000858,2.2266667287,2.2916871057,,0.113333337,0.1533333361,0.0799999982,0.1155555571,0.1118328934,,2.2744989395,2.1687533855,2.2497684956,2.2310069402,2.224647413
8975,0.3766143322,0.3026254177,0.4541114867,0.3777837455,0.3891468739,,1.9466667175,1.6066666842,2.1800000668,1.9111111561,2.2726583082,,0.1599999964,0.113333337,0.0533333346,0.1088888894,0.1116856932,,2.1975827217,2.2100555897,2.2535102367,2.2203828494,2.2244341848
8993,0.3810098171,0.350985527,0.452378273,0.3947912057,0.3894290905,,2.0399999619,2.206666708,2.7000000477,2.3155555725,2.2748031715,,0.1400000006,0.1333333403,0.0799999982,0.1177777797,0.1119902975,,2.1760060787,2.284979105,2.2576634884,2.2395495574,2.2251899534
8999,0.3630042076,0.3669173717,0.4651892483,0.3983702759,0.3898761497,,2.0399999619,2.206666708,2.7000000477,2.3155555725,2.2768407915,,0.1400000006,0.1333333403,0.0799999982,0.1177777797,0.1122796717,,2.1760060787,2.284979105,2.2576634884,2.2395495574,2.2259079336
9009,0.382789135,0.3649291992,0.4565910101,0.4014364481,0.3904541647,,1.5399999619,2.3666665554,2.4800000191,2.1288888454,2.2694431942,,0.2133333385,0.1933333278,0.0599999987,0.155555555,0.1144434658,,2.2563364506,2.2179582119,2.2293941975,2.2345629533,2.2263406846
9055,0.387247324,0.3373556137,0.4212567806,0.3819532394,0.3900291184,,2.2333333492,2.0533332825,2.2400000095,2.1755555471,2.2647488119,,0.1400000006,0.1266666651,0.0666666701,0.1111111119,0.1142768481,,2.2588870525,2.2182655334,2.2355828285,2.2375784715,2.226902574
9063,0.3649675846,0.3497042656,0.4548578858,0.3898432453,0.3900198247,,2.0666666031,1.8666666746,2.4866666794,2.1399999857,2.2585113705,,0.1400000006,0.2199999988,0.0666666701,0.1422222232,0.1156741169,,2.283468008,2.2116942406,2.2810869217,2.2587497234,2.2284949314
9226,0.337829113,0.3658158779,0.4660784602,0.389907817,0.3900142244,,2.3466665745,1.7533333302,2.4666666985,2.1888888677,2.2550302454,,0.1933333278,0.1533333361,0.1533333361,0.1666666667,0.1182237444,,2.2588217258,2.2469251156,2.2564661503,2.2540709972,2.2297737347
9233,0.3550179005,0.361020565,0.4575490355,0.3911958337,0.3900733048,,1.6266666651,1.6200000048,2.3599998951,1.868888855,2.2357231759,,0.1733333319,0.1333333403,0.1266666651,0.1444444458,0.1195347794,,2.2340824604,2.2014086246,2.2598381042,2.2317763964,2.2298738678
9260,0.3558752537,0.3692834377,0.4430004656,0.3893863857,0.3900389589,,1.8466666937,1.4866666794,2.2866666317,1.8733333349,2.2176036838,,0.1733333319,0.1400000006,0.1199999973,0.1444444433,0.1207802626,,2.2472057343,2.2446944714,2.2000191212,2.2306397756,2.2299121632
9307,0.359310627,0.3589406013,0.3879955411,0.3687489231,0.3889744571,,2.3933334351,2.2666666508,1.9133332968,2.1911111275,2.216279056,,0.1400000006,0.1466666609,0.1000000015,0.1288888877,0.1211856939,,2.2198560238,2.2790250778,2.2789006233,2.259260575,2.2313795838
9316,0.3532238007,0.3367590904,0.4301998019,0.373394231,0.3881954458,,2.5399999619,2.413333416,2.7333333492,2.5622222424,2.2335762153,,0.1400000006,0.1733333319,0.1000000015,0.137777778,0.1220152981,,2.2671802044,2.221133709,2.1917235851,2.2266791662,2.2311445629
9348,0.3521106243,0.3497879505,0.4094736576,0.3704574108,0.387308544,,1.6599999666,2.1866667271,4.1066665649,2.6511110862,2.2544529589,,0.1199999973,0.1533333361,0.0333333351,0.1022222228,0.1210256443,,2.2241709232,2.2233276367,2.1906883717,2.2127289772,2.2302237836
9369,0.3367259502,0.3599638939,0.4083519578,0.3683472673,0.3863604802,,2.0599999428,2.6066665649,2.5799999237,2.4155554771,2.2625080848,,0.1199999973,0.1199999973,0.0733333305,0.1044444417,0.1201965842,,2.2472724915,2.1924440861,2.2378511429,2.2258559068,2.2300053898
9412,0.3119847775,0.3625311852,0.4075862765,0.3607007464,0.3850774935,,1.8799999952,1.9600000381,1.5333333015,1.7911111116,2.2389382361,,0.1533333361,0.1266666651,0.0799999982,0.1199999998,0.120186755,,2.2613499165,2.2362239361,2.2198297977,2.2391345501,2.2304618478
9415,0.3490569592,0.3380167484,0.3997681141,0.3622806072,0.3839376492,,1.8799999952,1.9600000381,1.5333333015,1.7911111116,2.2165468799,,0.1533333361,0.1266666651,0.0799999982,0.1199999998,0.1201774172,,2.2613499165,2.2362239361,2.2198297977,2.2391345501,2.2308954829
9435,0.3283772469,0.3696315289,0.3966601491,0.3648896416,0.3829852488,,1.5066666603,2.3666665554,3.3133332729,2.3955554962,2.2254973107,,0.1266666651,0.1800000072,0.0466666669,0.1177777797,0.1200574353,,2.2265384197,2.2461009026,2.2506539822,2.2410977681,2.2314055972
9442,0.3400478363,0.3763809204,0.4226673543,0.3796987037,0.3828209216,,1.8466666937,1.6200000048,2.1533334255,1.8733333747,2.2078891139,,0.2466666698,0.1266666651,0.0933333337,0.1555555562,0.1218323414,,2.2070960999,2.2595379353,2.2851712704,2.2506017685,2.2323654057
9468,0.3669805527,0.3805339336,0.4231199324,0.3902114729,0.3831904491,,2.1933333874,2.0533332825,1.7599999905,2.0022222201,2.1976057692,,0.1866666675,0.2066666633,0.1266666651,0.1733333319,0.1244073909,,2.2060203552,2.2215075493,2.2570567131,2.2281948725,2.2321568791
9538,0.3339672089,0.3248195648,0.4205369353,0.3597745697,0.3820196551,,1.9733333588,2.4066667557,1.7266666889,2.0355556011,2.1895032608,,0.1666666716,0.1866666675,0.086666666,0.1466666684,0.1255203548,,2.1709110737,2.1875255108,2.2769343853,2.2117903233,2.2311385513
9547,0.3281962872,0.3685233593,0.4381608367,0.3782934944,0.3818333471,,2.4933333397,1.706666708,2.7666666508,2.3222222328,2.1961392094,,0.1666666716,0.1533333361,0.0933333337,0.1377777805,0.1261332261,,2.1645219326,2.1763672829,2.1916453838,2.1775115331,2.2284572004
9554,0.3250110149,0.3387136459,0.4524629712,0.372062544,0.381344807,,2.3066666126,2.1066665649,1.9266666174,2.113333265,2.1919989122,,0.1333333403,0.1666666716,0.1000000015,0.1333333378,0.1264932317,,2.1749882698,2.2419571877,2.3233475685,2.246764342,2.2293725575
9567,0.3270900249,0.3718693256,0.4138683677,0.3709425728,0.3808246952,,1.3866666555,1.8999999762,1.8333333731,1.7066666683,2.1677323,,0.1466666609,0.1933333278,0.113333337,0.1511111086,0.1277241255,,2.2352540493,2.2203540802,2.2486805916,2.234762907,2.2296420749
9589,0.3334231377,0.3284761906,0.4438477159,0.368582348,0.3802125779,,2.0533332825,2.0599999428,1.6799999475,1.9311110576,2.1559012379,,0.1599999964,0.1400000006,0.113333337,0.137777778,0.1282268081,,2.207575798,2.1996614933,2.2657701969,2.2243358294,2.2293767627
9627,0.3294968605,0.3791568279,0.427733779,0.3787958225,0.3801417401,,2.2466666698,2.1533334255,2.1666667461,2.1888889472,2.1575506233,,0.1466666609,0.1599999964,0.1266666651,0.1444444408,0.1290376898,,2.1968696117,2.2431602478,2.2812623978,2.2404307524,2.2299294622
9657,0.3039169312,0.4126622677,0.4618628919,0.3928140302,0.3807753546,,2.0066666603,2.2333333492,2.3133332729,2.1844444275,2.1588953136,,0.1533333361,0.200000003,0.1400000006,0.1644444466,0.1308080276,,2.1773607731,2.1773881912,2.2407631874,2.1985040506,2.2283581916
9680,0.3438425064,0.337726593,0.4311783612,0.3709158202,0.3802823779,,1.6200000048,2.0533332825,2.1933333874,1.9555555582,2.1487283258,,0.2333333343,0.113333337,0.1066666692,0.1511111135,0.1318231819,,2.2426199913,2.2361485958,2.212225914,2.2303315004,2.228456857
9698,0.3325407505,0.3862960339,0.3984099329,0.3724155724,0.3798890376,,1.8799999952,1.8733333349,1.8666666746,1.8733333349,2.1349585762,,0.2133333385,0.1466666609,0.1266666651,0.1622222215,0.1333431339,,2.2637002468,2.2009124756,2.249985218,2.2381993135,2.2289439798
9768,0.3302571774,0.3582663536,0.40474087,0.364421467,0.3791156591,,2.086666584,1.7666666508,1.6066666842,1.819999973,2.1192106461,,0.113333337,0.1533333361,0.1000000015,0.1222222249,0.1327870884,,2.2428679466,2.243855238,2.2614104748,2.2493778865,2.2299656752
9840,0.3230545521,0.360294342,0.4462063015,0.3765183985,0.3789857961,,1.706666708,2.2266666889,1.8600000143,1.9311111371,2.1098056706,,0.113333337,0.1666666716,0.1466666609,0.1422222232,0.1332588452,,2.2284343243,2.2426991463,2.2720425129,2.2477253278,2.2308536578
9843,0.3345849514,0.3962261677,0.4538507462,0.3948872884,0.3797808707,,1.706666708,2.2266666889,1.8600000143,1.9311111371,2.100870944,,0.113333337,0.1666666716,0.1466666609,0.1422222232,0.1337070141,,2.2284343243,2.2426991463,2.2720425129,2.2477253278,2.2316972413
9883,0.3275821209,0.4147830009,0.4677868485,0.4033839901,0.3809610267,,1.5133333206,1.4933333397,2.0133333206,1.673333327,2.0794940631,,0.1533333361,0.2066666633,0.0599999987,0.1399999994,0.1340216633,,2.2429995537,2.2064063549,2.3241071701,2.2578376929,2.2330042639
9907,0.3249878883,0.3901941776,0.4371184111,0.384100159,0.3811179833,,2.4600000381,2.1066665649,2.0333333015,2.1999999682,2.0855193584,,0.1466666609,0.1599999964,0.1466666609,0.1511111061,0.1348761355,,2.2388412952,2.2017846107,2.2291634083,2.2232631048,2.2325172059
9972,0.3086423874,0.3998296261,0.4448757172,0.3844492435,0.3812845463,,2.7533333302,1.6933333874,2.5733332634,2.3399999936,2.0982433901,,0.0933333337,0.1800000072,0.113333337,0.1288888926,0.1345767733,,2.2229630947,2.2080273628,2.2010164261,2.2106689612,2.2314247937
10050,0.2781920433,0.3873355389,0.425774157,0.3637672464,0.3804086813,,2.1600000858,2.1199998856,1.4466667175,1.9088888963,2.0887756654,,0.1333333403,0.1866666675,0.086666666,0.1355555579,0.1346257126,,2.1743879318,2.1949770451,2.2500052452,2.2064567407,2.230176391
10055,0.3121452332,0.3954691887,0.4632335901,0.3902826707,0.3809023808,,2.1600000858,2.1199998856,1.4466667175,1.9088888963,2.079781327,,0.1333333403,0.1866666675,0.086666666,0.1355555579,0.1346722048,,2.1743879318,2.1949770451,2.2500052452,2.2064567407,2.2289904085
10058,0.3284645081,0.3935410976,0.4564390182,0.3928148746,0.3814980055,,2.1600000858,2.1199998856,1.4466667175,1.9088888963,2.0712367054,,0.1333333403,0.1866666675,0.086666666,0.1355555579,0.1347163725,,2.1743879318,2.1949770451,2.2500052452,2.2064567407,2.2278637251
10084,0.320555687,0.3833110332,0.4647083282,0.3895250161,0.381899356,,1.8120805025,1.9933333397,1.8933333158,1.899582386,2.0626539895,,0.1744966507,0.1533333361,0.2066666633,0.17816555,0.1368888314,,2.2292518616,2.1653609276,2.2307846546,2.2084658146,2.2268938296
10128,0.3154671192,0.3976697922,0.4506570399,0.3879313171,0.382200954,,2.4026844501,1.7266666889,1.6133333445,1.9142281612,2.0552326981,,0.1677852422,0.1733333319,0.1333333403,0.1581506381,0.1379519217,,2.1904325485,2.2184276581,2.2294709682,2.2127770583,2.226187991
10144,0.3130705357,0.369843483,0.4384984374,0.373804152,0.3817811139,,2.1666667461,1.4466667175,2.0333333015,1.8822222551,2.0465821759,,0.2333333343,0.1933333278,0.1266666651,0.1844444424,0.1402765477,,2.2174932957,2.1836910248,2.1626117229,2.1879320145,2.2242751922
10168,0.2958419323,0.3903627396,0.444958657,0.377054443,0.3815447804,,1.6200000048,2.2466666698,2.0466666222,1.9711110989,2.0428086221,,0.1333333403,0.1666666716,0.1066666692,0.1355555604,0.1400404984,,2.2107417583,2.195915699,2.2103304863,2.2056626479,2.223344565
10185,0.3020920753,0.3941392899,0.4490196109,0.3817503254,0.3815550576,,2.2533333302,1.9733333588,1.7466666698,1.9911111196,2.0402237469,,0.1199999973,0.1800000072,0.1466666609,0.1488888885,0.1404829179,,2.2061457634,2.2374453545,2.2437465191,2.2291125456,2.223632964
10256,0.3327696323,0.3789384365,0.3715389669,0.3610823452,0.380531422,,1.7799999714,1.6399999857,2.7200000286,2.0466666619,2.0405458927,,0.1599999964,0.1533333361,0.1199999973,0.1444444433,0.1406809941,,2.1823954582,2.2227518559,2.2071974277,2.2041149139,2.2226570615
10276,0.3083593845,0.3758542538,0.4212067723,0.3684734702,0.3799285244,,1.5533332825,2.1333334446,2.4866666794,2.0577778021,2.0414074882,,0.1866666675,0.1666666716,0.1266666651,0.1600000014,0.1416469445,,2.1899576187,2.1672697067,2.2068610191,2.1880294482,2.2209256809
10283,0.3122575283,0.3743116856,0.4265901446,0.3710531195,0.3794847542,,1.5466666222,1.7599999905,1.8266667128,1.7111111085,2.0248926692,,0.1866666675,0.1199999973,0.1533333361,0.1533333336,0.142231264,,2.2362484932,2.1939630508,2.2146673203,2.2149596214,2.2206273779
10396,0.311021328,0.3955917358,0.417024374,0.3745458126,0.3792378071,,2.1800000668,1.6266666651,1.6666666269,1.8244444529,2.0148702584,,0.1933333278,0.1866666675,0.1400000006,0.1733333319,0.1437863674,,2.2206311226,2.1681191921,2.2019402981,2.1968968709,2.2194408525
10399,0.3081037998,0.3858423233,0.4480257034,0.3806572755,0.3793087805,,2.1800000668,1.6266666651,1.6666666269,1.8244444529,2.0053489681,,0.1933333278,0.1866666675,0.1400000006,0.1733333319,0.1452637156,,2.2206311226,2.1681191921,2.2019402981,2.1968968709,2.2183136535
10420,0.2972657681,0.4065787792,0.4348588884,0.3795678119,0.3793217321,,1.6066666842,2.0133333206,1.5066666603,1.7088888884,1.9905259641,,0.1866666675,0.1066666692,0.1066666692,0.1333333353,0.1446671966,,2.2807137966,2.2084951401,2.2472043037,2.2454710801,2.2196715248
10479,0.2742340565,0.4255082607,0.4194279909,0.3730567694,0.379008484,,1.9600000381,2.0999999046,1.8799999952,1.9799999793,1.9899996649,,0.1666666716,0.1599999964,0.1533333361,0.1600000014,0.1454338368,,2.2630996704,2.1775684357,2.2327151299,2.2244610786,2.2199110025
10489,0.2930862904,0.3755810261,0.4334323406,0.3673665524,0.3784263874,,2.0199999809,2.0466666222,1.4600000381,1.8422222137,1.9826107923,,0.1933333278,0.200000003,0.1733333319,0.1888888876,0.1476065894,,2.2262890339,2.198277235,2.2214000225,2.2153220971,2.2196815572
10493,0.3164048195,0.3974714279,0.4263263941,0.3800675472,0.3785084454,,2.2133333683,1.8266667128,2.0399999619,2.026666681,1.9848135867,,0.1400000006,0.1533333361,0.1066666692,0.1333333353,0.1468929266,,2.1904833317,2.1991961002,2.2166340351,2.202104489,2.2188027038
10522,0.3200170994,0.4166989326,0.3874636292,0.3747265538,0.3783193508,,1.7866666317,1.7400000095,2.3933334351,1.9733333588,1.9842395753,,0.200000003,0.1666666716,0.1400000006,0.1688888917,0.1479927249,,2.1966979504,2.1986036301,2.2381589413,2.2111535072,2.218420244
10554,0.3086290359,0.3703434467,0.4163780212,0.3651168346,0.377659225,,1.6644295454,2.0466666222,1.4733333588,1.7281431754,1.9714347553,,0.2214765102,0.1466666609,0.1599999964,0.1760477225,0.1493954748,,2.176828146,2.2115831375,2.230915308,2.2064421972,2.2178213416
10555,0.3146393299,0.3913099766,0.4341026843,0.3800173302,0.3777771302,,1.6644295454,2.0466666222,1.4733333588,1.7281431754,1.9592701764,,0.2214765102,0.1466666609,0.1599999964,0.1760477225,0.1507280872,,2.176828146,2.2115831375,2.230915308,2.2064421972,2.2172523844
10607,0.275313139,0.4005086422,0.3772037327,0.3510085046,0.376438699,,1.9133332968,1.5866667032,1.4866666794,1.6622222265,1.9444177789,,0.1933333278,0.2066666633,0.086666666,0.162222219,0.1513027938,,2.2090930939,2.2180280685,2.1843717098,2.2038309574,2.2165813131
10624,0.3002176285,0.3958163261,0.3910592794,0.3623644114,0.3757349846,,2.0133333206,1.7733333111,2.4000000954,2.0622222424,1.950308002,,0.1400000006,0.1800000072,0.1199999973,0.1466666684,0.1510709875,,2.220511198,2.2064990997,2.1972417831,2.208084027,2.2161564488
10638,0.31245327,0.3419327736,0.4046069384,0.3529976606,0.3745981184,,2.0333333015,2.5266666412,1.4666666985,2.0088888804,1.953237046,,0.1666666716,0.1333333403,0.113333337,0.137777783,0.1504063273,,2.1649572849,2.1910643578,2.2443754673,2.20013237,2.2153552448
10654,0.3042123318,0.3267052174,0.4112373292,0.3473849595,0.3732374604,,2,2.2733333111,1.9666666985,2.0800000032,1.9595751938,,0.1666666716,0.1066666692,0.1533333361,0.1422222257,0.1499971222,,2.1689264774,2.1836037636,2.2440183163,2.1988495191,2.2145299585
10671,0.2938523293,0.4173877239,0.4201119542,0.3771173358,0.3734314542,,1.9400000572,1.8333333731,2.0133333206,1.928888917,1.95804088,,0.1733333319,0.2066666633,0.0933333337,0.1577777763,0.1503861549,,2.1886425018,2.1898226738,2.1998262405,2.1927638054,2.2134416509
10711,0.2865655422,0.4191255569,0.3967661858,0.3674857616,0.3731341696,,2.4400000572,2.0599999428,2.0799999237,2.1933333079,1.9698055014,,0.1199999973,0.1800000072,0.1066666692,0.1355555579,0.149644625,,2.1667091846,2.2269630432,2.2843289375,2.2260003885,2.2140695878
10757,0.2542607784,0.4083621502,0.341068536,0.3345638216,0.3712056522,,1.7533333302,1.8866666555,2.3866667747,2.0088889201,1.9717596723,,0.1733333319,0.2199999988,0.1533333361,0.1822222223,0.1512735049,,2.230152607,2.2143213749,2.1660187244,2.2034975688,2.2135409868
10758,0.2600433826,0.40351367,0.3792628944,0.347606649,0.370025702,,1.7533333302,1.8866666555,2.3866667747,2.0088889201,1.9736161347,,0.1733333319,0.2199999988,0.1533333361,0.1822222223,0.1528209408,,2.230152607,2.2143213749,2.1660187244,2.2034975688,2.2130388159
10780,0.3143601418,0.4247329235,0.3415632844,0.3602187832,0.3695353561,,1.9933333397,1.5466666222,1.8266667128,1.7888888915,1.9643797725,,0.1800000072,0.2066666633,0.1400000006,0.175555557,0.1539576716,,2.2734923363,2.2301466465,2.2344417572,2.2460269133,2.2146882208
10787,0.306707859,0.4045529366,0.3295380771,0.3469329576,0.3684052362,,1.9933333397,1.5466666222,1.8266667128,1.7888888915,1.9556052285,,0.1800000072,0.2066666633,0.1400000006,0.175555557,0.1550375659,,2.2734923363,2.2301466465,2.2344417572,2.2460269133,2.2162551554
10815,0.2986152172,0.3549084663,0.4004887342,0.3513374726,0.367551848,,1.9066666365,1.5733333826,2.4066667557,1.9622222582,1.95593608,,0.2199999988,0.1933333278,0.1466666609,0.1866666625,0.1566190207,,2.2550723553,2.2114124298,2.2561779022,2.2408875624,2.2174867758
10825,0.2961716652,0.3917291164,0.3796459734,0.3558489184,0.3669667015,,1.7266666889,2.0266666412,2.3866667747,2.0466667016,1.9604726111,,0.2133333385,0.2199999988,0.1333333403,0.1888888925,0.1582325143,,2.220839262,2.2179656029,2.3048629761,2.2478892803,2.219006901
10830,0.2838103771,0.3848865032,0.4059236944,0.3582068582,0.3665287093,,1.7466666698,1.7266666889,1.7533333302,1.7422222296,1.949560092,,0.1666666716,0.200000003,0.1599999964,0.175555557,0.1590986664,,2.2270698547,2.2233555317,2.2620079517,2.2374777794,2.2199304449
10841,0.2804822922,0.3953821659,0.4120162725,0.3626269102,0.3663336194,,2.2200000286,1.7666666508,1.7266666889,1.9044444561,1.9473043102,,0.1800000072,0.2066666633,0.1066666692,0.1644444466,0.1593659554,,2.2224414349,2.1891527176,2.2330949306,2.214896361,2.2196787407
10850,0.2917702198,0.3891370296,0.4091536403,0.3633536299,0.3661846199,,1.4199999571,1.5800000429,2.0599999428,1.6866666476,1.9342724271,,0.2199999988,0.1733333319,0.1400000006,0.1777777771,0.1602865465,,2.2640428543,2.2345733643,2.2255172729,2.2413778305,2.2207636952
10864,0.2937655449,0.3699026108,0.3762256205,0.3466312587,0.3652069518,,1.6799999475,2.2666666508,1.9600000381,1.9688888788,1.9360032497,,0.200000003,0.1199999973,0.1533333361,0.1577777788,0.1601611081,,2.1804308891,2.219004631,2.3185441494,2.2393265565,2.2216918383
10902,0.2704916,0.3837709427,0.397815764,0.3506927689,0.3644812427,,2.2200000286,1.9199999571,1.9666666985,2.0355555614,1.9409808652,,0.1533333361,0.1866666675,0.1466666609,0.1622222215,0.1602641638,,2.1980347633,2.2531919479,2.2684133053,2.2398800055,2.2226012466
10905,0.2769563198,0.4038932323,0.3884444237,0.3564313253,0.3640787468,,2.2200000286,1.9199999571,1.9666666985,2.0355555614,1.9457096,,0.1533333361,0.1866666675,0.1466666609,0.1622222215,0.1603620667,,2.1980347633,2.2531919479,2.2684133053,2.2398800055,2.2234651846
10939,0.2931509018,0.4064786434,0.3937634528,0.3644643327,0.3640980261,,1.646666646,2.0733332634,2,1.9066666365,1.9437574519,,0.1800000072,0.1666666716,0.113333337,0.1533333386,0.1600106303,,2.1780073643,2.2225663662,2.215498209,2.2053573132,2.222559791
10943,0.2959439754,0.4079916477,0.3721225262,0.3586860498,0.3638274273,,1.646666646,2.0399999619,2.0066666603,1.8977777561,1.9414584671,,0.1400000006,0.2399999946,0.1199999973,0.1666666642,0.160343432,,2.2021198273,2.2184598446,2.2715144157,2.2306980292,2.2229667029
10966,0.2901332378,0.3892462254,0.4017547369,0.3603780667,0.3636549593,,2.2533333302,1.6866666079,1.6200000048,1.8533333143,1.9370522094,,0.1666666716,0.1533333361,0.1666666716,0.1622222265,0.1604373717,,2.1449809074,2.2786433697,2.2483901978,2.224004825,2.223018609
10972,0.2647256851,0.392367363,0.3806347251,0.3459092577,0.3627676742,,2.0599999428,2.2799999714,1.7400000095,2.0266666412,1.941532931,,0.1666666716,0.1533333361,0.086666666,0.1355555579,0.159193281,,2.1933803558,2.1936709881,2.272339344,2.219796896,2.2228575234
10974,0.3040907383,0.4118807316,0.3675338328,0.3611684342,0.3626877122,,2.0599999428,2.2799999714,1.7400000095,2.0266666412,1.9457896165,,0.1666666716,0.1533333361,0.086666666,0.1355555579,0.1580113948,,2.1933803558,2.1936709881,2.272339344,2.219796896,2.222704492
11014,0.2799239159,0.4116921425,0.3790202737,0.3568787773,0.3623972655,,1.5533332825,2.0133333206,2.0666666031,1.8777777354,1.9423890225,,0.226666674,0.1933333278,0.1333333403,0.1844444474,0.1593330475,,2.2030282021,2.2051985264,2.2204558849,2.2095608711,2.2220473109
11020,0.3310899734,0.4050481319,0.401014328,0.3790508111,0.3632299427,,1.5399999619,1.9733333588,1.8400000334,1.7844444513,1.9344917939,,0.1733333319,0.113333337,0.1066666692,0.1311111127,0.1579219507,,2.2401130199,2.2562274933,2.2583675385,2.2515693506,2.2235234129
11033,0.3009755611,0.4049687386,0.3559293449,0.3539578815,0.3627663397,,1.6266666651,2.1275167465,2.6199998856,2.1247277657,1.9440035925,,0.1533333361,0.1812080592,0.1400000006,0.1581804653,0.1579348765,,2.2225017548,2.2096843719,2.2380554676,2.2234138648,2.2235179355
11038,0.3042812347,0.4026300907,0.3795313835,0.3621475697,0.3627354012,,1.6266666651,2.1275167465,2.6199998856,2.1247277657,1.9530398012,,0.1533333361,0.1812080592,0.1400000006,0.1581804653,0.1579471559,,2.2225017548,2.2096843719,2.2380554676,2.2234138648,2.223512732
11102,0.2869546413,0.3917090893,0.3532256484,0.3439631263,0.3617967874,,1.5599999428,2.2266666889,2.2466666698,2.0111111005,1.9559433661,,0.086666666,0.1533333361,0.0666666701,0.1022222241,0.1551609093,,2.2583675385,2.1909265518,2.2564003468,2.235231479,2.2240986693
11121,0.2792274952,0.3839428425,0.3646991551,0.3426231643,0.3608381063,,1.8133333921,1.6000000238,2.0999999046,1.8377777735,1.9500350865,,0.2333333343,0.1599999964,0.1466666609,0.1799999972,0.1564028637,,2.2707645893,2.1908912659,2.2500033379,2.237219731,2.2247547224
11130,0.3120298386,0.3520379066,0.3913511634,0.3518063029,0.3603865161,,1.6333333254,1.9533333778,2.5399999619,2.0422222217,1.9546444433,,0.226666674,0.1933333278,0.1800000072,0.200000003,0.1585827207,,2.2195630074,2.202534914,2.1964557171,2.2061845462,2.2238262136
11175,0.2963371277,0.3992655277,0.3373567462,0.3443198005,0.3595831803,,1.7599999905,1.9933333397,2.5466666222,2.0999999841,1.9619122203,,0.2333333343,0.1733333319,0.1333333403,0.1800000022,0.1596535848,,2.212906599,2.1969642639,2.1614518166,2.1904408932,2.2221569476
11198,0.2988042831,0.391633749,0.38982144,0.3600864907,0.3596083458,,1.8933333158,1.6733332872,1.6533333063,1.7399999698,1.9508166078,,0.2066666633,0.1933333278,0.1800000072,0.1933333327,0.1613375721,,2.2743213177,2.2192981243,2.2712175846,2.2549456755,2.223796384
11200,0.2847704887,0.3887822628,0.3715689778,0.3483739098,0.359046624,,1.8866666555,1.5599999428,1.8266667128,1.7577777704,1.9411646659,,0.200000003,0.2399999946,0.1933333278,0.2111111085,0.163826249,,2.2100613117,2.2127542496,2.2206001282,2.2144718965,2.2233301596
11201,0.2998948097,0.384146452,0.3624016345,0.3488142987,0.3585350078,,1.8866666555,1.5599999428,1.8266667128,1.7577777704,1.9319953211,,0.200000003,0.2399999946,0.1933333278,0.2111111085,0.1661904919,,2.2100613117,2.2127542496,2.2206001282,2.2144718965,2.2228872465
11260,0.2766518593,0.4232542515,0.3925701678,0.3641587595,0.3588161954,,1.9133332968,1.8200000525,1.853333354,1.8622222344,1.9285066668,,0.2199999988,0.1199999973,0.200000003,0.1799999997,0.1668809673,,2.2468862534,2.2350502014,2.2128500938,2.2315955162,2.2233226599
11272,0.2840650082,0.3912246227,0.3572616577,0.3441837629,0.3580845737,,1.9199999571,1.9466667175,1.4866666794,1.7844444513,1.921303556,,0.200000003,0.226666674,0.1599999964,0.1955555578,0.1683146969,,2.2146115303,2.212277174,2.2214431763,2.2161106269,2.2229620583
11419,0.2885944843,0.3952562809,0.3559673429,0.346606036,0.3575106469,,1.5199999809,1.9800000191,2.1666667461,1.8888889154,1.919682824,,0.1666666716,0.1933333278,0.1599999964,0.1733333319,0.1685656286,,2.138446331,2.1721260548,2.2248237133,2.1784653664,2.2207372237
11472,0.2889273167,0.4430043697,0.3736392856,0.3685236573,0.3580612974,,1.6533333063,1.8799999952,1.7733333111,1.7688888709,1.9121431263,,0.1933333278,0.2399999946,0.1866666675,0.2066666633,0.1704706803,,2.217053175,2.1682918072,2.2720315456,2.2191255093,2.220656638
11492,0.2877092361,0.3770854473,0.3504276276,0.338407437,0.3570786044,,1.7999999523,1.8066666126,1.6666666269,1.7577777306,1.9044248566,,0.1800000072,0.1933333278,0.113333337,0.162222224,0.1700582575,,2.1769046783,2.1723675728,2.2591021061,2.2027914524,2.2197633787
11523,0.27485919,0.4107952118,0.3630791306,0.3495778441,0.3567035663,,1.4733333588,2.2000000477,1.9133332968,1.8622222344,1.9023147254,,0.1933333278,0.1933333278,0.1599999964,0.1822222173,0.1706664555,,2.2047076225,2.2195398808,2.2251913548,2.2164796193,2.2195991907
11532,0.2722287178,0.4200232029,0.3631309271,0.3517942826,0.3564581022,,1.8133333921,1.6333333254,2.0466666222,1.8311111132,1.8987545448,,0.200000003,0.1666666716,0.2066666633,0.1911111126,0.1716886884,,2.1655273438,2.2396595478,2.2128820419,2.2060229778,2.2189203801
11549,0.2753605843,0.3974230289,0.3603751659,0.3443862597,0.35585451,,1.9800000191,1.8333333731,2.2333333492,2.0155555805,1.9045945966,,0.1533333361,0.1866666675,0.1800000072,0.1733333369,0.1717709208,,2.2389423847,2.2381551266,2.2200169563,2.2323714892,2.2195929355
11557,0.2883327007,0.4193882942,0.3289711773,0.3455640574,0.3553399874,,1.8120805025,1.8466666937,2.0066666603,1.8884712855,1.9037884311,,0.1879194677,0.200000003,0.0933333337,0.1604176015,0.1712032548,,2.2311651707,2.2197933197,2.2429466248,2.231301705,2.220178374
11566,0.2759442329,0.409822464,0.3370484114,0.3409383694,0.3546199065,,1.4800000191,1.3866666555,2.706666708,1.8577777942,1.9014878992,,0.2066666633,0.1733333319,0.086666666,0.1555555537,0.1704208698,,2.2273542881,2.201608181,2.1746535301,2.2012053331,2.219229722
11597,0.2823708057,0.4172277451,0.3377901912,0.3457962473,0.3541787235,,2.0399999619,1.9400000572,2.0533332825,2.0111111005,1.9069690593,,0.2133333385,0.1866666675,0.1199999973,0.1733333344,0.170566493,,2.2344584465,2.2210149765,2.2287261486,2.2280665239,2.2196715621
11636,0.2666780949,0.4206302166,0.3472245038,0.3448442717,0.353712001,,1.9199999571,2.5,1.5866667032,2.0022222201,1.9117317173,,0.200000003,0.1533333361,0.1266666651,0.1600000014,0.1700381684,,2.2411620617,2.2319657803,2.2453007698,2.2394762039,2.2206617942
11648,0.277746439,0.3744051456,0.3111951947,0.3211155931,0.3520821806,,2.0466666222,1.5199999809,1.7799999714,1.7822221915,1.905256241,,0.1733333319,0.2533333302,0.1466666609,0.1911111077,0.1710918154,,2.1870381832,2.226834774,2.2471373081,2.2203367551,2.2206455422
11671,0.2967469692,0.4160718918,0.3651512563,0.3593233724,0.3524442402,,1.4733333588,1.6266666651,2.5266666412,1.875555555,1.9037712067,,0.1733333319,0.1666666716,0.1066666692,0.1488888909,0.1699816692,,2.2147064209,2.2275230885,2.2624721527,2.234900554,2.2213582928
11685,0.2882547379,0.4245305061,0.3678068519,0.3601973653,0.3528318964,,1.5133333206,1.7333333492,2.7200000286,1.9888888995,1.9080270914,,0.1933333278,0.1466666609,0.1400000006,0.1599999964,0.1694825855,,2.2497866154,2.2394754887,2.2058053017,2.2316891352,2.2218748349
11687,0.266769886,0.4135994911,0.3172547221,0.3325413664,0.3518173699,,1.5133333206,1.7333333492,2.7200000286,1.9888888995,1.9120701818,,0.1933333278,0.1466666609,0.1400000006,0.1599999964,0.1690084561,,2.2497866154,2.2394754887,2.2058053017,2.2316891352,2.2223655499
11759,0.2565567493,0.4353473186,0.3507260084,0.3475433588,0.3516036694,,1.4133332968,1.6200000048,2.0466666222,1.6933333079,1.9011333381,,0.1666666716,0.200000003,0.1400000006,0.1688888917,0.1690024779,,2.2046859264,2.1504516602,2.201508522,2.1855487029,2.2205247076
11831,0.2646095753,0.43414855,0.3510198593,0.3499259949,0.3515197856,,1.6933333874,2.0666666031,1.4933333397,1.7511111101,1.8936322267,,0.1933333278,0.2199999988,0.1933333278,0.2022222181,0.1706634649,,2.1839380264,2.1964392662,2.2570905685,2.2124892871,2.2201229366
11873,0.2817730904,0.4036877155,0.3590945005,0.3481851021,0.3513530515,,1.5066666603,1.5666667223,2.1933333874,1.75555559,1.8867283948,,0.2666666806,0.1800000072,0.1800000072,0.2088888983,0.1725747365,,2.1895468235,2.2125754356,2.1936092377,2.1985771656,2.219045648
11948,0.2687902451,0.4435148239,0.3218150437,0.3447067042,0.3510207341,,1.4533333778,1.8266667128,1.5066666603,1.5955555836,1.8721697543,,0.1866666675,0.1733333319,0.1333333403,0.1644444466,0.172168222,,2.2454969883,2.2077181339,2.2665586472,2.2399245898,2.2200895951
11969,0.2635219097,0.4251608849,0.3477880359,0.3454902768,0.3507442112,,2.1466667652,1.5800000429,1.4866666794,1.7377778292,1.865450158,,0.1800000072,0.200000003,0.1466666609,0.175555557,0.1723375888,,2.1882476807,2.198867321,2.2188649178,2.2019933065,2.2191847807
11974,0.2604000568,0.411788702,0.334536463,0.335575074,0.3499857544,,1.6266666651,1.7799999714,1.6133333445,1.673333327,1.8558443165,,0.226666674,0.200000003,0.1199999973,0.1822222248,0.1728318206,,2.1984534264,2.2207145691,2.1876502037,2.2022727331,2.2183391783
11988,0.2635920048,0.3921124935,0.3354703784,0.3303916256,0.3490060479,,1.4600000381,2.0466666222,2.0466666222,1.8511110942,1.8556076554,,0.2333333343,0.1933333278,0.2066666633,0.2111111085,0.174745785,,2.2081241608,2.2009453773,2.1764676571,2.1951790651,2.2171811726
12003,0.2686052322,0.4142093658,0.34420681,0.3423404694,0.348672769,,1.9466667175,1.6133333445,1.7466666698,1.7688889106,1.8512717181,,0.1800000072,0.1800000072,0.1266666651,0.1622222265,0.1741196071,,2.2201859951,2.268225193,2.231771946,2.2400610447,2.2183251662
12010,0.2762634754,0.421807766,0.3323198557,0.343463699,0.3484123155,,1.9600000381,1.5333333015,1.4733333588,1.6555555662,1.8414859105,,0.2466666698,0.2466666698,0.1533333361,0.2155555586,0.1761914046,,2.1411204338,2.2222669125,2.3102653027,2.224550883,2.2186364521
12029,0.2648546696,0.4163508415,0.3896772861,0.3569609324,0.3488397463,,1.5266666412,1.9133332968,1.8866666555,1.7755555312,1.8381893916,,0.1933333278,0.2066666633,0.1599999964,0.1866666625,0.1767151675,,2.1862187386,2.2125585079,2.2490828037,2.2159533501,2.218502297
12041,0.2709321976,0.3714225292,0.3579012156,0.3334186474,0.3480686914,,1.7466666698,2.1600000858,1.7733333111,1.8933333556,1.8409465898,,0.1733333319,0.1599999964,0.1266666651,0.1533333311,0.1755460757,,2.1704137325,2.2288610935,2.2314088345,2.2102278868,2.2180885765
12138,0.2688336372,0.4146304131,0.3371326923,0.3401989142,0.3476752025,,1.5333333015,2.2466666698,1.3866666555,1.722222209,1.8350103707,,0.2333333343,0.1400000006,0.1199999973,0.1644444441,0.1749909941,,2.1832363605,2.2141013145,2.2249536514,2.2074304422,2.2175556697
12164,0.2689480782,0.4217157364,0.3498589993,0.3468409379,0.3476334893,,1.5066666603,1.9199999571,1.5199999809,1.6488888661,1.8257042955,,0.2066666633,0.2333333343,0.1866666675,0.2088888884,0.1766858888,,2.2268249989,2.2575411797,2.2342846394,2.2395502726,2.2186553999
12168,0.2878468037,0.4362618923,0.340749979,0.3549528917,0.3479994594,,1.5066666603,1.9199999571,1.5199999809,1.6488888661,1.816863524,,0.2066666633,0.2333333343,0.1866666675,0.2088888884,0.1782960388,,2.2268249989,2.2575411797,2.2342846394,2.2395502726,2.2197001435
12184,0.2433609962,0.4462721348,0.3045668602,0.3313999971,0.3471694863,,1.7000000477,1.853333354,1.7799999714,1.777777791,1.8149092374,,0.2533333302,0.1733333319,0.1400000006,0.1888888876,0.1788256813,,2.2041487694,2.2214725018,2.1800649166,2.2018953959,2.2188099061
12217,0.266669035,0.4282271862,0.3529494703,0.3492818971,0.3472751069,,1.8333333731,1.8066666126,2.4266667366,2.0222222408,1.8252748875,,0.1933333278,0.2333333343,0.1066666692,0.1777777771,0.178773286,,2.2237172127,2.2022891045,2.1803226471,2.2021096547,2.2179748936
12226,0.2581410408,0.4293272495,0.34105739,0.3428418934,0.3470534462,,1.7666666508,1.6733332872,2.4333333969,1.9577777783,1.8319000321,,0.1466666609,0.2466666698,0.1400000006,0.1777777771,0.1787235106,,2.2154610157,2.2130699158,2.1806094646,2.2030467987,2.2172284888
12290,0.2743201256,0.4276611805,0.3532344401,0.3517385821,0.347287703,,2.0933332443,1.9133332968,1.9333332777,1.9799999396,1.8393050275,,0.2333333343,0.1800000072,0.1866666675,0.200000003,0.1797873352,,2.1847600937,2.232070446,2.2365245819,2.2177850405,2.2172563164
12293,0.2583389282,0.433937788,0.3684742451,0.3535836538,0.3476025005,,2.0933332443,1.9133332968,1.9333332777,1.9799999396,1.8463397731,,0.2333333343,0.1800000072,0.1866666675,0.200000003,0.1807979686,,2.1847600937,2.232070446,2.2365245819,2.2177850405,2.2172827526
12309,0.2577710152,0.4259390831,0.348973155,0.3442277511,0.347433763,,1.7266666889,1.7133333683,1.853333354,1.7644444704,1.8422450079,,0.2533333302,0.226666674,0.1333333403,0.2044444482,0.1819802926,,2.2072916031,2.1927316189,2.17502141,2.191681544,2.2160026922
12396,0.2474210262,0.4394483566,0.3529721498,0.3466138442,0.3473927671,,1.4733333588,1.7133333683,2.0533332825,1.7466666698,1.837466091,,0.2933333218,0.226666674,0.1599999964,0.2266666641,0.1842146112,,2.2455010414,2.2212359905,2.2024002075,2.2230457465,2.2163548449
12405,0.252127409,0.3681845665,0.3014864922,0.3072661559,0.3453864365,,1.8799999952,1.7133333683,1.8600000143,1.8177777926,1.8364816761,,0.2199999988,0.2533333302,0.1666666716,0.2133333335,0.1856705473,,2.264841795,2.1841917038,2.2066257,2.2185530663,2.216464756
12436,0.2586143017,0.4404029846,0.3500542045,0.3496904969,0.3456016396,,1.7000000477,1.4199999571,1.6133333445,1.5777777831,1.8235464815,,0.1666666716,0.2199999988,0.2066666633,0.1977777779,0.1862759088,,2.2286090851,2.214171648,2.2152154446,2.2193320592,2.2166081211
12458,0.2426533699,0.4379851818,0.3512041569,0.3439475695,0.3455189361,,1.7733333111,1.9800000191,1.9666666985,1.9066666762,1.8277024912,,0.2800000012,0.1800000072,0.1666666716,0.2088888933,0.187406558,,2.208343029,2.1628391743,2.1714372635,2.1808731556,2.2148213729
12553,0.244073391,0.453305006,0.3674112856,0.3549298942,0.345989484,,2.2133333683,2,2.0266666412,2.0800000032,1.8403173668,,0.2133333385,0.2199999988,0.2066666633,0.2133333335,0.1887028968,,2.2472159863,2.194712162,2.2000825405,2.2140035629,2.2147804824
12625,0.233250618,0.4229462147,0.3360013962,0.3307327429,0.3452266469,,2.0399999619,1.8333333731,1.3866666555,1.7533333302,1.835968165,,0.1533333361,0.2066666633,0.1733333319,0.1777777771,0.1881566408,,2.2243566513,2.2023642063,2.2174811363,2.214733998,2.2147781581
12671,0.2639963627,0.4421918392,0.3642707467,0.3568196495,0.345806297,,1.6533333063,2.3866667747,1.9133332968,1.9844444593,1.8433919797,,0.226666674,0.1866666675,0.1933333278,0.2022222231,0.1888599199,,2.1940119267,2.2226126194,2.2008004189,2.2058083216,2.2143296663
12699,0.2626335621,0.4320971966,0.3445085287,0.3464130958,0.345836637,,1.8666666746,1.8400000334,1.5599999428,1.7555555503,1.8390001582,,0.2133333385,0.200000003,0.1933333278,0.2022222231,0.1895280351,,2.1206059456,2.1675248146,2.2206680775,2.1695996126,2.2120931636
12758,0.2712180614,0.4051394463,0.3433871865,0.3399148981,0.34554055,,1.5866667032,1.8523490429,1.5599999428,1.666338563,1.8303670784,,0.1866666675,0.1744966507,0.1599999964,0.1737211049,0.1887376886,,2.1859264374,2.1924788952,2.2051281929,2.1945111752,2.2112140642
12774,0.2514486313,0.4448623657,0.3563763797,0.3508957922,0.3458083122,,1.4333332777,1.9266666174,1.7200000286,1.6933333079,1.8235153899,,0.226666674,0.1800000072,0.1533333361,0.1866666724,0.1886341378,,2.2497019768,2.2304334641,2.2470245361,2.242386659,2.2127726939
12805,0.2463960648,0.4258065224,0.2856131792,0.3192719221,0.3444814926,,1.9199999571,1.7666666508,2.0933332443,1.9266666174,1.8286729513,,0.2199999988,0.2066666633,0.1599999964,0.1955555528,0.1889802085,,2.2474067211,2.2126116753,2.2211220264,2.2270468076,2.2134863996
12834,0.247995615,0.4315452576,0.3731516302,0.3508975009,0.3448022931,,1.6000000238,1.5933333635,1.6399999857,1.6111111244,1.8177948599,,0.1933333278,0.0933333337,0.1733333319,0.1533333311,0.1871978647,,2.1852107048,2.2495086193,2.2583847046,2.2310346762,2.2143638135
12864,0.2655446529,0.4417283535,0.334477365,0.3472501238,0.3449246846,,1.4933333397,1.5933333635,1.8733333349,1.653333346,1.8095717842,,0.2133333385,0.1333333403,0.1666666716,0.1711111168,0.1863935273,,2.168211937,2.2173895836,2.2254648209,2.2036887805,2.2138300618
12877,0.2549557686,0.4543714523,0.3487819433,0.3527030547,0.3453136031,,1.6866666079,2,1.8600000143,1.8488888741,1.8115376387,,0.2133333385,0.1666666716,0.1533333361,0.1777777821,0.18596274,,2.2131559849,2.2673997879,2.2348690033,2.2384749254,2.215062305
12896,0.2537562847,0.4402923584,0.3659232855,0.3533239762,0.3457141218,,1.5133333206,1.7599999905,1.7599999905,1.6777777672,1.8048496452,,0.2466666698,0.2800000012,0.1666666716,0.2311111142,0.1882201587,,2.1395983696,2.1654183865,2.2301614285,2.1783927282,2.2132288261
12939,0.2748894691,0.4005198479,0.3844923973,0.3533005714,0.3460934442,,1.7400000095,1.646666646,1.7266666889,1.7044444482,1.7998293853,,0.2466666698,0.2133333385,0.1666666716,0.2088888933,0.1892535954,,2.2684187889,2.2050447464,2.2358322144,2.2364319166,2.2143889807
12959,0.2599916458,0.444947958,0.315767467,0.3402356903,0.3458005565,,1.4333332777,1.7866666317,1.9333332777,1.717777729,1.7957268025,,0.200000003,0.2133333385,0.2066666633,0.2066666683,0.1901242491,,2.2025313377,2.2438306808,2.2408664227,2.2290761471,2.215123339
13017,0.2504565716,0.4680831432,0.3342948556,0.3509448568,0.3460577716,,2.2733333111,2.1333334446,1.6266666651,2.0111111403,1.8064960194,,0.1800000072,0.2066666633,0.2533333302,0.2133333335,0.1912847033,,2.228910923,2.1928863525,2.2842237949,2.2353403568,2.2161341899
13034,0.2717950344,0.4391093254,0.3568818569,0.3559287389,0.3465513199,,1.6933333874,2.0533332825,2.0799999237,1.9422221979,1.8132823283,,0.1800000072,0.1866666675,0.1666666716,0.1777777821,0.1906093573,,2.2091138363,2.1812179089,2.2372672558,2.209199667,2.2157874637
13061,0.2514932156,0.4563891888,0.362498045,0.3567934831,0.3470634281,,1.6599999666,1.8333333731,1.9666666985,1.8200000127,1.8136182125,,0.200000003,0.1866666675,0.2466666698,0.2111111134,0.1916344451,,2.1974105835,2.1751768589,2.2273643017,2.1999839147,2.2149972863
13070,0.2704443932,0.4219913483,0.3630732298,0.3518363237,0.3473020729,,1.5,2.086666584,1.793333292,1.793333292,1.8126039665,,0.200000003,0.1733333319,0.1533333361,0.175555557,0.1908305007,,2.202880621,2.2170696259,2.2737367153,2.2312289874,2.2158088713
13082,0.2251265049,0.401607275,0.3596955836,0.3288097878,0.3463774586,,1.5333333015,1.9866666794,1.4866666794,1.6688888868,1.8054182125,,0.2599999905,0.2066666633,0.1466666609,0.2044444382,0.1915111975,,2.2221436501,2.2238638401,2.231459856,2.2258224487,2.2163095502
13094,0.257101059,0.4224889278,0.3708125949,0.3501341939,0.3465652954,,1.4199999571,2.0133333206,1.6266666651,1.6866666476,1.7994806343,,0.1933333278,0.2599999905,0.2333333343,0.2288888842,0.1933800819,,2.2086448669,2.1578531265,2.2044758797,2.1903246244,2.2150103039
13109,0.2286252975,0.461032629,0.354550302,0.3480694095,0.3466405011,,1.4800000191,1.7133333683,1.5599999428,1.5844444434,1.7887288247,,0.200000003,0.2333333343,0.1599999964,0.1977777779,0.1935999667,,2.2230260372,2.1933224201,2.1997661591,2.2053715388,2.2145283657
13113,0.2637441158,0.4430744648,0.3536916077,0.3535033961,0.3469836458,,1.6066666842,1.7466666698,2.0733332634,1.8088888725,1.7897368271,,0.2333333343,0.200000003,0.1733333319,0.2022222231,0.1940310795,,2.2612352371,2.2054281235,2.2043571472,2.2236735026,2.2149856225
13130,0.2674298286,0.467069149,0.3647464216,0.3664151331,0.3479552202,,1.6933333874,1.8333333731,1.6333333254,1.7200000286,1.7862499872,,0.2599999905,0.2066666633,0.1533333361,0.2066666633,0.1946628587,,2.1762707233,2.2008461952,2.240281105,2.2057993412,2.2145263084
13166,0.2617716789,0.4444334507,0.370314002,0.3588397106,0.3484994447,,1.7733333111,1.4933333397,1.5133333206,1.5933333238,1.776604154,,0.2333333343,0.2533333302,0.1933333278,0.2266666641,0.196263049,,2.1662425995,2.1805999279,2.265411377,2.2040846348,2.2140042248
13206,0.2490289211,0.4482710361,0.3511247039,0.3494748871,0.3485482168,,1.5266666412,1.8333333731,1.6733332872,1.6777777672,1.7716628347,,0.2066666633,0.1800000072,0.1599999964,0.1822222223,0.1955610076,,2.2294077873,2.2289180756,2.2043743134,2.2209000587,2.2143490165
13207,0.2680876255,0.4594988823,0.3486180305,0.3587348461,0.3490575483,,1.5266666412,1.8333333731,1.6733332872,1.6777777672,1.7669685813,,0.2066666633,0.1800000072,0.1599999964,0.1822222223,0.1948940684,,2.2294077873,2.2289180756,2.2043743134,2.2209000587,2.2146765686
13211,0.2615530491,0.4439144135,0.3320101798,0.3458258808,0.3488959649,,1.5266666412,1.8866666555,1.9600000381,1.7911111116,1.7681757078,,0.2066666633,0.2800000012,0.200000003,0.2288888892,0.1965938094,,2.1928367615,2.1685211658,2.1502382755,2.1705320676,2.2124693435
13239,0.2566177845,0.441041708,0.3514267206,0.3496954044,0.3489359369,,1.9800000191,2.0933332443,1.3133333921,1.7955555518,1.7695447,,0.1666666716,0.2399999946,0.200000003,0.2022222231,0.1968752301,,2.2125284672,2.1629776955,2.1545853615,2.1766971747,2.2106807351
13313,0.2487277985,0.443043232,0.3610508442,0.3509406249,0.3490361713,,1.9533333778,1.8200000525,1.5800000429,1.7844444911,1.7702896896,,0.2800000012,0.3000000119,0.1933333278,0.2577777803,0.1999203576,,2.1534993649,2.196400404,2.221632719,2.1905108293,2.2096722398
13349,0.2624688148,0.4376938343,0.2943277359,0.331496795,0.3481592025,,1.5399999619,1.7599999905,1.5399999619,1.6133333047,1.7624418703,,0.3066666722,0.2133333385,0.2466666698,0.2555555602,0.2027021177,,2.1890678406,2.1705856323,2.3126914501,2.2241149743,2.2103943765
13402,0.2461452484,0.4536864758,0.3446902037,0.3481739759,0.3481599412,,1.9333332777,2.0399999619,2.2666666508,2.0799999634,1.778319775,,0.2066666633,0.1933333278,0.1866666675,0.1955555528,0.2023447895,,2.195204258,2.2005600929,2.2367823124,2.2108488878,2.2104171021
13406,0.2483415604,0.4473757744,0.3591668606,0.3516280651,0.3483333474,,1.9333332777,2.0399999619,2.2666666508,2.0799999634,1.7934037844,,0.2066666633,0.1933333278,0.1866666675,0.1955555528,0.2020053276,,2.195204258,2.2005600929,2.2367823124,2.2108488878,2.2104386914
13426,0.2354536057,0.4670360088,0.368796885,0.3570954998,0.348771455,,1.6799999475,2.0733332634,1.4800000191,1.74444441,1.7909558157,,0.1333333403,0.1533333361,0.1666666716,0.151111116,0.1994606171,,2.2188971043,2.207616806,2.1953661442,2.2072933515,2.2102814244
13475,0.2475850582,0.4229991436,0.3617125452,0.3440989157,0.348537828,,1.8066666126,2.3333332539,1.8666666746,2.0022221804,1.8015191339,,0.2466666698,0.2066666633,0.226666674,0.2266666691,0.2008209197,,2.1668963432,2.1872515678,2.2203202248,2.1914893786,2.2093418221
13504,0.2564442158,0.4485752583,0.3419460952,0.3489885231,0.3485603628,,1.3933333158,1.6599999666,2.1133332253,1.7222221692,1.7975542857,,0.200000003,0.2733333409,0.1866666675,0.2200000038,0.2017798739,,2.2017204762,2.1470394135,2.1896083355,2.179456075,2.2078475347
13546,0.2658438683,0.4507656097,0.3891974688,0.3686023156,0.3495624604,,1.4533333778,1.8466666937,1.4733333588,1.5911111434,1.7872321286,,0.1666666716,0.2399999946,0.1800000072,0.1955555578,0.2014686581,,2.1533856392,2.2267086506,2.232373476,2.2041559219,2.2076629541
13597,0.2632818222,0.430129528,0.3753603697,0.35625724,0.3498971994,,2.206666708,2.0066666603,1.4533333778,1.8888889154,1.7923149679,,0.1466666609,0.2333333343,0.2333333343,0.2044444432,0.2016174473,,2.2638590336,2.1983933449,2.2638788223,2.2420437336,2.2093819931
13612,0.2485361099,0.4501581192,0.3855282366,0.3614074886,0.3504727138,,1.7999999523,1.5466666222,1.3466666937,1.5644444227,1.7809214407,,0.2333333343,0.2733333409,0.1866666675,0.2311111142,0.2030921307,,2.2238674164,2.2408359051,2.1911289692,2.2186107635,2.2098434316
13620,0.2697956562,0.4499211311,0.3902667761,0.3699945211,0.3514488042,,1.853333354,1.5133333206,2.1199998856,1.8288888534,1.7833198113,,0.2533333302,0.1866666675,0.1466666609,0.1955555528,0.2027153018,,2.1904928684,2.2207665443,2.2123191357,2.2078595161,2.2097442358
13626,0.2359466553,0.4361650944,0.384295851,0.3521358669,0.3514831573,,1.853333354,1.5133333206,2.1199998856,1.8288888534,1.7855982634,,0.2533333302,0.1866666675,0.1466666609,0.1955555528,0.2023573143,,2.1904928684,2.2207665443,2.2123191357,2.2078595161,2.2096499998
13679,0.2471308708,0.4354617596,0.3670305312,0.3498743872,0.3514027188,,1.7266666889,2.0199999809,1.4933333397,1.7466666698,1.7836516837,,0.2133333385,0.1800000072,0.1533333361,0.1822222273,0.20135056,,2.2187802792,2.196089983,2.2061748505,2.2070150375,2.2095182517
13682,0.2404654026,0.463231802,0.4047424793,0.3694798946,0.3523065776,,2.1866667271,1.5800000429,1.6799999475,1.8155555725,1.7852468782,,0.1800000072,0.1666666716,0.1933333278,0.1800000022,0.2002830321,,2.2551825047,2.2069377899,2.2299499512,2.2306900819,2.2105768432
13722,0.2646327019,0.4744131565,0.3551674783,0.3647377789,0.3529281377,,2.0533332825,1.8400000334,1.4666666985,1.7866666714,1.7853178678,,0.1933333278,0.2199999988,0.226666674,0.2133333335,0.2009355472,,2.2687840462,2.227055788,2.236967802,2.2442692121,2.2122614617
13747,0.2306013107,0.4393086433,0.3730764389,0.347662131,0.3526648374,,1.7400000095,1.4466667175,1.6599999666,1.6155555646,1.7768297527,,0.2533333302,0.1800000072,0.1733333319,0.2022222231,0.200999881,,2.2244935036,2.2118294239,2.1785831451,2.2049686909,2.2118968231
13776,0.2605731487,0.4421916008,0.3822690845,0.3616779447,0.3531154927,,1.8133333921,2.2200000286,1.7200000286,1.9177778165,1.7838771558,,0.2199999988,0.2133333385,0.1866666675,0.2066666683,0.2012832203,,2.1805586815,2.2224469185,2.2849545479,2.2293200493,2.2127679844
13810,0.2581036091,0.438297987,0.373449266,0.356616954,0.3532905658,,1.6066666842,1.9133332968,2.0733332634,1.8644444148,1.7879055188,,0.2599999905,0.2199999988,0.200000003,0.2266666641,0.2025523925,,2.2108509541,2.2406518459,2.1975567341,2.216353178,2.2129472441
13845,0.2630634308,0.442602396,0.3688138723,0.3581598997,0.3535340325,,1.7200000286,1.6933333874,1.6399999857,1.6844444672,1.7827324662,,0.226666674,0.226666674,0.1800000072,0.2111111184,0.2029803288,,2.2087640762,2.1982588768,2.2809348106,2.2293192546,2.2137658446
13868,0.2712061405,0.4301781654,0.3980121315,0.3664654791,0.3541806048,,1.4933333397,1.4866666794,1.7999999523,1.5933333238,1.7732625091,,0.2399999946,0.2333333343,0.2199999988,0.2311111093,0.2043868678,,2.2092766762,2.23767519,2.2269318104,2.2246278922,2.214308947
13884,0.2578315735,0.3990221024,0.3810636401,0.3459724387,0.3537701965,,1.8733333349,1.6133333445,1.9533333778,1.8133333524,1.7752660513,,0.2733333409,0.1400000006,0.2066666633,0.2066666683,0.2045008578,,2.1460289955,2.2051639557,2.1985554695,2.1832494736,2.2127559733
13937,0.2697632313,0.4381952286,0.2964473963,0.334801952,0.3528217843,,1.7333333492,1.7333333492,1.7400000095,1.7355555693,1.7732805272,,0.2199999988,0.2133333385,0.2399999946,0.224444444,0.2054980372,,2.1759092808,2.1571552753,2.2126746178,2.181913058,2.2112138276
13957,0.2469036579,0.4708480835,0.3753989935,0.3643835783,0.353399874,,1.5533332825,1.6066666842,1.5033557415,1.5544519027,1.7623390959,,0.226666674,0.2599999905,0.2013422847,0.2293363164,0.2066899511,,2.2079968452,2.1679170132,2.2068040371,2.1942392985,2.2103651011
13960,0.2470605373,0.4794683456,0.3851286173,0.3705525001,0.3542575053,,1.5333333015,1.9600000381,1.5266666412,1.673333327,1.7578888075,,0.2066666633,0.1933333278,0.2066666633,0.2022222181,0.2064665645,,2.2258770466,2.1492364407,2.2509469986,2.2086868286,2.2102811875
13970,0.2503275871,0.4181010723,0.3678666353,0.3454317649,0.3538162183,,1.6933333874,2.1866667271,1.9933333397,1.957777818,1.767883258,,0.2733333409,0.1466666609,0.2466666698,0.2222222239,0.2072543474,,2.2021994591,2.2124512196,2.2178120613,2.2108209133,2.2103081738
13976,0.2417163849,0.4475898743,0.3921663165,0.3604908586,0.3541499503,,1.6933333874,2.1866667271,1.9933333397,1.957777818,1.777377986,,0.2733333409,0.1466666609,0.2466666698,0.2222222239,0.2080027413,,2.2021994591,2.2124512196,2.2178120613,2.2108209133,2.2103338108
13998,0.2740273476,0.4215784073,0.353758961,0.3497882386,0.3539318647,,2.0266666412,1.8933333158,1.5800000429,1.8333333333,1.7801757534,,0.2466666698,0.1866666675,0.2933333218,0.2422222197,0.2097137152,,2.1740911007,2.189101696,2.2443642616,2.2025190194,2.2099430712
14080,0.2386136055,0.4168663025,0.3765704632,0.3440167904,0.353436111,,1.5333333015,2.0133333206,1.6200000048,1.722222209,1.7772780762,,0.2199999988,0.2333333343,0.1466666609,0.199999998,0.2092280293,,2.2096440792,2.1491913795,2.194947958,2.1845944722,2.2086756413
14221,0.2720274925,0.4584546089,0.3634987473,0.3646602829,0.3539973196,,1.9933333397,1.2999999523,1.8133333921,1.7022222281,1.7735252838,,0.1800000072,0.1599999964,0.1266666651,0.1555555562,0.2065444057,,2.223177433,2.2551035881,2.2653012276,2.2478607496,2.2106348967
14227,0.2592222691,0.4733617306,0.3747473955,0.369110465,0.3547529769,,1.9933333397,1.2999999523,1.8133333921,1.7022222281,1.769960131,,0.1800000072,0.1599999964,0.1266666651,0.1555555562,0.2039949632,,2.223177433,2.2551035881,2.2653012276,2.2478607496,2.2124961893
14287,0.2695043087,0.3804504871,0.3432665169,0.3310737709,0.3535690166,,1.9266666174,1.8133333921,1.6933333874,1.8111111323,1.772017681,,0.226666674,0.2133333385,0.1666666716,0.2022222281,0.2039063264,,2.2415242195,2.2346477509,2.2439351082,2.2400356929,2.2138731645
14288,0.2633979321,0.4400920868,0.3657842278,0.3564247489,0.3537118032,,1.9266666174,1.8133333921,1.6933333874,1.8111111323,1.7739723536,,0.226666674,0.2133333385,0.1666666716,0.2022222281,0.2038221215,,2.2415242195,2.2346477509,2.2439351082,2.2400356929,2.2151812909
14294,0.2672595978,0.4322576523,0.4053098857,0.3682757119,0.3544399986,,1.8266667128,2.1073825359,1.9133332968,1.9491275152,1.7827301117,,0.2199999988,0.1879194677,0.1666666716,0.1915287127,0.2032074511,,2.2373323441,2.2456297874,2.2467212677,2.2432277997,2.2165836163
14303,0.2559473515,0.4205977917,0.3882383704,0.3549278378,0.3544643906,,1.6533333063,1.7599999905,1.6066666842,1.673333327,1.7772602724,,0.1733333319,0.3266666532,0.2466666698,0.248888885,0.2054915228,,2.2130396366,2.252266407,2.2119319439,2.2257459958,2.2170417353
14320,0.2475600243,0.4404506683,0.3823795319,0.3567967415,0.3545810081,,1.3600000143,1.4800000191,2.006711483,1.6155705055,1.7691757841,,0.2866666615,0.2066666633,0.2013422847,0.2315585365,0.2067948735,,2.2386369705,2.2184472084,2.1553096771,2.2041312853,2.2163962128
14332,0.2736728191,0.4521803856,0.3769821525,0.3676117857,0.355232547,,1.4866666794,2.1666667461,1.8066666126,1.8200000127,1.7717169955,,0.2666666806,0.1733333319,0.2333333343,0.2244444489,0.2076773522,,2.1333973408,2.2270972729,2.2233595848,2.1946180662,2.2153073055
14338,0.2776389122,0.4319353104,0.3752303123,0.3616015116,0.3555509952,,1.4866666794,2.1666667461,1.8066666126,1.8200000127,1.7741311464,,0.2666666806,0.1733333319,0.2333333343,0.2244444489,0.2085157071,,2.1333973408,2.2270972729,2.2233595848,2.1946180662,2.2142728435
14397,0.2627198696,0.4502449036,0.3986669779,0.370543917,0.3563006413,,1.8866666555,1.6333333254,1.7799999714,1.7666666508,1.7737579216,,0.226666674,0.2466666698,0.1866666675,0.2200000038,0.2090899219,,2.1953415871,2.239634037,2.2454769611,2.2268175284,2.2149000778
14447,0.2414848804,0.4462399483,0.3911456466,0.3596234918,0.3564667838,,1.9400000572,1.4533333778,1.7733333111,1.7222222487,1.771181138,,0.2066666633,0.2466666698,0.2066666633,0.2199999988,0.2096354257,,2.1930296421,2.2496948242,2.1816489697,2.2081244787,2.2145612978
14494,0.2587177753,0.4313492775,0.3816875219,0.3572515249,0.3565060209,,1.5399999619,1.4866666794,1.4933333397,1.5066666603,1.7579554141,,0.200000003,0.2399999946,0.2333333343,0.224444444,0.2103758767,,2.1986968517,2.2389359474,2.190787077,2.209473292,2.2143068975
14530,0.2539658546,0.4417352676,0.4075763524,0.3677591582,0.3570686778,,1.9666666985,2.0466666222,1.9733333588,1.9955555598,1.7698354214,,0.2066666633,0.2066666633,0.2133333385,0.2088888884,0.2103015272,,2.2337448597,2.1600151062,2.2419939041,2.2119179567,2.2141874505
14554,0.2850430012,0.4068515301,0.4043139219,0.3654028177,0.3574853848,,1.646666646,1.7133333683,1.5133333206,1.624444445,1.7625658725,,0.2800000012,0.226666674,0.2599999905,0.2555555552,0.2125642286,,2.2171914577,2.191631794,2.2810621262,2.2299617926,2.2149761676
14557,0.2513613701,0.4362981319,0.3738849759,0.3538481593,0.3573035235,,1.646666646,1.7133333683,1.5133333206,1.624444445,1.7556598012,,0.2800000012,0.226666674,0.2599999905,0.2555555552,0.214713795,,2.2171914577,2.191631794,2.2810621262,2.2299617926,2.2157254488
14632,0.2758846283,0.3863890171,0.367806077,0.3433599075,0.3566063427,,1.8333333731,1.8389261961,1.7799999714,1.8174198469,1.7587478035,,0.2599999905,0.1946308762,0.1800000072,0.2115436246,0.2145552865,,2.197259903,2.2320857048,2.1981875896,2.2091777325,2.215398063
14638,0.2503175735,0.4344778061,0.3943614364,0.3597189387,0.3567619725,,1.8333333731,1.8389261961,1.7799999714,1.8174198469,1.7616814056,,0.2599999905,0.1946308762,0.1800000072,0.2115436246,0.2144047034,,2.197259903,2.2320857048,2.1981875896,2.2091777325,2.2150870465
14668,0.2678883076,0.4328577518,0.3708308637,0.3571923077,0.3567834892,,1.5933333635,1.8799999952,1.7333333492,1.7355555693,1.7603751138,,0.2133333385,0.200000003,0.2133333385,0.2088888933,0.2141289129,,2.2482242584,2.2319099903,2.2503538132,2.2434960206,2.2165074952
14677,0.2847530842,0.4450037479,0.3717831671,0.3671799997,0.3573033148,,1.5466666222,1.4466667175,1.8799999952,1.624444445,1.7535785804,,0.226666674,0.3066666722,0.1933333278,0.2422222247,0.2155335785,,2.1905970573,2.1876914501,2.2457170486,2.208001852,2.216082213
14681,0.2555751801,0.4438028336,0.3743255138,0.3579011758,0.3573332078,,1.5666667223,1.7266666889,1.5933333635,1.6288889249,1.7473440976,,0.1866666675,0.2333333343,0.2333333343,0.2177777787,0.2156457885,,2.2381153107,2.2168290615,2.2565145493,2.2371529738,2.2171357511
14687,0.2396686077,0.4095790386,0.406696111,0.3519812524,0.3570656101,,1.5666667223,1.7266666889,1.5933333635,1.6288889249,1.741421339,,0.1866666675,0.2333333343,0.2333333343,0.2177777787,0.215752388,,2.2381153107,2.2168290615,2.2565145493,2.2371529738,2.2181366122
14746,0.2783076763,0.450458765,0.3825190663,0.3704285026,0.3577337547,,1.9733333588,1.7999999523,1.7999999523,1.8577777545,1.7472391597,,0.2133333385,0.1933333278,0.2466666698,0.2177777787,0.2158536575,,2.2075431347,2.2477710247,2.1854219437,2.213578701,2.2179087167
14779,0.2888970375,0.4397466183,0.3885121942,0.3723852833,0.3584663311,,1.8333333731,1.7000000477,1.7200000286,1.7511111498,1.7474327592,,0.1866666675,0.2333333343,0.1400000006,0.1866666675,0.214394308,,2.1948077679,2.1840794086,2.2401008606,2.2063293457,2.2173297481
14780,0.2612116337,0.3980877399,0.3751052916,0.3448015551,0.3577830923,,1.9199999571,2.0733332634,1.6066666842,1.8666666349,1.753394453,,0.2399999946,0.2399999946,0.2533333302,0.2444444398,0.2158968146,,2.2084782124,2.2276155949,2.2320034504,2.2226990859,2.217598215
14788,0.2861218452,0.4162299633,0.4019551277,0.3681023121,0.3582990533,,1.9199999571,2.0733332634,1.6066666842,1.8666666349,1.7590580621,,0.2399999946,0.2399999946,0.2533333302,0.2444444398,0.2173241959,,2.2084782124,2.2276155949,2.2320034504,2.2226990859,2.2178532585
14792,0.2742490768,0.4404952526,0.3684887588,0.3610776961,0.3584379854,,1.5733333826,1.7133333683,1.5369127989,1.6078598499,1.7514981515,,0.2199999988,0.2133333385,0.2147651017,0.216032813,0.2172596267,,2.2187449932,2.20408535,2.2495861053,2.2241388162,2.2181675364
14809,0.2404897213,0.4590363503,0.3895471692,0.3630244136,0.3586673068,,1.3466666937,1.8466666937,2.0799999237,1.7577777704,1.7518121324,,0.1666666716,0.2399999946,0.2066666633,0.2044444432,0.2166188675,,2.2169258595,2.1779210567,2.2574944496,2.2174471219,2.2181315157
14873,0.2706577778,0.421369791,0.3739130199,0.3553135296,0.358499618,,1.8066666126,1.9733333588,1.6799999475,1.819999973,1.7552215245,,0.2399999946,0.2933333218,0.226666674,0.2533333302,0.2184545907,,2.2241282463,2.160733223,2.1972959042,2.1940524578,2.2169275628
14892,0.2672765255,0.4328484535,0.383932054,0.3613523444,0.3586422543,,1.4666666985,1.5133333206,1.6200000048,1.5333333413,1.7441271153,,0.2599999905,0.3066666722,0.2800000012,0.2822222213,0.2216429722,,2.1489024162,2.2268669605,2.1867110729,2.1874934832,2.2154558588
14925,0.2764508724,0.4530982971,0.3890891075,0.3728794257,0.3593541129,,1.4666666985,1.3466666937,1.5933333635,1.4688889186,1.7303652055,,0.226666674,0.2133333385,0.226666674,0.2222222288,0.221671935,,2.2158954144,2.2031068802,2.2517857552,2.2235960166,2.2158628667
14926,0.2826385498,0.4589245319,0.4092203081,0.3835944633,0.3605661304,,1.4666666985,1.3466666937,1.5933333635,1.4688889186,1.7172913911,,0.226666674,0.2133333385,0.226666674,0.2222222288,0.2216994497,,2.2158954144,2.2031068802,2.2517857552,2.2235960166,2.2162495242
14950,0.2579860687,0.4228723049,0.3624900579,0.3477828105,0.3599269644,,1.3400000334,1.6333333254,1.8400000334,1.604444464,1.7116490448,,0.2466666698,0.2399999946,0.2133333385,0.2333333343,0.222281144,,2.1685667038,2.1823084354,2.1940710545,2.1816487312,2.2145194846
15027,0.2655639648,0.3910856247,0.3958991766,0.3508495887,0.3594730956,,1.3600000143,1.7000000477,1.5733333826,1.5444444815,1.7032888166,,0.200000003,0.2133333385,0.2666666806,0.226666674,0.2225004205,,2.1731259823,2.1828818321,2.223716259,2.1932413578,2.2134555782
15090,0.2897417545,0.4436903,0.3362714052,0.3565678199,0.3593278318,,1.7799999714,1.5466666222,1.5866667032,1.6377777656,1.7000132641,,0.2399999946,0.2533333302,0.2933333218,0.2622222155,0.2244865102,,2.1430556774,2.2545335293,2.2356910706,2.2110934258,2.2133374706
15132,0.2690007687,0.448558569,0.3064546585,0.3413379987,0.3584283402,,1.5399999619,1.5866667032,2.586666584,1.9044444164,1.7102348217,,0.2933333218,0.2666666806,0.1533333361,0.2377777795,0.2251510737,,2.2574360371,2.1707231998,2.1106081009,2.1795891126,2.2116500527
15136,0.2685835361,0.4371490479,0.3642692268,0.3566672703,0.3583402867,,1.5399999619,1.5866667032,2.586666584,1.9044444164,1.7199453014,,0.2933333218,0.2666666806,0.1533333361,0.2377777795,0.225782409,,2.2574360371,2.1707231998,2.1106081009,2.1795891126,2.2100470057
15180,0.3016068935,0.4389915466,0.3541805148,0.3649263183,0.3586695883,,2,1.4199999571,2.1744966507,1.8648322026,1.7271896465,,0.200000003,0.2533333302,0.1812080592,0.2115137974,0.2250689784,,2.1768581867,2.2181768417,2.2237460613,2.2062603633,2.2098576736
15199,0.2754263878,0.4223546982,0.3413109183,0.3463640014,0.3580543089,,1.4666666985,1.3666666746,1.7400000095,1.5244444609,1.7170523872,,0.2399999946,0.2399999946,0.2466666698,0.2422222197,0.2259266405,,2.2048583031,2.1961266994,2.2207937241,2.2072595755,2.2097277687
15266,0.275478363,0.4660012722,0.3601676226,0.3672157526,0.3585123811,,1.9199999571,1.9733333588,2.3800001144,2.0911111434,1.735755325,,0.226666674,0.1866666675,0.1599999964,0.1911111126,0.2241858641,,2.1783468723,2.1890015602,2.2202315331,2.1958599885,2.2090343797
15324,0.2729334831,0.407130003,0.3255575597,0.3352070153,0.3573471128,,1.4333332777,1.8666666746,2.0733332634,1.7911110719,1.7385231123,,0.2466666698,0.200000003,0.2333333343,0.2266666691,0.2243099043,,2.1775295734,2.2071979046,2.2061429024,2.1969567935,2.2084305004
15341,0.2797276974,0.428658247,0.3418266475,0.350070864,0.3569833004,,1.5133333206,1.8333333731,2.0533332825,1.7999999921,1.7415969563,,0.2733333409,0.200000003,0.1599999964,0.2111111134,0.2236499648,,2.2003848553,2.1653306484,2.2175686359,2.1944280465,2.2077303777
15347,0.264393568,0.4398608208,0.3513324261,0.3518622716,0.3567272489,,1.5133333206,1.8333333731,2.0533332825,1.7999999921,1.7445171081,,0.2733333409,0.200000003,0.1599999964,0.2111111134,0.2230230222,,2.2003848553,2.1653306484,2.2175686359,2.1944280465,2.2070652611
15428,0.2854783535,0.432775259,0.3683339357,0.3621958494,0.357000679,,1.6533333063,2.0133333206,1.6399999857,1.7688888709,1.7457356963,,0.2800000012,0.1866666675,0.1733333319,0.2133333335,0.2225385378,,2.1539094448,2.1935620308,2.2374093533,2.1949602763,2.2064600119
15456,0.2722277641,0.4405090809,0.3618621528,0.3581996659,0.3570606283,,1.8466666937,1.6933333874,1.6266666651,1.7222222487,1.7445600239,,0.1533333361,0.2733333409,0.2466666698,0.2244444489,0.2226338333,,2.1137542725,2.2336676121,2.1987037659,2.1820418835,2.2052391054
15473,0.2749054432,0.4223752022,0.3344666362,0.3439157605,0.3564033849,,1.4666666985,1.7133333683,1.7733333111,1.6511111259,1.739887579,,0.2333333343,0.2533333302,0.1866666675,0.224444444,0.2227243639,,2.1275641918,2.2052695751,2.2539637089,2.1955991586,2.2047571081
15475,0.2655227184,0.4447512627,0.3482606113,0.3528448641,0.3562254589,,1.4666666985,1.7133333683,1.7733333111,1.6511111259,1.7354487563,,0.2333333343,0.2533333302,0.1866666675,0.224444444,0.2228103679,,2.1275641918,2.2052695751,2.2539637089,2.1955991586,2.2042992106
15507,0.2914745808,0.3807446957,0.3607909679,0.3443367481,0.3556310233,,1.4133332968,1.353333354,1.5533332825,1.4399999777,1.7206763174,,0.2800000012,0.2199999988,0.1599999964,0.2199999988,0.2226698494,,2.2213311195,2.171957016,2.2614965439,2.2182615598,2.2049973281
15538,0.2509098053,0.4279325008,0.349686712,0.3428430061,0.3549916225,,1.8133333921,2.0533332825,1.5866667032,1.8177777926,1.7255313912,,0.2399999946,0.1800000072,0.2399999946,0.2199999988,0.2225363569,,2.2002773285,2.1886105537,2.1761801243,2.1883560022,2.2041652618
15597,0.2723472118,0.4164011478,0.3487555385,0.3458346327,0.354533773,,1.8799999952,1.4199999571,1.7000000477,1.6666666667,1.7225881549,,0.2533333302,0.226666674,0.2133333385,0.2311111142,0.2229650948,,2.2391810417,2.2015399933,2.2544653416,2.2317287922,2.2055434383
15740,0.2580807209,0.4415748119,0.3098856211,0.336513718,0.3536327702,,1.5302013159,1.3333333731,1.7666666508,1.5434004466,1.7136287695,,0.261744976,0.200000003,0.2333333343,0.2316927711,0.2234014786,,2.1542031765,2.2978365421,2.1887705326,2.2136034171,2.2059464372
15764,0.2651064396,0.4438974857,0.2981085777,0.3357041677,0.3527363401,,1.4133332968,1.6599999666,1.5906040668,1.5546457767,1.7056796199,,0.2533333302,0.2800000012,0.2013422847,0.244891872,0.2244759982,,2.1811342239,2.2029957771,2.2015588284,2.1952296098,2.2054105959
15773,0.2755115032,0.4247612953,0.318574369,0.3396157225,0.3520803092,,1.7666666508,2.0599999428,1.7000000477,1.8422222137,1.7125067496,,0.2733333409,0.2199999988,0.2133333385,0.2355555594,0.2250299763,,2.181075573,2.2188248634,2.1728000641,2.1909001668,2.2046850744
15779,0.2672505379,0.4645495415,0.3039445877,0.3452482224,0.3517387049,,1.7666666508,2.0599999428,1.7000000477,1.8422222137,1.7189925228,,0.2733333409,0.2199999988,0.2133333385,0.2355555594,0.2255562555,,2.181075573,2.2188248634,2.1728000641,2.1909001668,2.203995829
15825,0.2885699272,0.4376163483,0.3153603673,0.3471822143,0.3515108804,,1.4666666985,1.8400000334,2.0466666222,1.7844444513,1.7222651192,,0.2666666806,0.1933333278,0.2066666633,0.2222222239,0.2253895539,,2.2029867172,2.1712300777,2.2065255642,2.1935807864,2.2034750769
15828,0.2676906586,0.4164772034,0.3370788693,0.3404155771,0.3509561152,,1.4666666985,1.8400000334,2.0466666222,1.7844444513,1.7253740858,,0.2666666806,0.1933333278,0.2066666633,0.2222222239,0.2252311874,,2.2029867172,2.1712300777,2.2065255642,2.1935807864,2.2029803624
15847,0.2706916332,0.4510207176,0.3033611476,0.3416911662,0.3504928677,,1.7333333492,1.6666666269,1.7000000477,1.7000000079,1.7241053819,,0.2866666615,0.2199999988,0.2199999988,0.2422222197,0.226080739,,2.2088236809,2.2317764759,2.265089035,2.2352297306,2.2045928308
15866,0.2947227955,0.4253380299,0.3300522566,0.350037694,0.3504701091,,1.3400000334,1.8333333731,2.086666584,1.7533333302,1.7255667793,,0.2466666698,0.1933333278,0.1733333319,0.2044444432,0.2249989242,,2.2313351631,2.2100605965,2.2084827423,2.2166261673,2.2051944976
15979,0.2851581573,0.4289853573,0.2806330919,0.3315922022,0.3495262137,,1.7266666889,1.5866667032,1.6799999475,1.6644444466,1.7225106627,,0.2933333218,0.3000000119,0.2199999988,0.2711111108,0.2273045335,,2.1871519089,2.1888916492,2.2551290989,2.2103908857,2.205454317
15993,0.2865927219,0.4023566246,0.3204063177,0.3364518881,0.3488724974,,1.353333354,1.6533333063,1.8466666937,1.6177777847,1.7172740188,,0.2466666698,0.2599999905,0.1800000072,0.2288888892,0.2273837513,,2.1593441963,2.183365345,2.2810311317,2.2079135577,2.2055772791
16056,0.2772438526,0.4216763973,0.3276899457,0.3422033985,0.3485390425,,1.5199999809,1.6399999857,1.5266666412,1.5622222026,1.709521428,,0.1599999964,0.2933333218,0.200000003,0.2177777737,0.2269034524,,2.2498309612,2.2365248203,2.2410547733,2.242470185,2.2074219244
16095,0.2807936668,0.4310281277,0.2991274595,0.3369830847,0.3479612446,,1.5933333635,1.5399999619,2.1466667652,1.7600000302,1.7120453581,,0.2533333302,0.2866666615,0.2133333385,0.2511111101,0.2281138353,,2.1942746639,2.1904854774,2.1873795986,2.1907132467,2.2065864905
16116,0.2461776733,0.448176384,0.3185703754,0.3376414776,0.3474452562,,2.2333333492,1.4866666794,1.6733332872,1.7977777719,1.7163319788,,0.1933333278,0.2133333385,0.2199999988,0.2088888884,0.227152588,,2.1965882778,2.2056567669,2.2677261829,2.2233237425,2.2074233531
16175,0.2862334251,0.4234268665,0.3091040552,0.3395881156,0.3470523992,,1.7666666508,1.9600000381,1.793333292,1.8399999936,1.7225153795,,0.200000003,0.2333333343,0.2533333302,0.2288888892,0.227239403,,2.1793568134,2.2162299156,2.1635379791,2.1863749027,2.2063709306
16188,0.2674880028,0.4422128201,0.3323490322,0.3473499517,0.3470672768,,1.8400000334,1.4266666174,1.6733332872,1.646666646,1.7187229429,,0.2599999905,0.2066666633,0.2133333385,0.2266666641,0.2272107661,,2.1746866703,2.2270855904,2.2489116192,2.2168946266,2.2068971154
16198,0.2850821018,0.4207041264,0.2882038355,0.3313300212,0.3462804141,,1.5066666603,1.9199999571,1.8933333158,1.7733333111,1.7214534613,,0.1866666675,0.2066666633,0.1866666675,0.1933333327,0.2255168944,,2.1602208614,2.2008104324,2.224448204,2.1951598326,2.2063102512
16202,0.2607617378,0.4121844769,0.2554447055,0.3094636401,0.3444395754,,1.4133332968,1.7133333683,1.7400000095,1.6222222249,1.7164918994,,0.2733333409,0.2466666698,0.1933333278,0.2377777795,0.2261299387,,2.2053556442,2.2037332058,2.2955617905,2.2348835468,2.207738916
16249,0.2885715961,0.4295444489,0.3162480891,0.3447880447,0.3444569988,,1.853333354,1.9133332968,1.6933333874,1.8200000127,1.7216673051,,0.2133333385,0.2333333343,0.2066666633,0.2177777787,0.2257123307,,2.2130477428,2.1459884644,2.2568025589,2.2052795887,2.2076159496
16321,0.2768032551,0.4584753513,0.3193107247,0.3515297771,0.3448106377,,1.7666666508,1.5800000429,1.5266666412,1.624444445,1.7168061621,,0.2533333302,0.2599999905,0.2066666633,0.2399999946,0.2264267139,,2.1552166939,2.1736476421,2.1911671162,2.1733438174,2.205902343
16343,0.2708342075,0.4293746948,0.3191340566,0.3397809863,0.3445591552,,1.4466667175,1.9133332968,1.5,1.6200000048,1.7119658542,,0.200000003,0.2399999946,0.2466666698,0.2288888892,0.2265498226,,2.1517813206,2.1415688992,2.2458114624,2.1797205607,2.2045932539
16360,0.2674126625,0.4419343472,0.3213650882,0.3435706993,0.3445097324,,1.5133333206,1.5466666222,1.7400000095,1.5999999841,1.7063675607,,0.1800000072,0.2599999905,0.2199999988,0.2199999988,0.2262223314,,2.1380670071,2.2495284081,2.1529941559,2.1801965237,2.2033734174
16406,0.2692790031,0.4260699749,0.2786291242,0.3246593674,0.3435172141,,1.7200000286,2.0199999809,1.7733333111,1.8377777735,1.7129380714,,0.2599999905,0.2333333343,0.2533333302,0.248888885,0.2273556591,,2.162883997,2.1894650459,2.1945114136,2.1822868188,2.2023190875
16440,0.2793869972,0.4420297146,0.2994906306,0.3403024475,0.3433564758,,1.6266666651,1.3266667128,1.5800000429,1.5111111403,1.7028467248,,0.2199999988,0.2866666615,0.226666674,0.2444444448,0.2282100984,,2.2101483345,2.1822679043,2.2298705578,2.2074289322,2.2025745797
16505,0.2667469978,0.435962677,0.3244669437,0.3423922062,0.3433082623,,1.4666666985,1.7733333111,1.8999999762,1.7133333286,1.703371055,,0.2933333218,0.2599999905,0.1866666675,0.2466666599,0.2291329265,,2.1763062477,2.2384767532,2.3113207817,2.2420345942,2.2045475804
16559,0.2830483913,0.4217166901,0.3039569855,0.336240689,0.3429548836,,1.9066666365,1.6266666651,1.4533333778,1.6622222265,1.7013136136,,0.226666674,0.2066666633,0.2599999905,0.2311111093,0.2292318356,,2.2084882259,2.2309942245,2.2642228603,2.2345684369,2.2060486233
16585,0.2880914211,0.4581091404,0.2928481102,0.3463495572,0.3431246173,,1.8799999952,1.7999999523,1.8333333731,1.8377777735,1.7081368216,,0.2733333409,0.2866666615,0.1933333278,0.2511111101,0.2303257993,,2.1936471462,2.1869871616,2.2057344913,2.1954562664,2.2055190054
16590,0.2908654213,0.4015066624,0.3071471155,0.3331730664,0.3426270398,,1.853333354,1.7000000477,1.4733333588,1.6755555868,1.7065077598,,0.2599999905,0.2399999946,0.2933333218,0.2644444356,0.2320317312,,2.1591024399,2.2020614147,2.2683339119,2.2098325888,2.2057346846
16661,0.2714307308,0.376676321,0.2881885171,0.312098523,0.3411006139,,1.4933333397,1.5,1.793333292,1.5955555439,1.700960149,,0.3266666532,0.2533333302,0.2733333409,0.2844444414,0.2346523667,,2.1991627216,2.1955316067,2.2240598202,2.2062513828,2.2057605195
16665,0.2851166725,0.433940649,0.3219892979,0.3470155398,0.3413963602,,1.4933333397,1.5,1.793333292,1.5955555439,1.6956899188,,0.3266666532,0.2533333302,0.2733333409,0.2844444414,0.2371419704,,2.1991627216,2.1955316067,2.2240598202,2.2062513828,2.2057850627
16697,0.2940046787,0.4327039719,0.3185327053,0.3484137853,0.3417472315,,1.6133333445,1.6399999857,1.6733332872,1.6422222058,1.6930165331,,0.1933333278,0.2599999905,0.2533333302,0.2355555495,0.2370626494,,2.1778068542,2.1985812187,2.2156527042,2.1973469257,2.2053631558
16746,0.2660784721,0.4666025639,0.2776866257,0.3367892206,0.3414993309,,1.7533333302,2.0466666222,1.8200000525,1.8733333349,1.7020323732,,0.2333333343,0.2199999988,0.3000000119,0.251111115,0.2377650726,,2.1951115131,2.1804740429,2.2270255089,2.200870355,2.2051385158
16808,0.2901632786,0.4555504322,0.2771367729,0.3409501612,0.3414718724,,1.4866666794,1.5199999809,1.9066666365,1.6377777656,1.6988196428,,0.2866666615,0.1933333278,0.200000003,0.2266666641,0.2372101522,,2.2416303158,2.1633832455,2.207565546,2.2041930358,2.2050912418
16809,0.2947671413,0.4046690464,0.3119149208,0.3371170362,0.3412541306,,1.4866666794,1.5199999809,1.9066666365,1.6377777656,1.695767549,,0.2866666615,0.1933333278,0.200000003,0.2266666641,0.2366829778,,2.2416303158,2.1633832455,2.207565546,2.2041930358,2.2050463315
16834,0.2828342915,0.4593262672,0.3426225781,0.3615943789,0.3422711431,,1.3466666937,1.5133333206,1.8066666126,1.5555555423,1.6887569486,,0.2733333409,0.2399999946,0.2066666633,0.2399999996,0.2368488289,,2.2234671116,2.1792469025,2.2432501316,2.2153213819,2.205560084
16843,0.2760803699,0.4422621727,0.3061603308,0.3415009578,0.3422326338,,1.4600000381,1.5399999619,1.6200000048,1.5400000016,1.6813191013,,0.2666666806,0.2599999905,0.2399999946,0.2555555552,0.2377841652,,2.1745324135,2.2477004528,2.2130739689,2.2117689451,2.205870527
16857,0.2395830154,0.4388811588,0.3098208308,0.329428335,0.3415924189,,1.6200000048,1.5866667032,1.6733332872,1.6266666651,1.6785864795,,0.2933333218,0.2399999946,0.2533333302,0.2622222155,0.2390060677,,2.2308359146,2.1930923462,2.2377121449,2.2205468019,2.2066043408
16899,0.3119750023,0.4327180386,0.2959309816,0.3468746742,0.3418565316,,2.0066666603,1.6799999475,1.5066666603,1.7311110894,1.68121271,,0.2133333385,0.2533333302,0.2333333343,0.2333333343,0.2387224311,,2.2161855698,2.2166609764,2.215419054,2.2160885334,2.2070785504
16924,0.2720689774,0.4692795277,0.3219742775,0.3544409275,0.3424857514,,1.5,1.5866667032,1.5333333015,1.5400000016,1.6741520746,,0.2933333218,0.2599999905,0.226666674,0.2599999954,0.2397863093,,2.208468914,2.2012007236,2.2360477448,2.2152391275,2.2074865793
17066,0.2726778984,0.4610419273,0.3339896202,0.3559031487,0.3431566213,,1.793333292,1.7200000286,1.5866667032,1.7000000079,1.6754444712,,0.2466666698,0.2333333343,0.226666674,0.2355555594,0.2395747718,,2.2217335701,2.2273042202,2.2050027847,2.218013525,2.2080129266
17097,0.2743246555,0.4466845989,0.2818569541,0.3342887362,0.342713227,,1.4133332968,1.3866666555,1.9333332777,1.5777777433,1.6705611348,,0.1800000072,0.2399999946,0.2199999988,0.2133333335,0.2382626999,,2.2290585041,2.1874690056,2.2644941807,2.2270072301,2.2089626417
17131,0.2662050724,0.422242403,0.3733206391,0.3539227049,0.3432737009,,1.3866666555,1.5199999809,1.4666666985,1.4577777783,1.659921967,,0.2066666633,0.226666674,0.1599999964,0.1977777779,0.2362384538,,2.1962237358,2.2173857689,2.2137548923,2.2091214657,2.2089705829
17154,0.3060867786,0.4605710506,0.3259166479,0.3641914924,0.3443195905,,1.4466667175,1.4362416267,1.4563758373,1.4464280605,1.6492472717,,0.1733333319,0.2416107357,0.2483221442,0.2210887372,0.2354809679,,2.1498198509,2.2170476913,2.2747023106,2.2138566176,2.2092148847
17192,0.2990028858,0.4559540749,0.3059506416,0.3536358674,0.3447854043,,1.7533333302,1.9199999571,1.5800000429,1.7511111101,1.6543404636,,0.2733333409,0.2533333302,0.2333333343,0.2533333351,0.2363735863,,2.2129025459,2.2526984215,2.2569997311,2.2408668995,2.2107974854
17202,0.2919185162,0.4569196701,0.3333897293,0.3607426385,0.345583266,,1.7733333111,1.8600000143,2.0399999619,1.8911110957,1.6661789952,,0.2399999946,0.2466666698,0.2533333302,0.2466666649,0.2368882402,,2.1982660294,2.2451584339,2.2227385044,2.2220543226,2.2113603273
17239,0.2922985554,0.4489972591,0.3331339359,0.3581432501,0.3462112652,,1.5234899521,1.7733333111,2.2200000286,1.8389410973,1.6748171003,,0.2684563696,0.2399999946,0.2133333385,0.2405965676,0.2370736566,,2.2140364647,2.225522995,2.2281594276,2.2225729624,2.211920959
17247,0.2841184139,0.4619994164,0.3096281588,0.3519153297,0.3464964685,,1.3866666555,1.646666646,1.5733333826,1.5355555614,1.6678540234,,0.226666674,0.2466666698,0.2933333218,0.2555555552,0.2379977515,,2.2320065498,2.2666082382,2.2104465961,2.2363537947,2.2131426008
17261,0.3111326694,0.4143326283,0.3224814534,0.3493155837,0.3466374242,,1.3933333158,1.6733332872,1.8600000143,1.6422222058,1.6665724325,,0.2733333409,0.2399999946,0.226666674,0.2466666698,0.2384311974,,2.1858143806,2.2219481468,2.224603653,2.2107887268,2.2130249071
17272,0.3043372631,0.4486243725,0.2986311913,0.3505309423,0.3468321001,,1.4400000572,1.8200000525,1.5399999619,1.6000000238,1.6632438121,,0.2399999946,0.2066666633,0.2399999946,0.2288888842,0.2379540818,,2.1854345798,2.2461903095,2.2579393387,2.2298547427,2.2138663989
17290,0.2814660072,0.4203464985,0.2872611582,0.3296912213,0.3459750562,,1.8333333731,1.4266666174,1.7400000095,1.6666666667,1.6634149548,,0.2466666698,0.226666674,0.2733333409,0.2488888949,0.2385008224,,2.1620824337,2.1812648773,2.247500658,2.196949323,2.2130205451
17292,0.2895269394,0.4661033154,0.3192812502,0.358303835,0.3465914951,,1.8333333731,1.4266666174,1.7400000095,1.6666666667,1.6635775404,,0.2466666698,0.226666674,0.2733333409,0.2488888949,0.2390202261,,2.1620824337,2.1812648773,2.247500658,2.196949323,2.212216984
17315,0.2760543823,0.4204399586,0.3172611594,0.3379185001,0.3461578454,,2.0399999619,1.4533333778,1.7866666317,1.7599999905,1.6683986629,,0.2133333385,0.2666666806,0.2066666633,0.2288888941,0.2385136595,,2.146156311,2.1960377693,2.2729644775,2.2050528526,2.2118587774
17316,0.295365572,0.4393837452,0.3337477446,0.3561656872,0.3466582375,,2.0399999619,1.4533333778,1.7866666317,1.7599999905,1.6729787293,,0.2133333385,0.2666666806,0.2066666633,0.2288888941,0.2380324212,,2.146156311,2.1960377693,2.2729644775,2.2050528526,2.2115184812
17317,0.2891891003,0.427182436,0.3445621133,0.3536445498,0.3470075531,,2.0399999619,1.4533333778,1.7866666317,1.7599999905,1.6773297923,,0.2133333385,0.2666666806,0.2066666633,0.2288888941,0.2375752448,,2.146156311,2.1960377693,2.2729644775,2.2050528526,2.2111951998
17320,0.2854812145,0.4129714966,0.3175168335,0.3386565149,0.3465900012,,1.3933333158,1.4266666174,1.8600000143,1.5599999825,1.6714633018,,0.2133333385,0.3266666532,0.2199999988,0.2533333302,0.2383631491,,2.2190532684,2.1105923653,2.2275109291,2.1857188543,2.2099213825
17339,0.2799494267,0.4494838715,0.3135445416,0.3476592799,0.3466434651,,1.3799999952,1.4333332777,1.7599999905,1.5244444211,1.6641123578,,0.2399999946,0.2733333409,0.2733333409,0.2622222255,0.2395561029,,2.158901453,2.22985816,2.190418005,2.193059206,2.2090782737
17374,0.2678313255,0.4088742733,0.3053495586,0.3273517191,0.3456788778,,1.706666708,1.8200000525,1.4133332968,1.6466666857,1.6632400742,,0.2466666698,0.2199999988,0.2399999946,0.2355555544,0.2393560755,,2.2031290531,2.1980991364,2.2302396297,2.2104892731,2.2091488236
17391,0.2778344154,0.4253909588,0.3077832162,0.3370028635,0.3452450771,,1.6933333874,1.9866666794,1.6399999857,1.7733333508,1.668744738,,0.3000000119,0.1800000072,0.2733333409,0.25111112,0.2399438277,,2.2214643955,2.1789722443,2.2395384312,2.2133250237,2.2093576336
17405,0.2794642448,0.4309101105,0.3101391196,0.3401711583,0.3449913812,,1.7799999714,1.5800000429,1.5599999428,1.6399999857,1.6673075004,,0.2333333343,0.3066666722,0.2333333343,0.2577777803,0.2408355254,,2.2313086987,2.1924138069,2.224613905,2.2161121368,2.2096953588
17426,0.2886230946,0.4522116184,0.3177903295,0.3528750141,0.3453855628,,1.4866666794,1.6066666842,1.4933333397,1.5288889011,1.6603865704,,0.3199999928,0.2933333218,0.2533333302,0.2888888816,0.2432381932,,2.2194657326,2.190734148,2.2721590996,2.2274529934,2.2105832405
17444,0.2738752365,0.4525976181,0.3133948445,0.3466225664,0.345447413,,1.4800000191,1.4600000381,1.5733333826,1.5044444799,1.6525894659,,0.1866666675,0.2599999905,0.3000000119,0.2488888899,0.243520728,,2.2030012608,2.1319937706,2.2884089947,2.207801342,2.2104441456
17454,0.271239996,0.4654705524,0.3080890775,0.348266542,0.3455883694,,1.6866666079,1.3333333731,1.7200000286,1.5800000032,1.6489599928,,0.2666666806,0.2333333343,0.2599999905,0.2533333351,0.2440113584,,2.2173321247,2.2113895416,2.1983554363,2.2090257009,2.2103732234
17503,0.2902078629,0.4459371567,0.3036528528,0.3465992908,0.3456389155,,1.646666646,1.8666666746,1.7000000477,1.7377777894,1.6534008826,,0.3333333433,0.1933333278,0.200000003,0.2422222247,0.2439219017,,2.2029247284,2.1726739407,2.2344396114,2.2033460935,2.2100218669
17543,0.2887430191,0.4542644024,0.3240234852,0.3556769689,0.3461408182,,1.4666666985,1.5199999809,1.6000000238,1.5288889011,1.6471752835,,0.2399999946,0.2466666698,0.200000003,0.2288888892,0.2431702511,,2.1997187138,2.2029378414,2.2609052658,2.2211872737,2.2105801372
17557,0.3203468323,0.393791914,0.3203055561,0.3448147674,0.3460745156,,1.5800000429,1.7046979666,1.5333333015,1.606010437,1.6451170412,,0.3066666722,0.302013427,0.1666666716,0.2584489236,0.2439341847,,2.2323200703,2.1272678375,2.2281813622,2.19592309,2.2098472848
17563,0.281888485,0.394892931,0.2949773669,0.3239195943,0.3449667696,,1.9266666174,1.7999999523,1.7200000286,1.8155555328,1.6536389658,,0.1733333319,0.226666674,0.226666674,0.2088888933,0.2421819201,,2.2147884369,2.1756477356,2.2164340019,2.2022900581,2.2094694235
17577,0.3231434822,0.4426593781,0.3232944906,0.3630324503,0.3458700536,,1.6599999666,1.6599999666,1.7533333302,1.6911110878,1.6555125719,,0.1866666675,0.2333333343,0.226666674,0.2155555586,0.240850602,,2.2361934185,2.1808145046,2.2272572517,2.2147550583,2.2097337052
17586,0.2994103432,0.3973381519,0.3146395683,0.3371293545,0.3454330186,,1.6200000048,1.4800000191,1.7266666889,1.6088889043,1.6531813885,,0.2733333409,0.2666666806,0.3000000119,0.2800000111,0.2428080725,,2.2492637634,2.2063114643,2.1924335957,2.2160029411,2.210047167
17593,0.2772302628,0.4657354355,0.3151388168,0.352701505,0.345796443,,1.6799999475,1.7466666698,1.5866667032,1.6711111069,1.6540778744,,0.2399999946,0.2599999905,0.2599999905,0.2533333252,0.2433343351,,2.19282794,2.1497161388,2.2921905518,2.2115782102,2.2101237192
17594,0.2916784286,0.4331614971,0.3402095437,0.3550164898,0.3462574453,,1.6799999475,1.7466666698,1.5866667032,1.6711111069,1.654929536,,0.2399999946,0.2599999905,0.2599999905,0.2533333252,0.2438342846,,2.19282794,2.1497161388,2.2921905518,2.2115782102,2.2101964438
17598,0.2942378521,0.4548466206,0.3019432724,0.3503425817,0.3464617021,,1.6799999475,1.7466666698,1.5866667032,1.6711111069,1.6557386146,,0.2399999946,0.2599999905,0.2599999905,0.2533333252,0.2443092367,,2.19282794,2.1497161388,2.2921905518,2.2115782102,2.2102655321
17623,0.285225153,0.4331092834,0.3130490184,0.3437944849,0.3463283413,,2.0066666603,1.2866666317,2.2133333683,1.8355555534,1.6647294615,,0.1800000072,0.2533333302,0.1933333278,0.2088888884,0.2425382192,,2.215359211,2.2005519867,2.1965434551,2.2041515509,2.209959833
17633,0.2704780102,0.464486599,0.3349102736,0.3566249609,0.3468431723,,1.5533332825,1.630872488,1.8400000334,1.674735268,1.6652297519,,0.2066666633,0.2953020036,0.2066666633,0.2362117767,0.2422218971,,2.1874535084,2.2045083046,2.1905558109,2.1941725413,2.2091704684
17653,0.2966704369,0.4624800682,0.3266663551,0.3619389534,0.3475979613,,1.4466667175,1.7400000095,1.6733332872,1.6200000048,1.6629682645,,0.2599999905,0.226666674,0.1800000072,0.2222222239,0.2412219135,,2.2379510403,2.1467587948,2.2263288498,2.2036795616,2.2088959231
17667,0.2533671856,0.4454851151,0.3440120816,0.3476214608,0.3475991363,,1.6066666842,2.3066666126,1.6266666651,1.846666654,1.672153184,,0.2933333218,0.2333333343,0.2800000012,0.2688888858,0.2426052621,,2.170445919,2.1751344204,2.1515626907,2.1657143434,2.2067368441
17703,0.2630252838,0.4077546597,0.3327904344,0.3345234593,0.3469453524,,1.3799999952,1.5333333015,1.8666666746,1.5933333238,1.668212191,,0.2466666698,0.2733333409,0.2333333343,0.251111115,0.2430305547,,2.1929316521,2.1936476231,2.2072091103,2.1979294618,2.206296475
17722,0.2946777344,0.4579920769,0.3379272819,0.3635323644,0.347774703,,1.6399999857,1.8466666937,1.5333333015,1.673333327,1.6684682478,,0.2733333409,0.3066666722,0.2800000012,0.2866666714,0.2452123606,,2.1687657833,2.2066292763,2.1453883648,2.1735944748,2.204661375
17771,0.3055124283,0.4401726723,0.3433952332,0.3630267779,0.3485373068,,1.6066666842,1.3799999952,1.6200000048,1.5355555614,1.6618226134,,0.2399999946,0.200000003,0.2533333302,0.2311111093,0.244507298,,2.2265062332,2.1819982529,2.2943148613,2.2342731158,2.206141962
17772,0.2854640484,0.4647562504,0.3108447194,0.3536883394,0.3487948584,,1.6066666842,1.3799999952,1.6200000048,1.5355555614,1.6555092608,,0.2399999946,0.200000003,0.2533333302,0.2311111093,0.2438374886,,2.2265062332,2.1819982529,2.2943148613,2.2342731158,2.2075485197
17804,0.306237936,0.432706356,0.3035739064,0.3475060662,0.3487304188,,2.0799999237,2.086666584,1.5733333826,1.9133332968,1.6684004626,,0.2133333385,0.2533333302,0.1866666675,0.2177777787,0.2425345031,,2.2198104858,2.2007992268,2.2165548801,2.2123881976,2.2077905036
17842,0.298281908,0.4418213367,0.3199353218,0.3533461889,0.3489612073,,1.6133333445,1.2799999714,1.7333333492,1.5422222217,1.6620915506,,0.226666674,0.2533333302,0.3199999928,0.2666666657,0.2437411112,,2.2134435177,2.1861782074,2.2454464436,2.2150227229,2.2081521146
17953,0.3141081333,0.4403476715,0.3595904708,0.3713487585,0.3500805849,,1.8456375599,1.6866666079,1.7999999523,1.7774347067,1.6678587084,,0.2348993272,0.2533333302,0.1933333278,0.2271886617,0.2429134887,,2.1502444744,2.1752829552,2.1992099285,2.1749124527,2.2064901315
17962,0.2926363945,0.4511368275,0.3369458318,0.3602396846,0.3505885398,,1.3866666555,2.0066666603,1.7200000286,1.7044444482,1.6696879954,,0.1666666716,0.226666674,0.2800000012,0.2244444489,0.2419900367,,2.1972236633,2.2202091217,2.1437571049,2.1870632966,2.2055187897
17978,0.2685632706,0.4658429623,0.3527673483,0.3623911937,0.3511786725,,1.5533332825,1.6533333063,2.1733334064,1.7933333317,1.6758702622,,0.2599999905,0.3000000119,0.1533333361,0.2377777795,0.2417794239,,2.1691470146,2.1704552174,2.1886341572,2.1760787964,2.2040467901
17981,0.3053722382,0.4488818645,0.3142468333,0.3561669787,0.3514280878,,1.793333292,1.853333354,1.9333332777,1.8599999746,1.6850767478,,0.2599999905,0.2599999905,0.2399999946,0.2533333252,0.2423571189,,2.1573212147,2.2114727497,2.1606321335,2.176475366,2.2026682189
17990,0.3076031208,0.4348256588,0.3310485482,0.3578257759,0.3517479722,,1.9133332968,1.7533333302,1.7999999523,1.8222221931,1.6919340201,,0.2599999905,0.3000000119,0.3066666722,0.2888888915,0.2446837076,,2.2148041725,2.137834549,2.2192642689,2.1906343301,2.2020665244
18018,0.2770600319,0.4651985168,0.3182877004,0.3535154164,0.3518363445,,1.9666666985,1.4093959332,1.6733332872,1.6831319729,1.6914939177,,0.2533333302,0.302013427,0.2399999946,0.2651155839,0.2457053014,,2.2082128525,2.1805028915,2.2497124672,2.2128094037,2.2026036684
18052,0.2721676826,0.475071907,0.2791907191,0.3421434363,0.351351699,,1.6866666079,1.7200000286,2,1.8022222122,1.6970303324,,0.2599999905,0.2533333302,0.1610738188,0.2248023798,0.2446601553,,2.184762001,2.1731824875,2.26303792,2.2069941362,2.2028231918
18053,0.2590782642,0.4680764675,0.2830823064,0.3367456794,0.3506213981,,1.6866666079,1.7200000286,2,1.8022222122,1.7022899264,,0.2599999905,0.2533333302,0.1610738188,0.2248023798,0.2436672665,,2.184762001,2.1731824875,2.26303792,2.2069941362,2.203031739
18065,0.3001337051,0.4389638901,0.3320693374,0.3570556442,0.3509431104,,1.8733333349,1.7866666317,1.7133333683,1.7911111116,1.7067309857,,0.2800000012,0.2599999905,0.2733333409,0.2711111108,0.2450394587,,2.1902832985,2.2161672115,2.1799931526,2.1954812209,2.2026542131
18104,0.268601656,0.4374272823,0.342726469,0.3495851358,0.3508752116,,1.6799999475,1.6933333874,2.0533332825,1.8088888725,1.71183888,,0.2533333302,0.2599999905,0.1666666716,0.2266666641,0.244120819,,2.1892745495,2.1685101986,2.2320261002,2.1966036161,2.2023516832
18129,0.2774727345,0.433706522,0.3189117908,0.3433636824,0.3504996352,,1.4733333588,1.4400000572,1.6733332872,1.5288889011,1.7026913811,,0.2466666698,0.2866666615,0.1800000072,0.2377777795,0.243803667,,2.2033677101,2.2085318565,2.1946797371,2.2021931012,2.2023437541
18146,0.2891459465,0.4536612034,0.314060688,0.3522892793,0.3505891174,,1.8733333349,1.7733333111,1.5533332825,1.7333333095,1.7042234775,,0.2599999905,0.2800000012,0.2066666633,0.248888885,0.2440579279,,2.204354763,2.1743628979,2.2370460033,2.2052545547,2.2024892942
18190,0.2904491425,0.4305751324,0.3226925731,0.347905616,0.3504549423,,1.353333354,1.793333292,1.8600000143,1.6688888868,1.702456748,,0.2733333409,0.2866666615,0.1666666716,0.2422222247,0.2439661428,,2.2226758003,2.1552531719,2.2437934875,2.2072408199,2.2027268705
18214,0.2856798172,0.4747796059,0.3104595542,0.3569729924,0.3507808448,,1.4800000191,1.5333333015,1.4333332777,1.4822221994,1.6914450205,,0.2599999905,0.3266666532,0.2866666615,0.2911111017,0.2463233907,,2.189467907,2.1805574894,2.2632648945,2.2110967636,2.2031453651
18236,0.296577692,0.4296376705,0.3331108689,0.3531087438,0.3508972398,,1.7333333492,1.7733333111,1.4666666985,1.6577777863,1.6897616588,,0.2399999946,0.2066666633,0.2466666698,0.2311111093,0.2455627766,,2.1534471512,2.2241182327,2.2236645222,2.2004099687,2.2030085953
18264,0.27886796,0.4679074287,0.3195393682,0.3554382523,0.3511242904,,1.7999999523,1.8333333731,1.646666646,1.7599999905,1.6932735754,,0.2199999988,0.2800000012,0.2733333409,0.2577777803,0.2461735268,,2.1593127251,2.282336235,2.2053844929,2.2156778177,2.2036420564
18318,0.2908968925,0.4341673851,0.3079442084,0.344336162,0.350784884,,1.4800000191,1.6333333254,1.5,1.5377777815,1.6854987857,,0.2333333343,0.3133333325,0.2333333343,0.2600000004,0.2468648505,,2.1959564686,2.1974241734,2.2443125248,2.2125643889,2.204088173
18362,0.2736783028,0.4527020454,0.3209812641,0.3491205374,0.3507016666,,1.4199999571,1.5599999428,2.0399999619,1.6733332872,1.6848905108,,0.2733333409,0.2733333409,0.1866666675,0.2444444497,0.2467438305,,2.2497205734,2.1820640564,2.1808154583,2.2042000294,2.2040937659
18451,0.2849724293,0.4029273987,0.3275982738,0.3384993672,0.3500915517,,1.5,1.7200000286,1.7400000095,1.653333346,1.6833126526,,0.3133333325,0.226666674,0.2333333343,0.2577777803,0.247295528,,2.2055430412,2.2482786179,2.2046785355,2.2195000648,2.2048640808
18452,0.2918744087,0.4476284981,0.3238466084,0.3544498384,0.350309466,,1.5,1.7200000286,1.7400000095,1.653333346,1.6818136872,,0.3133333325,0.226666674,0.2333333343,0.2577777803,0.2478196406,,2.2055430412,2.2482786179,2.2046785355,2.2195000648,2.20559588
18539,0.2576236725,0.4458897114,0.3167976439,0.3401036759,0.3497991765,,1.3266667128,1.8400000334,1.7733333111,1.6466666857,1.6800563372,,0.2133333385,0.2533333302,0.2533333302,0.2399999996,0.2474286585,,2.1703579426,2.1334831715,2.2350800037,2.1796403726,2.2042981046
18547,0.2671291828,0.4540681839,0.3517498672,0.357649078,0.3501916716,,1.5800000429,1.7400000095,1.6399999857,1.653333346,1.6787201876,,0.3533333242,0.2800000012,0.3400000036,0.324444443,0.2512794477,,2.1866204739,2.1559045315,2.1740849018,2.1722033024,2.2026933645
18592,0.2582418919,0.4680552483,0.349126637,0.3584745924,0.3506058176,,1.7733333111,1.9333332777,1.9466667175,1.8844444354,1.6890064,,0.1933333278,0.2133333385,0.2199999988,0.2088888884,0.2491599198,,2.2039327621,2.1766760349,2.1681249142,2.1829112371,2.2017042582
18652,0.3080348969,0.482172966,0.3304710984,0.3735596538,0.3517535094,,1.5466666222,1.3600000143,1.5933333635,1.5,1.67955608,,0.2466666698,0.1933333278,0.2933333218,0.2444444398,0.2489241458,,2.2091054916,2.2199277878,2.1541602612,2.1943978469,2.2013389376
18713,0.2980923653,0.4778580666,0.3425962925,0.3728489081,0.3528082794,,1.6912751198,1.5866667032,1.6533333063,1.6437583764,1.6777661948,,0.315436244,0.2399999946,0.3266666532,0.2940342973,0.2511796534,,2.1721582413,2.1801657677,2.1518895626,2.1680711905,2.1996755502
18720,0.2987172604,0.4509656429,0.3345953822,0.3614260952,0.3532391702,,1.5666667223,1.7666666508,1.3866666555,1.5733333429,1.6725445522,,0.2666666806,0.2599999905,0.2333333343,0.2533333351,0.2512873374,,2.1756770611,2.221101284,2.1844177246,2.1937320232,2.1993783739
18749,0.2852339745,0.4143493176,0.3228186667,0.3408006529,0.3526172443,,1.7799999714,1.3466666937,1.9400000572,1.6888889074,1.67336177,,0.3133333325,0.2199999988,0.2199999988,0.2511111101,0.2512785261,,2.2201504707,2.2270159721,2.162784338,2.203316927,2.1995753015
18786,0.2985293865,0.4301950932,0.3430923223,0.3572722673,0.3528499954,,1.9266666174,2.1400001049,1.6799999475,1.9155555566,1.6854714593,,0.2333333343,0.2466666698,0.2533333302,0.2444444448,0.250936822,,2.2043354511,2.1367189884,2.2093286514,2.1834610303,2.198769588
18803,0.3018853664,0.4163060188,0.2973111272,0.3385008375,0.3521325375,,1.3266667128,1.5,1.3200000525,1.3822222551,1.6703089991,,0.226666674,0.2333333343,0.2066666633,0.2222222239,0.2495010921,,2.1788864136,2.156701088,2.2334785461,2.1896886826,2.1983155427
18845,0.3077368736,0.4493026733,0.3299312592,0.362323602,0.3526420908,,1.7533333302,1.3400000334,1.5599999428,1.5511111021,1.6643491042,,0.200000003,0.2800000012,0.2800000012,0.2533333351,0.2496927043,,2.1979477406,2.2224142551,2.1929962635,2.2044527531,2.1986224032
18893,0.2976968288,0.4408698082,0.3346937895,0.3577534755,0.35289766,,1.4866666794,1.4533333778,1.5933333635,1.5111111403,1.656687206,,0.226666674,0.3199999928,0.2133333385,0.2533333351,0.2498747358,,2.2150931358,2.1647262573,2.2393436432,2.2063876788,2.199010667
18933,0.3114612103,0.4604229927,0.3189519346,0.3636120458,0.3534333793,,1.6066666842,1.706666708,1.8799999952,1.7311111291,1.6604084022,,0.2666666806,0.2399999946,0.2533333302,0.2533333351,0.2500476658,,2.2634475231,2.1689283848,2.1848194599,2.2057317893,2.1993467231
18958,0.264370203,0.4676408768,0.3058508039,0.3459539612,0.3530594084,,1.5800000429,1.5466666222,1.8266667128,1.6511111259,1.6599435384,,0.1933333278,0.2733333409,0.2599999905,0.2422222197,0.2496563935,,2.1845991611,2.1997988224,2.2055969238,2.1966649691,2.1992126354
18977,0.3076341152,0.4444525242,0.306889534,0.3529920578,0.3530560409,,1.646666646,1.793333292,1.8999999762,1.7799999714,1.66594636,,0.2666666806,0.2599999905,0.2466666698,0.2577777803,0.2500624628,,2.2241084576,2.212635994,2.2009727955,2.2125724157,2.1998806244
18982,0.2827551365,0.443567276,0.3281663656,0.3514962594,0.3529780518,,1.5266666412,1.8333333731,1.793333292,1.7177777688,1.6685379305,,0.2533333302,0.2333333343,0.2866666615,0.2577777753,0.2504482284,,2.2048358917,2.2097380161,2.1612634659,2.1919457912,2.1994838828
19005,0.2866556644,0.4239974022,0.3243583441,0.3450038036,0.3525793394,,1.706666708,1.3600000143,1.5599999428,1.5422222217,1.662222145,,0.2133333385,0.2133333385,0.2800000012,0.2355555594,0.249703595,,2.1750519276,2.2265148163,2.1716861725,2.1910843054,2.1990639039
19027,0.2956461906,0.4712250233,0.3415701687,0.3694804609,0.3534243955,,1.6733332872,1.7799999714,1.9133332968,1.7888888518,1.6685554804,,0.2800000012,0.2333333343,0.2133333385,0.2422222247,0.2493295265,,2.1902227402,2.2270946503,2.2010917664,2.2061363856,2.199417528
19048,0.3035640717,0.4292235374,0.2922375202,0.3416750431,0.3528369278,,1.4400000572,1.6000000238,1.6799999475,1.5733333429,1.6637943735,,0.2866666615,0.2733333409,0.226666674,0.2622222255,0.2499741614,,2.2505946159,2.1617751122,2.1668438911,2.1930712064,2.1991002119
19095,0.3027348518,0.4315211773,0.3393360376,0.3578640223,0.3530882826,,1.5,1.5733333826,1.7400000095,1.604444464,1.660826878,,0.2399999946,0.2800000012,0.2133333385,0.2444444448,0.2496976756,,2.1968445778,2.1726586819,2.1955375671,2.1883469423,2.1985625484
19116,0.2922260761,0.4408378601,0.3237030506,0.3522556623,0.3530466515,,1.6799999475,1.6266666651,1.4666666985,1.5911111037,1.6573410893,,0.2466666698,0.2666666806,0.3600000143,0.2911111216,0.2517683479,,2.219199419,2.1585395336,2.2136619091,2.1971336206,2.198491102
19153,0.2629935741,0.4735109806,0.3713964224,0.3693003257,0.3538593353,,1.7666666508,1.6733332872,1.5866667032,1.6755555471,1.6582518122,,0.3400000036,0.2733333409,0.200000003,0.2711111158,0.2527354863,,2.2264432907,2.1812388897,2.1962344646,2.2013055484,2.1986318244
19169,0.2728450298,0.4845700264,0.3230359852,0.3601503472,0.3541738858,,1.2999999523,1.4266666174,1.5599999428,1.4288888375,1.6467836635,,0.2933333218,0.3066666722,0.2466666698,0.2822222213,0.254209823,,2.2070043087,2.1936714649,2.2085475922,2.2030744553,2.1988539559
19227,0.2821004391,0.4341657162,0.3490415812,0.3551025788,0.3542203205,,1.7466666698,1.5133333206,1.5533332825,1.6044444243,1.6446667015,,0.2399999946,0.2599999905,0.2666666806,0.2555555552,0.2542771096,,2.2128016949,2.1866497993,2.2142980099,2.204583168,2.1991404165
19271,0.2550303936,0.4082374573,0.3028177023,0.3220285177,0.3526107304,,1.4400000572,1.5466666222,2.0399999619,1.6755555471,1.6462111438,,0.2866666615,0.2800000012,0.2533333302,0.2733333309,0.2552299207,,2.2062478065,2.1931784153,2.2427022457,2.2140428225,2.1998855368
19275,0.3320240974,0.4108481407,0.3359230757,0.3595984379,0.3529601157,,1.4400000572,1.5466666222,2.0399999619,1.6755555471,1.6476783639,,0.2866666615,0.2800000012,0.2533333302,0.2733333309,0.2561350912,,2.2062478065,2.1931784153,2.2427022457,2.2140428225,2.2005934011
19300,0.3111474514,0.4428699017,0.3442204595,0.3660792708,0.3536160735,,1.3466666937,1.4333332777,1.4933333397,1.424444437,1.6365166676,,0.2666666806,0.3266666532,0.2666666806,0.2866666714,0.2576616702,,2.2023687363,2.2072582245,2.2440774441,2.2179014683,2.2014588044
19326,0.3005464077,0.4110996723,0.3818005323,0.3644822041,0.35415938,,1.7400000095,1.6333333254,1.4333332777,1.6022222042,1.6348019444,,0.2866666615,0.3066666722,0.2533333302,0.2822222213,0.2588896978,,2.1510956287,2.1394813061,2.2464973927,2.1790247758,2.200337103
19485,0.2806913853,0.3816447258,0.3550063372,0.3391141494,0.3534071185,,1.4800000191,1.5800000429,1.9400000572,1.6666667064,1.6363951825,,0.2800000012,0.2800000012,0.2866666615,0.2822222213,0.260056324,,2.188185215,2.1569263935,2.2441520691,2.1964212259,2.2001413092
19500,0.2709386349,0.4250884056,0.31914711,0.3383913835,0.3526563317,,1.7200000286,1.7533333302,1.6799999475,1.7177777688,1.6404643118,,0.2466666698,0.3066666722,0.2866666615,0.2800000012,0.2610535078,,2.1895899773,2.1157236099,2.1818516254,2.1623884042,2.1982536639
19503,0.3104557991,0.4158456326,0.3562234342,0.360841622,0.3530655963,,1.7200000286,1.7533333302,1.6799999475,1.7177777688,1.6443299847,,0.2466666698,0.3066666722,0.2866666615,0.2800000012,0.2620008325,,2.1895899773,2.1157236099,2.1818516254,2.1623884042,2.1964604009
19525,0.2966136932,0.3972680569,0.3472180367,0.3470332623,0.3527639796,,1.4800000191,1.6599999666,1.7466666698,1.6288888852,1.6435579297,,0.2866666615,0.3466666639,0.3333333433,0.3222222229,0.265011902,,2.1588668823,2.1368908882,2.1636636257,2.1531404654,2.1942944042
19531,0.2965245247,0.4508533478,0.3267475367,0.358041803,0.3530278707,,1.9800000191,1.4266666174,1.6133333445,1.673333327,1.6450466996,,0.2533333302,0.2733333409,0.2399999946,0.2555555552,0.2645390847,,2.2112755775,2.2274672985,2.2038428783,2.2141952515,2.1952894465
19554,0.3016297817,0.453476429,0.3587115705,0.3712725937,0.3539401069,,1.3600000143,1.3933333158,1.5066666603,1.4199999968,1.6337943644,,0.3066666722,0.2333333343,0.2933333218,0.2777777761,0.2652010192,,2.2250404358,2.1774246693,2.179510355,2.19399182,2.1952245652
19579,0.302031517,0.470594883,0.3149675131,0.3625313044,0.3543696668,,1.6933333874,1.7516778708,1.3999999762,1.6150037448,1.6328548335,,0.226666674,0.2281879187,0.2733333409,0.2427293112,0.2640774338,,2.2441887856,2.1891381741,2.1752932072,2.2028733889,2.1956070064
19594,0.3015124798,0.3943428993,0.3447991312,0.3468848368,0.3539954253,,1.6599999666,1.3933333158,1.6200000048,1.5577777624,1.6291009799,,0.2866666615,0.2333333343,0.2599999905,0.2599999954,0.2638735619,,2.2329406738,2.212959528,2.2257480621,2.2238827546,2.1970207938
19634,0.2930333614,0.4706795216,0.3444656134,0.3693928321,0.3547652956,,1.646666646,1.6599999666,1.3600000143,1.5555555423,1.625423708,,0.2199999988,0.2733333409,0.2466666698,0.2466666698,0.2630132173,,2.2050228119,2.2024254799,2.207036972,2.2048284213,2.1974111752
19640,0.3137686253,0.4634258747,0.3460911512,0.3744285504,0.3557484583,,1.6066666842,1.6066666842,1.5,1.5711111228,1.6227080788,,0.2399999946,0.3133333325,0.2466666698,0.2666666657,0.2631958897,,2.2103173733,2.177318573,2.2206101418,2.202748696,2.1976780512
19654,0.2821187973,0.4242317677,0.3381851315,0.3481785655,0.3553699637,,1.5533332825,1.5266666412,1.5933333635,1.5577777624,1.6194615629,,0.3000000119,0.2800000012,0.2599999905,0.2800000012,0.2640360953,,2.1960194111,2.2008354664,2.282500267,2.2264517148,2.1991167344
19665,0.2918224335,0.4057335854,0.3414728045,0.3463429411,0.3549186126,,2.0399999619,2.0533332825,1.6933333874,1.9288888772,1.6349329287,,0.2399999946,0.2733333409,0.2199999988,0.2444444448,0.2630565128,,2.1924757957,2.2415795326,2.221372366,2.2184758981,2.2000846926
19674,0.322893858,0.444883585,0.3495741785,0.3724505405,0.355795209,,1.5599999428,1.8600000143,1.7133333683,1.7111111085,1.6387418376,,0.2533333302,0.2399999946,0.2199999988,0.2377777745,0.2617925759,,2.2190887928,2.196387291,2.2749040127,2.2301266988,2.2015867929
19720,0.3035314083,0.4524383545,0.3491737843,0.3683811824,0.3564245076,,1.3799999952,1.4266666174,1.7333333492,1.5133333206,1.6324714118,,0.2800000012,0.2333333343,0.2733333409,0.2622222255,0.2618140583,,2.1982357502,2.2145214081,2.2926940918,2.2351504167,2.2032649741
19727,0.3025820255,0.4693717957,0.3605826497,0.377512157,0.3574788901,,1.3799999952,1.4266666174,1.7333333492,1.5133333206,1.6265145072,,0.2800000012,0.2333333343,0.2733333409,0.2622222255,0.2618344667,,2.1982357502,2.2145214081,2.2926940918,2.2351504167,2.2048592462
19731,0.3065781593,0.4459679127,0.34002918,0.3641917507,0.3578145331,,1.5399999619,1.5866667032,1.5399999619,1.5555555423,1.622966559,,0.2333333343,0.2399999946,0.2399999946,0.2377777745,0.2606316321,,2.2462599277,2.184043169,2.2180147171,2.216105938,2.2054215808
19737,0.3179121017,0.46656847,0.3311121464,0.3718642394,0.3585170184,,1.5399999619,1.5866667032,1.5399999619,1.5555555423,1.6195960082,,0.2333333343,0.2399999946,0.2399999946,0.2377777745,0.2594889392,,2.2462599277,2.184043169,2.2180147171,2.216105938,2.2059557987
19796,0.2749168873,0.4872028828,0.3144400716,0.3588532805,0.3585338315,,1.5199999809,1.6799999475,1.7466666698,1.6488888661,1.6210606511,,0.2466666698,0.2666666806,0.2466666698,0.2533333401,0.2591811593,,2.2069859505,2.204669714,2.2121655941,2.2079404195,2.2060550297
19823,0.3207297325,0.44647789,0.344705075,0.3706375659,0.3591390183,,1.7400000095,1.6000000238,1.5933333635,1.6444444656,1.6222298418,,0.2533333302,0.3466666639,0.3199999928,0.3066666623,0.2615554344,,2.2177965641,2.1748664379,2.2273685932,2.2066771984,2.2060861381
19846,0.3066692352,0.4403064251,0.3068012595,0.3512589733,0.358745016,,1.5266666412,1.4800000191,1.5866667032,1.5311111212,1.6176739058,,0.2800000012,0.3266666532,0.2933333218,0.2999999921,0.2634776623,,2.1821348667,2.1474359035,2.2141463757,2.1812390486,2.2048437837
19916,0.291768074,0.4564013481,0.2870435119,0.345070978,0.3580613141,,1.5266666412,1.6866666079,1.6666666269,1.6266666253,1.6181235417,,0.2599999905,0.3000000119,0.2533333302,0.2711111108,0.2638593347,,2.202662468,2.1770706177,2.2053883076,2.1950404644,2.2043536177
19938,0.3126161098,0.4492807388,0.3601218462,0.3740062316,0.35885856,,1.3600000143,1.6533333063,1.5466666222,1.5199999809,1.6132173637,,0.2866666615,0.226666674,0.2399999946,0.2511111101,0.2632219235,,2.1501047611,2.1984922886,2.2426598072,2.197085619,2.2039902178
19971,0.3234903812,0.4494841099,0.3549847603,0.3759864171,0.3597149528,,1.793333292,1.5800000429,1.4133332968,1.5955555439,1.6123342727,,0.3066666722,0.2800000012,0.2066666633,0.2644444456,0.2632830496,,2.1796786785,2.2216613293,2.23118186,2.2108406226,2.204332738
19979,0.3140869141,0.4304969311,0.3277478218,0.357443889,0.3596013997,,1.793333292,1.5800000429,1.4133332968,1.5955555439,1.6114953363,,0.3066666722,0.2800000012,0.2066666633,0.2644444456,0.2633411194,,2.1796786785,2.2216613293,2.23118186,2.2108406226,2.2046581322
19988,0.3221540451,0.4739222527,0.3545276523,0.38353465,0.3607980622,,1.8066666126,2.0266666412,1.7133333683,1.8488888741,1.6233650132,,0.2866666615,0.2199999988,0.2333333343,0.2466666649,0.2625073967,,2.2788450718,2.207621336,2.2527797222,2.2464153767,2.2067459945
19995,0.3007361889,0.4432001114,0.3146386147,0.352858305,0.3604010743,,1.7666666508,1.4199999571,1.4733333588,1.5533333222,1.6198634286,,0.2733333409,0.2866666615,0.2933333218,0.2844444414,0.2636042489,,2.2160840034,2.1926357746,2.2185978889,2.209105889,2.2068639892
20035,0.2906832695,0.443066597,0.3573057652,0.3636852105,0.3605652811,,1.4666666985,1.5133333206,1.6133333445,1.5311111212,1.6154258132,,0.2800000012,0.2666666806,0.2066666633,0.251111115,0.2629795922,,2.1833326817,2.2372078896,2.1885499954,2.2030301889,2.2066722992
20048,0.2864029408,0.4679262638,0.3222612143,0.3588634729,0.3604801907,,1.9266666174,1.8600000143,1.4600000381,1.7488888899,1.6220989671,,0.2666666806,0.3066666722,0.2666666806,0.2800000111,0.2638306132,,2.1881995201,2.2181117535,2.2312648296,2.2125253677,2.2069649526
20053,0.3123793602,0.424934864,0.323887229,0.3537338177,0.3601428721,,1.8666666746,1.4266666174,1.4466667175,1.5800000032,1.6199940189,,0.2599999905,0.2199999988,0.3400000036,0.2733333309,0.264305749,,2.1784014702,2.2169384956,2.2305898666,2.2086432775,2.2070488688
20059,0.3096468449,0.4319002628,0.3261247873,0.3558906317,0.35993026,,1.8666666746,1.4266666174,1.4466667175,1.5800000032,1.6179943181,,0.2599999905,0.2199999988,0.3400000036,0.2733333309,0.2647571281,,2.1784014702,2.2169384956,2.2305898666,2.2086432775,2.2071285893
20062,0.3027691841,0.4319796562,0.3360603154,0.3569363852,0.3597805663,,1.6599999666,1.3999999762,1.853333354,1.6377777656,1.6189834905,,0.2733333409,0.2066666633,0.2666666806,0.2488888949,0.2639637165,,2.1740238667,2.2444250584,2.2318277359,2.216758887,2.2076101042
20138,0.3113708496,0.4465479851,0.3494862914,0.369135042,0.3602482901,,1.4666666985,1.7733333111,1.6000000238,1.6133333445,1.6187009832,,0.2133333385,0.1666666716,0.2533333302,0.2111111134,0.2613210863,,2.2095007896,2.2087953091,2.1459257603,2.188073953,2.2066332966
20139,0.2831037045,0.4814660549,0.3628944755,0.3758214116,0.3610269462,,1.4666666985,1.7733333111,1.6000000238,1.6133333445,1.6184326012,,0.2133333385,0.1666666716,0.2533333302,0.2111111134,0.2588105877,,2.2095007896,2.2087953091,2.1459257603,2.188073953,2.2057053294
20141,0.3219180107,0.4368588924,0.3327426314,0.3638398449,0.3611675911,,1.6000000238,1.646666646,1.853333354,1.7000000079,1.6225109716,,0.2666666806,0.2533333302,0.2533333302,0.2577777803,0.2587589473,,2.1866292953,2.2744095325,2.2177965641,2.226278464,2.2067339861
20183,0.2948756218,0.4478452206,0.331171453,0.3579640985,0.3610074165,,1.8799999952,1.5399999619,1.6200000048,1.6799999873,1.6253854224,,0.2399999946,0.2800000012,0.2800000012,0.2666666657,0.2591543332,,2.1847743988,2.2384185791,2.2065649033,2.2099192937,2.2068932515
20186,0.273355484,0.4861757755,0.3331128061,0.3642146885,0.3611677801,,1.8799999952,1.5399999619,1.6200000048,1.6799999873,1.6281161506,,0.2399999946,0.2800000012,0.2800000012,0.2666666657,0.2595299499,,2.1847743988,2.2384185791,2.2065649033,2.2099192937,2.2070445536
20217,0.3043382168,0.4229557514,0.3363161981,0.3545367221,0.3608362272,,1.4800000191,1.4866666794,1.4800000191,1.4822222392,1.620821455,,0.2466666698,0.3000000119,0.226666674,0.2577777853,0.2594423416,,2.2117426395,2.2294511795,2.2196371555,2.2202769915,2.2077061755
20244,0.3243942261,0.4588882923,0.3268098831,0.3700308005,0.3612959558,,1.8866666555,1.8933333158,1.5,1.7599999905,1.6277803818,,0.2466666698,0.3066666722,0.2599999905,0.2711111108,0.2600257801,,2.1813406944,2.2251582146,2.2310183048,2.2125057379,2.2079461536
20247,0.3203341961,0.4509129524,0.3198008537,0.3636826674,0.3614152914,,1.8866666555,1.8933333158,1.5,1.7599999905,1.6343913622,,0.2466666698,0.3066666722,0.2599999905,0.2711111108,0.2605800466,,2.1813406944,2.2251582146,2.2310183048,2.2125057379,2.2081741329
20252,0.2944145203,0.462146759,0.3703060746,0.3756224513,0.3621256494,,1.5933333635,1.6533333063,1.6778523922,1.641506354,1.6347471118,,0.3000000119,0.2133333385,0.2953020036,0.269545118,0.2610283002,,2.1512687206,2.2117557526,2.1723833084,2.1784692605,2.2066888892
20308,0.32503438,0.4528386593,0.3306673467,0.369513462,0.36249504,,1.4866666794,1.4266666174,1.4266666174,1.4466666381,1.6253430881,,0.2866666615,0.226666674,0.2533333302,0.2555555552,0.2607546629,,2.1965007782,2.2427287102,2.2418441772,2.2270245552,2.2077056725
20323,0.2983746529,0.4603517056,0.3519929051,0.3702397545,0.3628822758,,1.5800000429,1.6799999475,1.8333333731,1.6977777878,1.6289648231,,0.2666666806,0.2133333385,0.2466666698,0.2422222296,0.2598280413,,2.2126376629,2.2030100822,2.2177565098,2.2111347516,2.2078771265
20332,0.2901268005,0.4532139301,0.354903698,0.3660814762,0.3630422358,,1.7200000286,1.5266666412,1.9133332968,1.7199999889,1.6335165814,,0.3000000119,0.3000000119,0.3066666722,0.302222232,0.2619477508,,2.2182884216,2.2223455906,2.2188079357,2.2198139826,2.2084739693
20334,0.3067963123,0.4359576702,0.3396784365,0.3608108064,0.3629306643,,1.7200000286,1.5266666412,1.9133332968,1.7199999889,1.6378407518,,0.3000000119,0.3000000119,0.3066666722,0.302222232,0.2639614749,,2.2182884216,2.2223455906,2.2188079357,2.2198139826,2.20904097
20373,0.2883393764,0.4804468155,0.3466568589,0.3718143503,0.3633748486,,1.4933333397,1.6733332872,1.7533333302,1.6399999857,1.6379487135,,0.2133333385,0.3133333325,0.2199999988,0.2488888899,0.2632078456,,2.2347204685,2.1986570358,2.2205691338,2.2179822127,2.2094880321
20383,0.2861411572,0.4415662289,0.3346252441,0.3541108767,0.36291165,,1.4600000381,1.3466666937,1.7599999905,1.5222222408,1.6321623898,,0.2800000012,0.3266666532,0.2800000012,0.2955555518,0.2648252309,,2.2028417587,2.2073173523,2.184869051,2.1983427207,2.2089307665
20397,0.2811250687,0.4554619789,0.339005053,0.3585307002,0.3626926025,,1.6133333445,1.4466667175,1.6399999857,1.5666666826,1.6288876045,,0.3333333433,0.3466666639,0.2800000012,0.3200000028,0.2675839695,,2.2161602974,2.1997828484,2.2070667744,2.2076699734,2.2088677269
20440,0.3053655624,0.4094817638,0.3767735064,0.3638736109,0.3627516529,,1.4400000572,1.4533333778,1.9466667175,1.6133333842,1.6281098935,,0.3000000119,0.2933333218,0.2533333302,0.2822222213,0.2683158821,,2.2116487026,2.1787924767,2.2096190453,2.2000200748,2.2084253443
20462,0.3221001625,0.4890363216,0.3554527164,0.3888630668,0.3640572236,,1.6266666651,1.6266666651,1.7799999714,1.6777777672,1.6305932871,,0.3266666532,0.3266666532,0.2733333409,0.3088888824,0.2703445321,,2.2360947132,2.1786129475,2.2333130836,2.2160069148,2.2088044228
20485,0.3062992096,0.4500441551,0.3130765259,0.3564732969,0.3636780273,,1.4093959332,1.5133333206,1.8666666746,1.5964653095,1.6288868883,,0.302013427,0.2599999905,0.2800000012,0.2806711396,0.2708608625,,2.1991252899,2.2234880924,2.2126641273,2.2117591699,2.2089521602
20526,0.3025815487,0.4655282497,0.3546564579,0.3742554188,0.3642068969,,1.5266666412,1.2999999523,2,1.6088888645,1.6278869871,,0.2599999905,0.2866666615,0.1733333319,0.2399999946,0.2693178191,,2.2227807045,2.2036869526,2.1838648319,2.203444163,2.2086767603
20539,0.3211417198,0.464987278,0.321352154,0.3691603839,0.3644545712,,1.353333354,1.6733332872,1.5800000429,1.5355555614,1.6232704158,,0.2666666806,0.2666666806,0.2866666615,0.2733333409,0.2695185952,,2.1839258671,2.2185440063,2.1718571186,2.1914423307,2.2078150388
20540,0.2928199768,0.4295229912,0.3317359686,0.3513596455,0.3637998249,,1.3400000334,1.9800000191,1.7599999905,1.6933333476,1.6267735624,,0.2933333218,0.2399999946,0.2466666698,0.2599999954,0.2690426652,,2.2391233444,2.169065237,2.185952425,2.1980470022,2.207326637
20560,0.2976644039,0.4688370228,0.3192861676,0.3619291981,0.3637062936,,1.4333332777,1.6200000048,1.7333333492,1.5955555439,1.6252126615,,0.3133333325,0.2933333218,0.3133333325,0.3066666623,0.2709238651,,2.2111771107,2.1988847256,2.1560745239,2.1887121201,2.2063959111
20562,0.3040244579,0.4734213352,0.3523836732,0.3766098221,0.36435147,,1.4333332777,1.6200000048,1.7333333492,1.5955555439,1.6237298056,,0.3133333325,0.2933333218,0.3133333325,0.3066666623,0.2727110049,,2.2111771107,2.1988847256,2.1560745239,2.1887121201,2.2055117216
20567,0.3043498993,0.4789390564,0.3530666828,0.3787852128,0.3650731572,,1.4333332777,1.6200000048,1.7333333492,1.5955555439,1.6223210925,,0.3133333325,0.2933333218,0.3133333325,0.3066666623,0.2744087878,,2.2111771107,2.1988847256,2.1560745239,2.1887121201,2.2046717415
20578,0.313013792,0.4948759079,0.306753695,0.3715477983,0.3653968892,,1.7266666889,1.8066666126,1.7000000477,1.7444444497,1.6284272604,,0.3000000119,0.2866666615,0.2466666698,0.2777777811,0.2745772375,,2.2166347504,2.204210043,2.2325465679,2.2177971204,2.2053280105
20688,0.2467362881,0.4683737755,0.3260857463,0.3470652699,0.3644803083,,1.6066666842,1.646666646,1.3266667128,1.526666681,1.6233392314,,0.2800000012,0.3000000119,0.3266666532,0.3022222221,0.2759594867,,2.1511068344,2.1939826012,2.2330572605,2.1927155654,2.2046973882
20689,0.2728106976,0.449981451,0.299495697,0.3407626152,0.3632944236,,1.6066666842,1.646666646,1.3266667128,1.526666681,1.6185056039,,0.2800000012,0.3000000119,0.3266666532,0.3022222221,0.2772726235,,2.1511068344,2.1939826012,2.2330572605,2.1927155654,2.2040982971
20706,0.2843265533,0.4818139076,0.3496509194,0.3719304601,0.3637262254,,1.7999999523,1.5599999428,1.6399999857,1.6666666269,1.620913655,,0.2066666633,0.3466666639,0.2666666806,0.2733333359,0.2770756591,,2.1972837448,2.1795566082,2.2503430843,2.2090611458,2.2043464395
20710,0.2966482639,0.4420211315,0.3205323219,0.3530672391,0.3631932761,,1.4333332777,1.6666666269,1.5333333015,1.5444444021,1.6170901924,,0.2333333343,0.2733333409,0.2733333409,0.2600000054,0.2762218764,,2.1834316254,2.159971714,2.210934639,2.1847793261,2.2033680838
20747,0.3155107498,0.4766974449,0.3151496351,0.3691192766,0.3634895761,,1.4800000191,1.5,1.9133332968,1.6311111053,1.617791238,,0.3066666722,0.2733333409,0.1933333278,0.2577777803,0.2752996716,,2.2320313454,2.1455039978,2.2093837261,2.1956396898,2.2029816641
20778,0.2969985008,0.4542834759,0.325235337,0.3588391046,0.3632570526,,1.9800000191,1.8400000334,1.9266666174,1.9155555566,1.6326794539,,0.226666674,0.3066666722,0.2733333409,0.2688888957,0.2749791328,,2.1954081059,2.1527442932,2.2257144451,2.1912889481,2.2023970283
20779,0.3256084919,0.4624373913,0.3566122651,0.3815527161,0.3641718357,,1.9800000191,1.8400000334,1.9266666174,1.9155555566,1.6468232591,,0.226666674,0.3066666722,0.2733333409,0.2688888957,0.2746746209,,2.1954081059,2.1527442932,2.2257144451,2.1912889481,2.2018416243
20782,0.317699194,0.4545676708,0.3285099268,0.3669255972,0.3643095238,,1.6066666842,2.086666584,1.4600000381,1.7177777688,1.6503709846,,0.3066666722,0.200000003,0.2133333385,0.2400000046,0.2729408901,,2.1629543304,2.1953132153,2.2484931946,2.2022535801,2.2018622221
20783,0.3250310421,0.4668097496,0.3407943845,0.3775450587,0.3649713006,,1.6066666842,2.086666584,1.4600000381,1.7177777688,1.6537413238,,0.3066666722,0.200000003,0.2133333385,0.2400000046,0.2712938458,,2.1629543304,2.1953132153,2.2484931946,2.2022535801,2.20188179
20822,0.3219809532,0.4456355572,0.3317283988,0.3664483031,0.3650451507,,1.4866666794,1.7400000095,1.3866666555,1.5377777815,1.6479431467,,0.2533333302,0.2533333302,0.2800000012,0.2622222205,0.2708402646,,2.2440571785,2.2164819241,2.1753575802,2.2119655609,2.2023859785
20831,0.3277919292,0.4317820072,0.3362919092,0.3652886152,0.3650573239,,1.5066666603,1.7533333302,1.6133333445,1.624444445,1.6467682116,,0.2533333302,0.2533333302,0.200000003,0.2355555544,0.2690760291,,2.174243927,2.1734991074,2.1898910999,2.1792113781,2.2012272485
20855,0.2983686924,0.4503042698,0.3572843671,0.3686524431,0.3652370799,,1.9266666174,1.7533333302,1.6266666651,1.7688888709,1.6528742445,,0.200000003,0.226666674,0.3066666722,0.2444444497,0.2678444501,,2.2066760063,2.1590993404,2.2396667004,2.2018140157,2.2012565869
20888,0.3217129707,0.4639203548,0.3501752019,0.3786028425,0.365905368,,1.6799999475,1.7999999523,1.4466667175,1.6422222058,1.6523416426,,0.3199999928,0.3000000119,0.2399999946,0.2866666665,0.2687855609,,2.1904997826,2.1704640388,2.2272939682,2.1960859299,2.200998054
20912,0.3336176872,0.4506316185,0.334865123,0.3730381429,0.3662620067,,1.7666666508,1.4133332968,1.5533332825,1.5777777433,1.6486134476,,0.3066666722,0.3000000119,0.2599999905,0.2888888915,0.2697907275,,2.1470086575,2.1889064312,2.2461051941,2.1940067609,2.2006484894
20913,0.3337624073,0.4403524399,0.319009006,0.3643746177,0.3661676373,,1.7666666508,1.4133332968,1.5533332825,1.5777777433,1.6450716624,,0.3066666722,0.3000000119,0.2599999905,0.2888888915,0.2707456357,,2.1470086575,2.1889064312,2.2461051941,2.1940067609,2.2003164029
20949,0.3216383457,0.4552967548,0.3638095856,0.3802482287,0.3668716669,,1.7400000095,1.4600000381,1.646666646,1.6155555646,1.6435958575,,0.3133333325,0.2599999905,0.3266666532,0.2999999921,0.2722083535,,2.2040333748,2.1703054905,2.2180147171,2.1974511941,2.2001731425
20987,0.335092783,0.4853549004,0.3487965167,0.3897480667,0.3680154869,,1.9733333588,1.5466666222,1.4600000381,1.6600000064,1.644416065,,0.2466666698,0.2399999946,0.3400000036,0.275555556,0.2723757136,,2.2099654675,2.1758360863,2.237221241,2.2076742649,2.2005481986
21027,0.310125351,0.4089369774,0.3435540795,0.3542054693,0.367324986,,1.8200000525,1.4600000381,1.6799999475,1.653333346,1.644861929,,0.2666666806,0.2933333218,0.2533333302,0.2711111108,0.2723124835,,2.1570811272,2.2135202885,2.2391152382,2.2032388846,2.2006827329
21035,0.3344643116,0.4465572834,0.3743190765,0.3851135572,0.3682144145,,1.706666708,1.3733333349,1.4266666174,1.5022222201,1.6377299436,,0.226666674,0.2933333218,0.2800000012,0.2666666657,0.2720301926,,2.193198204,2.2290654182,2.2058041096,2.2093559106,2.2011163918
21036,0.337908268,0.4691793919,0.3621618152,0.389749825,0.3692911851,,1.706666708,1.3733333349,1.4266666174,1.5022222201,1.6309545574,,0.226666674,0.2933333218,0.2800000012,0.2666666657,0.2717620162,,2.193198204,2.2290654182,2.2058041096,2.2093559106,2.2015283678
21067,0.2778270245,0.4403679371,0.3608205616,0.3596718411,0.3688102179,,1.5933333635,1.5,2.0266666412,1.7066666683,1.634740163,,0.3466666639,0.2333333343,0.2466666698,0.275555556,0.2719516932,,2.168156147,2.1656403542,2.181229353,2.1716752847,2.2000357136
21076,0.2935626507,0.4381167889,0.3656257987,0.3657684127,0.3686581276,,1.3266667128,1.3799999952,1.6866666079,1.4644444386,1.6262253767,,0.2599999905,0.3466666639,0.3133333325,0.3066666623,0.2736874417,,2.2332646847,2.2178702354,2.2278990746,2.2263446649,2.2013511612
21080,0.3073673248,0.4498472214,0.3751152158,0.377443254,0.3690973839,,1.4533333778,1.5800000429,1.793333292,1.6088889043,1.6253585531,,0.2066666633,0.3333333433,0.226666674,0.2555555602,0.2727808476,,2.2213580608,2.1958649158,2.2643964291,2.2272064686,2.2026439265
21144,0.3173694611,0.4296665192,0.3362230659,0.3610863487,0.3686968322,,1.4800000191,1.5133333206,1.4333332777,1.4755555391,1.6178684024,,0.2533333302,0.3000000119,0.2800000012,0.2777777811,0.2730306943,,2.2429516315,2.1898880005,2.2215738297,2.2181378206,2.2034186212
21209,0.3283157349,0.4760770798,0.3546178937,0.3863369028,0.3695788357,,1.4866666794,1.4600000381,1.6666666269,1.5377777815,1.6138638714,,0.3066666722,0.3000000119,0.2800000012,0.2955555618,0.2741569377,,2.1795783043,2.1522135735,2.2165338993,2.182775259,2.2023864531
21232,0.2836928368,0.4632303715,0.3556919098,0.3675383727,0.3694768125,,1.7599999905,1.4466667175,1.6066666842,1.604444464,1.613392901,,0.3066666722,0.2800000012,0.226666674,0.2711111158,0.2740046466,,2.1795556545,2.1826524734,2.2026906013,2.1882995764,2.2016821093
21248,0.3220674992,0.4378352165,0.3132932484,0.357731988,0.3688895713,,1.8333333731,1.4666666985,1.7400000095,1.680000027,1.6167232573,,0.2533333302,0.3266666532,0.2666666806,0.2822222213,0.2744155253,,2.2256560326,2.2420194149,2.2009453773,2.2228736083,2.2027416842
21316,0.3216502666,0.4441101551,0.3307372332,0.3654992183,0.3687200537,,1.7200000286,1.5933333635,1.6933333874,1.6688889265,1.6193315408,,0.3466666639,0.2466666698,0.3266666532,0.3066666623,0.2760280821,,2.1943142414,2.1898827553,2.2075295448,2.1972421805,2.2024667091
21319,0.276815176,0.4669106007,0.3630118966,0.3689125578,0.3687296789,,1.7200000286,1.5933333635,1.6933333874,1.6688889265,1.62180941,,0.3466666639,0.2466666698,0.3266666532,0.3066666623,0.2775600112,,2.1943142414,2.1898827553,2.2075295448,2.1972421805,2.2022054826
21324,0.3022818565,0.447384119,0.3687995374,0.3728218377,0.3689342868,,1.6000000238,1.3466666937,1.7200000286,1.555555582,1.6184967186,,0.3600000143,0.2733333409,0.3400000036,0.3244444529,0.2799042332,,2.192773819,2.2413368225,2.2304358482,2.2215154966,2.2031709833
21391,0.2877295017,0.481348753,0.3380359113,0.3690380553,0.3689394752,,1.7200000286,1.706666708,1.5599999428,1.6622222265,1.620682994,,0.226666674,0.2933333218,0.2466666698,0.2555555552,0.2786867993,,2.18440938,2.1765584946,2.2069509029,2.1893062592,2.2024777471
21409,0.3279213905,0.4440124035,0.356428802,0.3761208653,0.3692985447,,1.4199999571,1.853333354,1.5733333826,1.6155555646,1.6204266226,,0.3000000119,0.3133333325,0.2733333409,0.2955555618,0.2795302375,,2.1761455536,2.1875329018,2.2089283466,2.190868934,2.2018973065
21484,0.3117859364,0.4946811199,0.3504622579,0.3856431047,0.3701157727,,1.4666666985,1.4400000572,1.6733332872,1.526666681,1.6157386255,,0.3400000036,0.2533333302,0.2933333218,0.2955555518,0.2803315032,,2.187661171,2.1712343693,2.2253525257,2.1947493553,2.2015399089
21523,0.3174130917,0.423719883,0.3257454038,0.3556261261,0.3693912904,,1.6733332872,1.5199999809,1.6200000048,1.6044444243,1.6151739154,,0.2199999988,0.2333333343,0.1666666716,0.2066666683,0.2766482614,,2.2109553814,2.187374115,2.2125458717,2.2036251227,2.2016441696
21524,0.2995116711,0.4696900845,0.3466768861,0.3719595472,0.3695197033,,1.6733332872,1.5199999809,1.6200000048,1.6044444243,1.6146374409,,0.2199999988,0.2333333343,0.1666666716,0.2066666683,0.2731491818,,2.2109553814,2.187374115,2.2125458717,2.2036251227,2.2017432172
21600,0.3256030083,0.456561327,0.3154711723,0.3658785025,0.3693376432,,1.6733332872,1.6066666842,1.7400000095,1.673333327,1.6175722352,,0.2666666806,0.2733333409,0.2199999988,0.2533333401,0.2721583897,,2.2130978107,2.2048056126,2.217618227,2.2118405501,2.2022480839
21611,0.3223612309,0.4221670628,0.3409588933,0.3618290623,0.3689622142,,1.4333332777,1.4933333397,1.4295301437,1.452065587,1.6092969028,,0.2133333385,0.3400000036,0.3221476376,0.2918269932,0.2731418199,,2.1915791035,2.1881463528,2.2031719685,2.1942991416,2.2018506368
21681,0.3024234772,0.4566998482,0.3302750289,0.3631327848,0.3686707427,,1.6533333063,1.6733332872,1.5599999428,1.6288888454,1.6102764999,,0.3066666722,0.3333333433,0.3133333325,0.3177777827,0.275373618,,2.1755743027,2.1647973061,2.2456040382,2.1953252157,2.2015243657
21694,0.3352794647,0.4424147606,0.343416959,0.3737037281,0.368922392,,1.9600000381,1.5666667223,1.7733333111,1.7666666905,1.6180960094,,0.2466666698,0.2533333302,0.3400000036,0.2800000012,0.2756049372,,2.1670691967,2.2290387154,2.237071991,2.2110599677,2.2020011458
21723,0.3051726818,0.4367060661,0.3116734624,0.3511840701,0.3680354759,,1.6533333063,1.3866666555,1.646666646,1.5622222026,1.6153023191,,0.2866666615,0.2666666806,0.2933333218,0.2822222213,0.2759358014,,2.2124323845,2.2263698578,2.2720477581,2.2369500001,2.2037485885
21724,0.2653503418,0.4589178562,0.3012312651,0.3418331544,0.3667253598,,1.6533333063,1.3866666555,1.646666646,1.5622222026,1.6126483133,,0.2866666615,0.2666666806,0.2933333218,0.2822222213,0.2762501224,,2.2124323845,2.2263698578,2.2720477581,2.2369500001,2.2054086591
21765,0.3057079315,0.4648137093,0.3392648697,0.3699288368,0.3668855337,,1.9800000191,1.4333332777,1.6733332872,1.695555528,1.616793674,,0.2066666633,0.3066666722,0.3000000119,0.2711111158,0.275993172,,2.1584956646,2.1848993301,2.2209675312,2.188120842,2.2045442683
21789,0.3155333996,0.4443986416,0.3207382262,0.3602234224,0.3665524281,,1.7733333111,1.4800000191,1.3999999762,1.5511111021,1.6135095454,,0.2800000012,0.3000000119,0.2599999905,0.2800000012,0.2761935135,,2.1986880302,2.2232615948,2.2475137711,2.2231544654,2.2054747781
21795,0.3208813667,0.4374370575,0.3468825817,0.3684003353,0.3666448235,,1.4466667175,1.4800000191,1.5666667223,1.4977778196,1.6077229591,,0.2399999946,0.2933333218,0.2800000012,0.2711111059,0.2759393931,,2.2361209393,2.1889004707,2.2451417446,2.2233877182,2.2063704251
21815,0.3118908405,0.4174404144,0.3577596545,0.3623636365,0.3664307641,,1.7333333492,1.6200000048,1.4866666794,1.6133333445,1.6080034784,,0.2399999946,0.3266666532,0.2933333218,0.2866666565,0.2764757563,,2.213613987,2.1897823811,2.215275526,2.2062239647,2.2063631021
21821,0.2881369591,0.4680616856,0.3172052801,0.3578013082,0.3659992913,,1.7533333302,1.7533333302,1.4133332968,1.6399999857,1.6096033038,,0.2866666615,0.2733333409,0.2066666633,0.2555555552,0.2754297462,,2.2004795074,2.1643815041,2.2286119461,2.1978243192,2.2059361629
21842,0.2929315567,0.4267106056,0.3045609891,0.3414010505,0.3647693793,,1.6666666269,1.3666666746,1.6066666842,1.5466666619,1.6064564717,,0.2666666806,0.2533333302,0.226666674,0.2488888949,0.2741027037,,2.2105665207,2.1840231419,2.2584214211,2.2176703612,2.2065228729
21848,0.2978210449,0.4600856304,0.3439002037,0.3672689597,0.3648943583,,1.6666666269,1.3666666746,1.6066666842,1.5466666619,1.6034669812,,0.2666666806,0.2533333302,0.226666674,0.2488888949,0.2728420132,,2.2105665207,2.1840231419,2.2584214211,2.2176703612,2.2070802473
21908,0.333250761,0.4289917946,0.3056774735,0.3559733431,0.3644483075,,1.6000000238,1.6933333874,1.8133333921,1.7022222678,1.6084047455,,0.3333333433,0.3333333433,0.2466666698,0.3044444521,0.2744221352,,2.1861486435,2.2026205063,2.2416996956,2.2101562818,2.207234049
21967,0.3449668884,0.4534549713,0.3411048651,0.3798422416,0.3652180042,,1.5733333826,1.5066666603,1.7333333492,1.604444464,1.6082067314,,0.2866666615,0.3533333242,0.2399999946,0.2933333268,0.2753676948,,2.1887550354,2.2173058987,2.2381401062,2.2147336801,2.2076090306
21999,0.296751976,0.4424395561,0.3250173926,0.3547363083,0.3646939194,,1.8333333731,1.6933333874,2.0399999619,1.8555555741,1.6205741736,,0.3000000119,0.2666666806,0.2199999988,0.2622222304,0.2747104215,,2.2241334915,2.2409853935,2.2422511578,2.2357900143,2.2090180797
22006,0.3366017342,0.4602720737,0.3405392468,0.3791376849,0.3654161077,,1.4066666365,1.4466667175,1.5066666603,1.4533333381,1.6122121318,,0.3133333325,0.2333333343,0.3133333325,0.2866666665,0.2753082338,,2.2141547203,2.2236559391,2.2113115788,2.2163740794,2.2093858797
22090,0.3504116535,0.4422416687,0.3267616332,0.3731383185,0.3658022182,,1.4266666174,1.4533333778,1.4333332777,1.4377777576,1.6034904131,,0.2333333343,0.3600000143,0.3333333433,0.3088888973,0.276987267,,2.2022402287,2.2374165058,2.194081068,2.2112459342,2.2094788824
22220,0.3006751537,0.4520130157,0.3500377536,0.3675753077,0.3658908727,,1.5,1.3733333349,1.6066666842,1.4933333397,1.5979825594,,0.3199999928,0.2666666806,0.226666674,0.2711111158,0.2766934594,,2.2104606628,2.2257220745,2.2326807976,2.2229545116,2.2101526639
22245,0.3114755154,0.4312529564,0.3191159368,0.3539481362,0.3652937359,,1.3466666937,1.5333333015,1.5866667032,1.4888888995,1.5925278764,,0.3266666532,0.3866666555,0.2933333218,0.3355555435,0.2796365636,,2.1834590435,2.2136511803,2.248352766,2.2151543299,2.2104027472
22258,0.3123619556,0.451939106,0.3635061681,0.3759357433,0.3658258363,,1.3333333731,1.4630872011,1.5466666222,1.4476957321,1.5852862692,,0.2666666806,0.3087248206,0.2333333343,0.2695749452,0.2791334827,,2.1705696583,2.1857414246,2.2835497856,2.2132869562,2.2105469577
22285,0.313583374,0.470480442,0.3383451104,0.3741363088,0.3662413599,,1.4066666365,1.3466666937,1.3466666937,1.3666666746,1.5743552895,,0.3666666746,0.2666666806,0.3400000036,0.3244444529,0.2813990312,,2.2187809944,2.1714847088,2.2370829582,2.2091162205,2.2104754208
22292,0.320394516,0.4692382813,0.3346885443,0.3747737805,0.3666679809,,1.5800000429,1.4266666174,1.5399999619,1.5155555407,1.571415302,,0.3133333325,0.3133333325,0.2866666615,0.3044444422,0.2825513018,,2.202340126,2.1772677898,2.2581431866,2.2125837008,2.2105808348
22303,0.3268778324,0.4525141716,0.3357532024,0.3717150688,0.3669203353,,1.6266666651,1.4533333778,1.6799999475,1.5866666635,1.5721778701,,0.2733333409,0.2599999905,0.2933333218,0.2755555511,0.2822015142,,2.2281377316,2.1688263416,2.2509505749,2.2159715494,2.2108503705
22308,0.3195097446,0.4548416138,0.3153713346,0.3632408977,0.3667363634,,1.6266666651,1.4533333778,1.6799999475,1.5866666635,1.5729023098,,0.2733333409,0.2599999905,0.2933333218,0.2755555511,0.2818692161,,2.2281377316,2.1688263416,2.2509505749,2.2159715494,2.2111064295
22315,0.3199520111,0.4381735325,0.3297758102,0.3626337846,0.3665312345,,1.7733333111,2.0599999428,1.646666646,1.8266666333,1.585590526,,0.2133333385,0.2133333385,0.2466666698,0.2244444489,0.2789979777,,2.1652936935,2.1646981239,2.2128791809,2.1809569995,2.209598958
22316,0.3242547512,0.4365215302,0.3339366913,0.3649043242,0.366449889,,1.7733333111,2.0599999428,1.646666646,1.8266666333,1.5976443313,,0.2133333385,0.2133333385,0.2466666698,0.2244444489,0.2762703013,,2.1652936935,2.1646981239,2.2128791809,2.1809569995,2.20816686
22330,0.3214428425,0.4332368374,0.3467929959,0.3671575586,0.3664852725,,1.3600000143,1.6533333063,1.8266667128,1.6133333445,1.598428782,,0.3000000119,0.3199999928,0.2599999905,0.2933333317,0.2771234528,,2.1923379898,2.1508774757,2.2597169876,2.2009774844,2.2078073913
22358,0.3203032017,0.3977530003,0.3291445374,0.3490669131,0.3656143545,,1.6599999666,1.7000000477,1.8266667128,1.728888909,1.6049517883,,0.2866666615,0.3400000036,0.2866666615,0.3044444422,0.2784895023,,2.1645047665,2.1773915291,2.2680478096,2.2033147017,2.2075827568
22427,0.3198778629,0.4282016754,0.3301023245,0.3593939543,0.3653033345,,1.6799999475,1.5599999428,1.4199999571,1.5533332825,1.602370863,,0.3400000036,0.3266666532,0.200000003,0.2888888866,0.2790094715,,2.2165381908,2.1836109161,2.1868896484,2.1956795851,2.2069875982
22430,0.3140416145,0.4608299732,0.3302387893,0.3683701257,0.365456674,,1.7000000477,1.5333333015,1.6399999857,1.624444445,1.6034745421,,0.2866666615,0.3666666746,0.2933333218,0.3155555526,0.2808367755,,2.2226815224,2.2051756382,2.1627020836,2.1968530814,2.2064808724
22472,0.3130815029,0.4845781326,0.338475883,0.3787118395,0.3661194323,,1.4133332968,1.5466666222,1.6577180624,1.5392393271,1.6002627814,,0.3266666532,0.3266666532,0.261744976,0.3050260941,0.2820462415,,2.1675453186,2.2312254906,2.2437500954,2.2141736348,2.2068655105
22507,0.3111233711,0.4879603386,0.3282184005,0.3757673701,0.3666018292,,1.684563756,1.6799999475,1.3866666555,1.583743453,1.599436815,,0.275167793,0.3000000119,0.226666674,0.2672781597,0.2813078374,,2.1330235004,2.2453737259,2.2198233604,2.1994068623,2.2064925781
22544,0.306779623,0.4751734734,0.2942333519,0.3587288161,0.3662081785,,1.4133332968,1.6200000048,1.4429529905,1.4920954307,1.5940697458,,0.3066666722,0.3266666532,0.2953020036,0.3095451097,0.282719701,,2.1988706589,2.1666600704,2.1575124264,2.1743477186,2.2048853351
22635,0.2816429138,0.4615592957,0.3399937153,0.3610653083,0.365951035,,1.7733333111,1.5599999428,1.8666666746,1.7333333095,1.6010329239,,0.2599999905,0.2666666806,0.2466666698,0.2577777803,0.281472605,,2.1865766048,2.1712801456,2.2188298702,2.1922288736,2.204252512
22637,0.279340744,0.4718141556,0.3472252786,0.3661267261,0.3659598196,,1.7733333111,1.5599999428,1.8666666746,1.7333333095,1.6076479432,,0.2599999905,0.2666666806,0.2466666698,0.2577777803,0.2802878637,,2.1865766048,2.1712801456,2.2188298702,2.1922288736,2.2036513301
22651,0.2847926617,0.4471540451,0.3603564203,0.3641010424,0.3658668807,,1.6333333254,1.3733333349,1.7999999523,1.6022222042,1.6073766563,,0.2933333218,0.3000000119,0.2866666615,0.2933333317,0.2809401371,,2.2255086899,2.1921207905,2.2018873692,2.2065056165,2.2037940444
22758,0.3175914288,0.466591835,0.314627558,0.3662702739,0.3658870504,,1.3666666746,1.6133333445,1.8400000334,1.6066666842,1.6073411577,,0.3000000119,0.3066666722,0.2399999946,0.2822222263,0.2810042416,,2.1943507195,2.2495586872,2.2377402782,2.2272165616,2.2049651703
22765,0.2963263988,0.4648365974,0.292532891,0.3512319624,0.365154296,,1.5,1.4066666365,1.7666666508,1.5577777624,1.6048629879,,0.3000000119,0.2800000012,0.3266666532,0.3022222221,0.2820651406,,2.1690859795,2.261323452,2.166238308,2.1988825798,2.2046610408
22777,0.3225197792,0.4687621593,0.3387272954,0.3766697447,0.3657300684,,1.4066666365,1.5599999428,1.4600000381,1.4755555391,1.5983976155,,0.2466666698,0.2933333218,0.2066666633,0.248888885,0.2804063278,,2.2177176476,2.2067248821,2.2319312096,2.2187912464,2.205367551
22826,0.3202061653,0.4606208801,0.3416590691,0.3741620382,0.3661516669,,1.5133333206,1.6399999857,1.5466666222,1.5666666428,1.5968110668,,0.3666666746,0.3266666532,0.2599999905,0.3177777727,0.2822749001,,2.1849029064,2.2487783432,2.2054543495,2.2130451997,2.2057514335
22828,0.317688942,0.4979798794,0.3622861505,0.3926516573,0.3674766664,,1.5133333206,1.6399999857,1.5466666222,1.5666666428,1.5953038456,,0.3666666746,0.3266666532,0.2599999905,0.3177777727,0.2840500437,,2.1849029064,2.2487783432,2.2054543495,2.2130451997,2.2061161218
22839,0.3357658386,0.433590889,0.3260971904,0.365151306,0.3673603984,,1.8333333731,1.4866666794,1.5133333206,1.6111111244,1.5960942096,,0.2333333343,0.3000000119,0.2666666806,0.2666666756,0.2831808753,,2.1894350052,2.2117836475,2.1864020824,2.1958735784,2.2056039946
22840,0.3084292412,0.4373476505,0.3160101473,0.353929013,0.3666888291,,1.4866666794,1.3466666937,1.4266666174,1.4199999968,1.5872894989,,0.3466666639,0.3066666722,0.3266666532,0.3266666631,0.2853551647,,2.2005960941,2.192876339,2.205063343,2.1995119254,2.2052993912
22845,0.2747352123,0.4504423141,0.3389555216,0.354711016,0.3660899385,,1.4866666794,1.3466666937,1.4266666174,1.4199999968,1.5789250238,,0.3466666639,0.3066666722,0.3266666532,0.3266666631,0.2874207396,,2.2005960941,2.192876339,2.205063343,2.1995119254,2.2050100179
22930,0.30661273,0.4803364277,0.3204191923,0.3691227833,0.3662415807,,1.7333333492,1.6000000238,1.5066666603,1.6133333445,1.5806454399,,0.3400000036,0.3400000036,0.2666666806,0.3155555626,0.2888274808,,2.2172262669,2.2146155834,2.1904296875,2.2074238459,2.2051307093
22933,0.3382468224,0.4372053146,0.3185655475,0.3646725615,0.3661631298,,1.7333333492,1.6000000238,1.5066666603,1.6133333445,1.5822798351,,0.3400000036,0.3400000036,0.2666666806,0.3155555626,0.2901638848,,2.2172262669,2.2146155834,2.1904296875,2.2074238459,2.2052453661
22934,0.2876083851,0.4656426907,0.3086794317,0.3539768358,0.3655538151,,1.7333333492,1.6000000238,1.5066666603,1.6133333445,1.5838325106,,0.3400000036,0.3400000036,0.2666666806,0.3155555626,0.2914334687,,2.2172262669,2.2146155834,2.1904296875,2.2074238459,2.2053542901
23080,0.3146343231,0.4903235435,0.3350794315,0.3800124327,0.3662767459,,1.8389261961,1.3866666555,1.706666708,1.6440865199,1.586845211,,0.275167793,0.226666674,0.2666666806,0.2561670492,0.2896701478,,2.2190408707,2.2410092354,2.1811988354,2.2137496471,2.2057740579
23084,0.3263194561,0.4949302673,0.3083952665,0.37654833,0.3667903251,,1.8389261961,1.3866666555,1.706666708,1.6440865199,1.5897072765,,0.275167793,0.226666674,0.2666666806,0.2561670492,0.2879949928,,2.2190408707,2.2410092354,2.1811988354,2.2137496471,2.2061728374
23085,0.3173940182,0.4577367306,0.3190244436,0.3647183975,0.3666867288,,1.8389261961,1.3866666555,1.706666708,1.6440865199,1.5924262386,,0.275167793,0.226666674,0.2666666806,0.2561670492,0.2864035956,,2.2190408707,2.2410092354,2.1811988354,2.2137496471,2.2065516779
23102,0.3477404118,0.4758045673,0.3499754667,0.3911734819,0.3679110664,,1.6933333874,1.5399999619,1.6733332872,1.6355555455,1.594582704,,0.3133333325,0.3199999928,0.2599999905,0.2977777719,0.2869723045,,2.2087733746,2.2243292332,2.1392161846,2.1907729308,2.2057627405
23117,0.3401665688,0.432700634,0.2828045189,0.3518905739,0.3671100418,,1.6733332872,1.6200000048,1.4933333397,1.5955555439,1.594631346,,0.3066666722,0.3266666532,0.2533333302,0.2955555518,0.2874014668,,2.1889605522,2.1870715618,2.1992428303,2.1917583148,2.2050625192
23127,0.326952219,0.4699466228,0.3201527297,0.3723505239,0.3673720659,,1.8066666126,1.4600000381,1.6666666269,1.6444444259,1.597122,,0.2599999905,0.3266666532,0.2866666615,0.2911111017,0.2875869486,,2.1253502369,2.1457188129,2.1910595894,2.1540428797,2.2025115373
23138,0.3395812511,0.4792463779,0.3174138069,0.3787471453,0.3679408199,,1.6133333445,1.6733332872,1.5733333826,1.6200000048,1.5982659002,,0.2866666615,0.3333333433,0.2666666806,0.2955555618,0.2879853792,,2.1802992821,2.2050292492,2.2030761242,2.1961348852,2.2021927047
23143,0.3215098381,0.4505736828,0.3089310527,0.3603381912,0.3675606884,,1.4533333778,1.8466666937,1.6933333874,1.6644444863,1.6015748295,,0.2333333343,0.2800000012,0.2199999988,0.2444444448,0.2858083325,,2.2149357796,2.2033381462,2.2033388615,2.2072042624,2.2024432826
23148,0.3405108452,0.3925325871,0.3256223798,0.352888604,0.3668270842,,1.4533333778,1.8466666937,1.6933333874,1.6644444863,1.6047183124,,0.2333333343,0.2800000012,0.2199999988,0.2444444448,0.2837401381,,2.2149357796,2.2033381462,2.2033388615,2.2072042624,2.2026813315
23152,0.3124885559,0.4490420818,0.300719887,0.3540835083,0.3661899054,,1.3066666126,1.5,1.8733333349,1.5599999825,1.6024823959,,0.2666666806,0.3733333349,0.2933333218,0.3111111124,0.2851086868,,2.2092301846,2.1880338192,2.1889636517,2.1954092185,2.2023177259
23158,0.3441188335,0.4435431957,0.3568607569,0.3815075954,0.3669557899,,1.3066666126,1.5,1.8733333349,1.5599999825,1.6003582752,,0.2666666806,0.3733333349,0.2933333218,0.3111111124,0.2864088081,,2.2092301846,2.1880338192,2.1889636517,2.1954092185,2.2019723005
23182,0.2956976891,0.4623458385,0.3308696151,0.3629710476,0.3667565528,,1.4533333778,1.6533333063,1.6399999857,1.5822222233,1.5994514726,,0.3466666639,0.3066666722,0.2666666806,0.3066666722,0.2874217013,,2.1856195927,2.2615647316,2.2015552521,2.2162465254,2.2026860118
23192,0.3078234196,0.4620816708,0.3298978806,0.3666009903,0.3667487747,,1.293333292,1.5199999809,1.4733333588,1.4288888772,1.5909233428,,0.2866666615,0.3333333433,0.2533333302,0.2911111116,0.2876061718,,2.2294151783,2.1882636547,2.2015841007,2.2064209779,2.2028727601
23218,0.2887537479,0.4475648403,0.3560645878,0.3641277254,0.3666177222,,1.8333333731,1.3266667128,1.3600000143,1.5066667,1.5867105107,,0.2466666698,0.3799999952,0.3000000119,0.3088888923,0.2886703079,,2.2257490158,2.2202281952,2.2467529774,2.2309100628,2.2042746252
23220,0.3169574738,0.4470834732,0.3053440154,0.3564616541,0.3661099188,,1.6666666269,1.4133332968,1.4266666174,1.5022221804,1.5824860942,,0.2599999905,0.226666674,0.2666666806,0.251111115,0.2867923482,,2.2253427505,2.186324358,2.2351913452,2.2156194846,2.2048418682
23229,0.3261072636,0.4549882412,0.3343356848,0.3718103965,0.3663949427,,1.6666666269,1.4133332968,1.4266666174,1.5022221804,1.5784728985,,0.2599999905,0.226666674,0.2666666806,0.251111115,0.2850082866,,2.2253427505,2.186324358,2.2351913452,2.2156194846,2.205380749
23263,0.3179616928,0.4248638153,0.3269788325,0.3566014469,0.3659052679,,1.4600000381,1.6000000238,1.793333292,1.6177777847,1.5804381428,,0.3066666722,0.3533333242,0.1733333319,0.2777777761,0.284646761,,2.2091515064,2.1689038277,2.2280993462,2.2020515601,2.2052142896
23286,0.3385481834,0.4676177502,0.3246409893,0.376935641,0.3664567866,,1.8333333731,1.4266666174,1.4600000381,1.5733333429,1.5800829028,,0.2733333409,0.2466666698,0.2466666698,0.2555555602,0.283192201,,2.2226986885,2.2142891884,2.2312216759,2.2227365176,2.206090401
23320,0.3059287071,0.4565460682,0.319223702,0.3605661591,0.3661622552,,1.4333332777,1.8600000143,1.5133333206,1.6022222042,1.5811898679,,0.3066666722,0.2599999905,0.3133333325,0.2933333317,0.2836992575,,2.2298042774,2.1844348907,2.2304396629,2.2148929437,2.2065305281
23337,0.2963316441,0.4906437397,0.2984310985,0.3618021607,0.3659442505,,1.5199999809,1.6066666842,1.5133333206,1.5466666619,1.5794637076,,0.3199999928,0.3333333433,0.2133333385,0.2888888915,0.2839587392,,2.2482864857,2.1577467918,2.2719788551,2.2260040442,2.2075042039
23361,0.3077714443,0.4489634037,0.3278025687,0.3615124722,0.3657226615,,1.3200000525,1.3933333158,1.9933333397,1.5688889027,1.5789349673,,0.2066666633,0.3199999928,0.2466666698,0.2577777753,0.282649691,,2.2733578682,2.2054111958,2.1918621063,2.2235437234,2.2083061799
23380,0.3425788879,0.4712991714,0.3253057897,0.3797279497,0.366422926,,1.5599999428,1.7266666889,1.5533332825,1.6133333047,1.5806548842,,0.3199999928,0.2866666615,0.2800000012,0.2955555518,0.2832949841,,2.2229111195,2.1315693855,2.2184541225,2.1909782092,2.2074397813
23394,0.3103318214,0.4977428913,0.3115444183,0.373206377,0.3667620985,,1.8400000334,1.6333333254,1.7000000477,1.7244444688,1.5878443634,,0.2533333302,0.2866666615,0.226666674,0.2555555552,0.2819080126,,2.2366111279,2.1803610325,2.2272036076,2.214725256,2.2078040551
23427,0.3288302422,0.426295042,0.3587515354,0.3712922732,0.3669886072,,1.5666667223,1.3866666555,1.4466667175,1.4666666985,1.5817854802,,0.3066666722,0.3466666639,0.2399999946,0.2977777769,0.2827015009,,2.184746027,2.1985344887,2.2257018089,2.2029941082,2.2075635577
23540,0.2953975201,0.4698617458,0.361882031,0.3757137656,0.3674248652,,1.4666666985,1.9866666794,1.4600000381,1.6377778053,1.5845850964,,0.2066666633,0.2466666698,0.2866666615,0.2466666649,0.2808997591,,2.1703579426,2.1863880157,2.229968071,2.1955713431,2.206963947
23589,0.3327355385,0.4771199226,0.3494502902,0.3864352504,0.3683753844,,1.3066666126,1.4533333778,1.353333354,1.3711111148,1.5739113974,,0.2866666615,0.3133333325,0.3133333325,0.3044444422,0.2820769932,,2.1903755665,2.204501152,2.2136054039,2.2028273741,2.2067571184
23650,0.3305232525,0.484092474,0.3273439407,0.3806532224,0.3689892763,,1.3200000525,1.7466666698,1.6733332872,1.5800000032,1.5742158276,,0.3333333433,0.2599999905,0.226666674,0.2733333359,0.2816398103,,2.2090258598,2.2198560238,2.215246439,2.2147094409,2.2071547345
23670,0.3345379829,0.4753389359,0.2914553881,0.367110769,0.368895351,,1.7733333111,1.4666666985,1.646666646,1.6288888852,1.5769494805,,0.3600000143,0.2933333218,0.2733333409,0.3088888923,0.2830022644,,2.1786863804,2.238764286,2.2300209999,2.2158238888,2.2075881922
23681,0.3330485821,0.46302104,0.3178193569,0.3712963263,0.3690153997,,1.6933333874,1.4866666794,1.5800000429,1.5866667032,1.5774353417,,0.3266666532,0.2933333218,0.2933333218,0.3044444323,0.2840743728,,2.1983757019,2.2022311687,2.2329142094,2.2111736933,2.2077674673
23701,0.310393095,0.4780652523,0.3194365203,0.3692982892,0.3690295442,,1.4199999571,1.5066666603,1.6133333445,1.5133333206,1.5742302406,,0.3266666532,0.3600000143,0.3533333242,0.3466666639,0.2872039874,,2.2126903534,2.1445567608,2.1748950481,2.1773807208,2.2062481299
23761,0.3211884499,0.4234519005,0.3134825826,0.3527076443,0.3682134492,,1.6533333063,1.9333332777,1.5533332825,1.7133332888,1.581185393,,0.2933333218,0.2599999905,0.2800000012,0.2777777712,0.2867326766,,2.1811361313,2.231184721,2.2249486446,2.2124231656,2.2065568817
23774,0.3380184174,0.4890768528,0.3410173059,0.3893708587,0.3692713197,,1.6666666269,1.5199999809,1.6533333063,1.6133333047,1.5827927886,,0.3600000143,0.2399999946,0.2800000012,0.2933333367,0.2870627096,,2.2370200157,2.2100310326,2.1612906456,2.2027805646,2.2063680659
23811,0.316668272,0.4516756535,0.2934657931,0.3539365729,0.3685045823,,1.4800000191,1.3933333158,1.3933333158,1.4222222169,1.57476426,,0.3000000119,0.3333333433,0.2666666806,0.3000000119,0.2877095747,,2.1995084286,2.195070982,2.2192444801,2.2046079636,2.2062800607
23831,0.325950861,0.4535069466,0.3101527989,0.3632035355,0.36823953,,2,1.3733333349,1.5533332825,1.6422222058,1.5781371573,,0.2866666615,0.3666666746,0.2733333409,0.3088888923,0.2887685406,,2.2328519821,2.1724531651,2.2292497158,2.2115182877,2.2065419721
23842,0.3106765747,0.4719152451,0.3428151011,0.3751356403,0.3685843355,,1.646666646,1.7333333492,1.6333333254,1.6711111069,1.5827858548,,0.2599999905,0.2666666806,0.2866666615,0.2711111108,0.2878856691,,2.2284440994,2.1763696671,2.2368597984,2.2138911883,2.2069094329
23928,0.3287370205,0.4244399071,0.3232708871,0.3588159382,0.3680959156,,1.6399999857,1.6133333445,1.4800000191,1.5777777831,1.5825354512,,0.3400000036,0.3133333325,0.3133333325,0.3222222229,0.2896024968,,2.1752231121,2.1226375103,2.2041335106,2.1673313777,2.2049305301
23938,0.3226616383,0.4127972126,0.3099537194,0.3484708567,0.3671146627,,1.9333332777,1.5933333635,1.3866666555,1.6377777656,1.5852975669,,0.2866666615,0.3400000036,0.3199999928,0.3155555526,0.2909001496,,2.1810488701,2.1097931862,2.2543973923,2.1817464828,2.2037713278
24025,0.3386154175,0.4719643593,0.3377324045,0.3827707271,0.3678974659,,1.6799999475,1.6399999857,1.6666666269,1.6622221867,1.5891437979,,0.2933333218,0.2533333302,0.2733333409,0.2733333309,0.2900218086,,2.179885149,2.2206294537,2.2335705757,2.2113617261,2.2041508477
24079,0.3113145828,0.4655930996,0.3483498394,0.3750858406,0.3682568847,,1.5436241627,1.6666666269,1.6000000238,1.6034302711,1.5898581216,,0.261744976,0.2933333218,0.2800000012,0.278359433,0.2894386899,,2.2229633331,2.2199206352,2.1977217197,2.2135352294,2.2046200668
24116,0.3072831631,0.4922690392,0.3240799606,0.3745440543,0.3685712431,,1.353333354,1.6866666079,1.7999999523,1.6133333047,1.5910318807,,0.3066666722,0.2866666615,0.3000000119,0.2977777819,0.2898556445,,2.2103168964,2.2490031719,2.193816185,2.2177120845,2.2052746677
24118,0.3254816532,0.4709763527,0.3240636587,0.3735072215,0.3688180421,,1.353333354,1.6866666079,1.7999999523,1.6133333047,1.5921469519,,0.3066666722,0.2866666615,0.3000000119,0.2977777819,0.2902517513,,2.2103168964,2.2490031719,2.193816185,2.2177120845,2.2058965385
24147,0.3370623589,0.4600069523,0.3249725103,0.3740139405,0.369077837,,1.5199999809,1.4600000381,1.6866666079,1.5555555423,1.5903173814,,0.3133333325,0.2399999946,0.2133333385,0.2555555552,0.2885169415,,2.1701853275,2.2589333057,2.2261266708,2.2184151014,2.2065224666
24186,0.2947845459,0.4653937817,0.31572932,0.3586358825,0.3685557393,,1.6599999666,1.5,1.4866666794,1.548888882,1.5882459565,,0.2466666698,0.2733333409,0.2800000012,0.2666666706,0.287424428,,2.1706411839,2.2016074657,2.2154455185,2.195898056,2.2059912461
24234,0.3124234676,0.481688261,0.3011336327,0.3650817871,0.3683820416,,1.6799999475,1.8866666555,1.6266666651,1.7311110894,1.5953892131,,0.3066666722,0.2666666806,0.3199999928,0.2977777819,0.2879420957,,2.195520401,2.2279777527,2.1965062618,2.2066681385,2.2060250907
24282,0.3427805901,0.4850721359,0.3142654896,0.3807060719,0.3689982432,,1.3333333731,1.6666666269,1.6533333063,1.5511111021,1.5931753076,,0.2533333302,0.3466666639,0.2333333343,0.2777777761,0.2874338797,,2.1581413746,2.2352313995,2.2651109695,2.2194945812,2.2066985653
24284,0.2779421806,0.4916112423,0.3058564663,0.3584699631,0.3684718292,,1.3333333731,1.6666666269,1.6533333063,1.5511111021,1.5910720973,,0.2533333302,0.3466666639,0.2333333343,0.2777777761,0.2869510745,,2.1581413746,2.2352313995,2.2651109695,2.2194945812,2.2073383661
24292,0.3243043423,0.4736454487,0.3316180408,0.3765226106,0.3688743682,,1.706666708,1.6241611242,1.6933333874,1.6747204065,1.5952545128,,0.3400000036,0.3489933014,0.3333333433,0.3407755494,0.2896422983,,2.2113442421,2.1421999931,2.2190172672,2.1908538342,2.2065141395
24322,0.3130309582,0.4916062355,0.3327499628,0.3791290522,0.3693871024,,1.3066666126,1.5533332825,1.4066666365,1.4222221772,1.586602896,,0.4066666663,0.3066666722,0.3400000036,0.351111114,0.2927157391,,2.1783931255,2.1816999912,2.2537465096,2.2046132088,2.2064190929
24345,0.3396539688,0.4432346821,0.3490822911,0.3773236473,0.3697839297,,1.4333332777,1.5199999809,1.6733332872,1.542222182,1.5843838603,,0.3000000119,0.3799999952,0.2666666806,0.3155555626,0.2938577302,,2.1733076572,2.1655519009,2.2255458832,2.1881351471,2.2055048956
24359,0.3328583241,0.490490675,0.3175163269,0.380288442,0.3703091553,,1.5666667223,1.5333333015,1.7333333492,1.6111111244,1.5857202235,,0.3066666722,0.3533333242,0.3000000119,0.3200000028,0.2951648439,,2.1884925365,2.1471772194,2.1755645275,2.1704114278,2.2037502222
24416,0.3379406929,0.5075001717,0.3324369192,0.3926259279,0.3714249939,,1.4400000572,1.2799999714,1.7733333111,1.4977777799,1.5813231013,,0.3199999928,0.2866666615,0.3199999928,0.3088888824,0.2958510458,,2.1705729961,2.1912920475,2.1778421402,2.1799023946,2.2025578309
24512,0.3202548027,0.4492664337,0.3585912585,0.3760374983,0.3716556191,,1.6599999666,1.5199999809,1.5066666603,1.5622222026,1.5803680564,,0.3000000119,0.3600000143,0.2333333343,0.2977777869,0.2959473828,,2.1953248978,2.2360143661,2.2167232037,2.2160208225,2.2032309804
24557,0.3515734673,0.4789311886,0.2889598906,0.3731548488,0.3717305806,,1.4533333778,1.4133332968,1.7733333111,1.5466666619,1.5786829866,,0.3600000143,0.3733333349,0.2933333218,0.3422222237,0.2982611249,,2.1800844669,2.1688289642,2.1924772263,2.1804635525,2.202092609
24561,0.3310396671,0.4785978794,0.328558743,0.3793987632,0.3721139897,,1.6000000238,1.4199999571,1.6533333063,1.5577777624,1.5776377254,,0.3799999952,0.3400000036,0.2333333343,0.3177777777,0.2992369575,,2.144777298,2.228433609,2.2331857681,2.202132225,2.2020945898
24621,0.3323142529,0.4890437126,0.3190943599,0.3801507751,0.372515829,,1.4866666794,1.4800000191,1.6399999857,1.5355555614,1.5755336172,,0.3400000036,0.3133333325,0.2466666698,0.300000002,0.2992751097,,2.1820328236,2.2344353199,2.165109396,2.1938591798,2.2016828193
24667,0.3330006599,0.492795229,0.3427865505,0.3895274798,0.3733664116,,1.4733333588,1.5399999619,1.7986577749,1.6039970318,1.576956788,,0.2666666806,0.3533333242,0.1812080592,0.2670693547,0.297664822,,2.1781463623,2.2517924309,2.2628965378,2.2309451103,2.2031459339
24697,0.3319237232,0.4790520668,0.3008780479,0.370617946,0.3732289883,,1.7400000095,1.4466667175,1.5133333206,1.5666666826,1.5764422827,,0.3533333242,0.3733333349,0.2933333218,0.3399999936,0.2997815806,,2.2108111382,2.1807439327,2.2342662811,2.2086071173,2.2034189931
24719,0.3200404644,0.4672651291,0.3270453811,0.3714503249,0.3731400551,,1.4600000381,1.5466666222,1.4733333588,1.4933333397,1.5722868355,,0.2933333218,0.3333333433,0.3333333433,0.3200000028,0.3007925017,,2.2044398785,2.1866431236,2.218398571,2.2031605244,2.2034060696
24727,0.3174784184,0.4631109238,0.3177707493,0.3661200305,0.3727890539,,1.5866667032,1.5399999619,1.6533333063,1.5933333238,1.57333916,,0.3733333349,0.3199999928,0.2666666806,0.3200000028,0.3017528767,,2.2043733597,2.1751277447,2.2008714676,2.193457524,2.2029086423
24790,0.3338663578,0.4930043221,0.3357788026,0.3875498275,0.3735270926,,1.5599999428,2.0066666603,1.6266666651,1.7311110894,1.5812277564,,0.3199999928,0.2466666698,0.2800000012,0.2822222213,0.300776344,,2.1979312897,2.2348496914,2.2070703506,2.2132837772,2.2034273991
24849,0.3092179298,0.4431819916,0.3751680255,0.3758559823,0.373643537,,1.5333333015,1.5666667223,1.5933333635,1.5644444625,1.5803885917,,0.2800000012,0.2733333409,0.3199999928,0.2911111116,0.3002930824,,2.1740620136,2.1798255444,2.251639843,2.201842467,2.2033481525
24879,0.3371918201,0.45931077,0.3392145634,0.3785723845,0.3738899794,,1.4600000381,1.7733333111,2.1666667461,1.8000000318,1.5913691637,,0.3133333325,0.2533333302,0.226666674,0.2644444456,0.2985006505,,2.2450802326,2.1913921833,2.2351846695,2.2238856951,2.2043750296
24895,0.3234603405,0.4620683193,0.3226054013,0.3693780204,0.3736643815,,1.4066666365,1.7533333302,1.6133333445,1.5911111037,1.5913562607,,0.2466666698,0.2599999905,0.3000000119,0.2688888907,0.2970200625,,2.2064249516,2.2283608913,2.2154109478,2.2167322636,2.2049928913
24901,0.320499897,0.4697215557,0.32852754,0.3729163309,0.3736269789,,1.3666666746,1.353333354,1.5599999428,1.4266666571,1.5831217805,,0.3199999928,0.3066666722,0.2933333218,0.3066666623,0.2975023925,,2.206332922,2.2363438606,2.2178263664,2.2201677163,2.2057516326
24934,0.3348560333,0.4644994736,0.3452934921,0.3815496663,0.3740231133,,1.5933333635,1.4400000572,1.5,1.5111111403,1.5795212485,,0.2866666615,0.3199999928,0.2533333302,0.2866666615,0.296960606,,2.1992776394,2.1475431919,2.1747422218,2.173854351,2.2041567685
24963,0.3307287693,0.4967894554,0.338745594,0.3887546062,0.374759688,,1.5199999809,1.853333354,1.6399999857,1.6711111069,1.5841007415,,0.3133333325,0.3000000119,0.3266666532,0.3133333325,0.2977792423,,2.2238650322,2.1754786968,2.2082865238,2.2025434176,2.2040761009
24977,0.3318657875,0.421015501,0.3523701429,0.3684171438,0.3744425607,,1.4266666174,1.5800000429,1.4133332968,1.473333319,1.5785623703,,0.3600000143,0.2800000012,0.2866666615,0.3088888923,0.2983347248,,2.2390940189,2.1669347286,2.1934034824,2.1998107433,2.2038628331
25008,0.2989709377,0.4783709049,0.3526903987,0.3766774138,0.3745543034,,1.6666666269,1.3666666746,1.6533333063,1.5622222026,1.5777453619,,0.3266666532,0.3799999952,0.2733333409,0.3266666631,0.2997513217,,2.2114975452,2.2065181732,2.176497221,2.1981709798,2.2035782404
25047,0.3326580524,0.4333441257,0.3564793468,0.3741605083,0.3745346136,,1.3200000525,1.4933333397,1.5399999619,1.451111118,1.5714136497,,0.2733333409,0.3000000119,0.2666666806,0.2800000111,0.2987637562,,2.2690906525,2.1826272011,2.2237327099,2.2251501878,2.2046568378
25133,0.3004593849,0.4811401367,0.3559725285,0.3791906834,0.3747674171,,1.7533333302,1.7466666698,1.6599999666,1.7199999889,1.5788429667,,0.3066666722,0.3199999928,0.3000000119,0.3088888923,0.299270013,,2.1831200123,2.1744756699,2.2122066021,2.1899340947,2.2039207006
25206,0.298511982,0.4947795868,0.334741205,0.3760109246,0.3748295925,,1.7000000477,1.6266666651,1.3266667128,1.5511111418,1.5774563755,,0.3066666722,0.2733333409,0.2466666698,0.275555561,0.2980842904,,2.2128088474,2.1961190701,2.2368354797,2.2152544657,2.2044873889
25231,0.3454527855,0.4216091633,0.3458132744,0.3709584077,0.3746360333,,1.6266666651,1.3733333349,1.7799999714,1.5933333238,1.5782502229,,0.2399999946,0.2866666615,0.2399999946,0.2555555503,0.2959578534,,2.1617615223,2.2025134563,2.2281184196,2.1974644661,2.2041362427
25244,0.3264322281,0.4945163727,0.3532394469,0.3913960159,0.3754740324,,1.5733333826,1.4533333778,1.6533333063,1.5600000223,1.5773377128,,0.3733333349,0.3600000143,0.2399999946,0.324444448,0.2973821831,,2.1732020378,2.2266328335,2.2613749504,2.2204032739,2.2049495943
25251,0.3245449066,0.4394776821,0.3324599266,0.3654941718,0.3749750394,,1.5933333635,1.5800000429,1.6066666842,1.5933333635,1.5781374954,,0.3666666746,0.2866666615,0.3466666639,0.3333333333,0.2991797406,,2.2376904488,2.2320969105,2.1911551952,2.2203141848,2.2057178238
25253,0.3548340797,0.4698879719,0.3503962755,0.391706109,0.3758115928,,1.5933333635,1.5800000429,1.6066666842,1.5933333635,1.5788972888,,0.3666666746,0.2866666615,0.3466666639,0.3333333333,0.3008874203,,2.2376904488,2.2320969105,2.1911551952,2.2203141848,2.2064476419
25332,0.3254513741,0.4878978729,0.3506000638,0.3879831036,0.3764201684,,1.4866666794,1.3200000525,1.8933333158,1.5666666826,1.5782857585,,0.2866666615,0.3199999928,0.2466666698,0.2844444414,0.3000652713,,2.1828401089,2.246483326,2.218742609,2.2160220146,2.2069263605
25391,0.3119938374,0.439633131,0.3208521605,0.3574930429,0.3754738121,,1.5399999619,1.4933333397,1.4333332777,1.4888888597,1.5738159135,,0.3799999952,0.3000000119,0.2399999946,0.3066666673,0.3003953411,,2.2167093754,2.2462830544,2.2543118,2.2391014099,2.208535113
25505,0.328779459,0.4844937325,0.3102740049,0.3745157321,0.3754259081,,1.8666666746,1.6933333874,1.6066666842,1.7222222487,1.5812362303,,0.2533333302,0.2933333218,0.2466666698,0.2644444406,0.2985977961,,2.2256832123,2.2212927341,2.2086441517,2.2185400327,2.209035359
25520,0.2943127155,0.4989001751,0.32047683,0.3712299069,0.3752161081,,1.4066666365,1.5533332825,1.5399999619,1.4999999603,1.5771744168,,0.3600000143,0.2933333218,0.3133333325,0.3222222229,0.2997790174,,2.1606740952,2.2229082584,2.1851191521,2.1895671686,2.2080619494
25572,0.3080544472,0.4974076748,0.332706809,0.3793896437,0.3754247848,,1.7999999523,1.6133333445,1.7599999905,1.7244444291,1.5845379174,,0.1933333278,0.2666666806,0.2866666615,0.2488888899,0.2972345111,,2.2083785534,2.2059555054,2.1985507011,2.20429492,2.207873598
25599,0.3098881245,0.4637243748,0.3481299281,0.3739141424,0.3753492527,,1.4333332777,1.5933333635,1.4866666794,1.5044444402,1.5805332436,,0.2933333218,0.2599999905,0.2199999988,0.2577777704,0.295261674,,2.1843996048,2.2039856911,2.2215013504,2.2032955488,2.2076446955
25661,0.335657835,0.4836511612,0.3629052639,0.39407142,0.3762853611,,1.7266666889,1.7533333302,1.5800000429,1.6866666873,1.5858399157,,0.2666666806,0.2599999905,0.2533333302,0.2600000004,0.2934985903,,2.1891767979,2.2076568604,2.1981503963,2.1983280182,2.2071788616
25686,0.3129944801,0.4700965881,0.3315150142,0.3715353608,0.3760478611,,1.6533333063,1.5933333635,1.7400000095,1.6622222265,1.5896590313,,0.2800000012,0.3666666746,0.2133333385,0.2866666714,0.2931569944,,2.1920580864,2.1747057438,2.1843760014,2.1837132772,2.2060055824
25747,0.3029484749,0.4929163456,0.3256367445,0.373833855,0.3759371608,,1.6133333445,1.6000000238,1.5599999428,1.5911111037,1.5897316349,,0.3400000036,0.3266666532,0.2533333302,0.3066666623,0.2938324778,,2.1760725975,2.2533421516,2.2195954323,2.2163367271,2.2065221397
25775,0.2846519947,0.4915606976,0.3546889424,0.3769672116,0.3759886633,,1.6333333254,1.5800000429,1.7466666698,1.653333346,1.5929117205,,0.2800000012,0.2933333218,0.2666666806,0.2800000012,0.293140854,,2.246723175,2.2184436321,2.1675589085,2.2109085719,2.2067414613
25780,0.3018753529,0.4159114361,0.3112360835,0.3430076241,0.3743396113,,1.5466666222,1.6066666842,1.7200000286,1.624444445,1.5944883567,,0.4133333266,0.3533333242,0.2066666633,0.324444438,0.2947060332,,2.2303805351,2.2497239113,2.2306783199,2.2369275888,2.2082507676
25812,0.3000767231,0.5063345432,0.3571610153,0.3878574272,0.3750155021,,1.6733332872,1.4933333397,1.4066666365,1.5244444211,1.5909861599,,0.3333333433,0.3000000119,0.3400000036,0.3244444529,0.2961929541,,2.1940469742,2.1567668915,2.2004733086,2.1837623914,2.2070263488
25847,0.2798988819,0.4361405373,0.3335147202,0.3498513798,0.373757296,,1.3733333349,1.6399999857,1.646666646,1.5533333222,1.589103518,,0.3066666722,0.3000000119,0.2599999905,0.2888888915,0.295827751,,2.2012684345,2.2536509037,2.2162406445,2.2237199942,2.2078610311
25863,0.2879190445,0.4583687782,0.3196014166,0.3552964131,0.3728342519,,1.5866667032,1.5167784691,1.4733333588,1.5255928437,1.5859279843,,0.3066666722,0.28859061,0.2666666806,0.2873079876,0.2954017628,,2.2578287125,2.2410724163,2.2341525555,2.2443512281,2.209685541
25880,0.3140621185,0.4842960835,0.332185626,0.3768479427,0.3730349364,,1.6333333254,1.6933333874,1.8466666937,1.7244444688,1.5928538085,,0.3066666722,0.3000000119,0.200000003,0.2688888957,0.2940761195,,2.1947469711,2.1790614128,2.2448086739,2.2062056859,2.2095115482
25921,0.301204443,0.4641997814,0.3463804722,0.3705948989,0.3729129345,,1.2999999523,1.4400000572,1.4733333588,1.4044444561,1.5834333409,,0.3066666722,0.3266666532,0.3000000119,0.3111111124,0.2949278691,,2.1767933369,2.178839922,2.2487783432,2.201470534,2.2091094975
25973,0.2952401638,0.4225423336,0.3084423542,0.3420749505,0.3713710353,,1.5933333635,1.3466666937,1.5800000429,1.5066667,1.5795950089,,0.3666666746,0.2933333218,0.3666666746,0.3422222237,0.2972925869,,2.1650745869,2.1579201221,2.2667222023,2.1965723038,2.2084826378
26015,0.2821002007,0.4783291817,0.3327741027,0.3644011617,0.3710225417,,1.7133333683,1.5266666412,1.6000000238,1.6133333445,1.5812819256,,0.3466666639,0.3066666722,0.3199999928,0.324444443,0.2986501797,,2.2391192913,2.1681041718,2.1656680107,2.1909638246,2.2076066971
26029,0.3021702766,0.4309952259,0.3463047743,0.3598234256,0.3704625859,,1.4733333588,1.5199999809,1.7533333302,1.5822222233,1.5813289405,,0.400000006,0.3333333433,0.1866666675,0.3066666722,0.2990510043,,2.1604380608,2.178286314,2.2819941044,2.2069061597,2.2075716703
26045,0.2955980301,0.4810476303,0.3353946805,0.3706801136,0.3704734622,,1.646666646,1.5733333826,1.6333333254,1.6177777847,1.5831513827,,0.3466666639,0.3199999928,0.3199999928,0.3288888832,0.3005428982,,2.1790635586,2.1850159168,2.2576966286,2.2072587013,2.2075560218
26066,0.3145675659,0.4924840927,0.3486372828,0.3852296472,0.3712112715,,1.6266666651,1.6399999857,1.5533332825,1.6066666444,1.5843271458,,0.3133333325,0.2666666806,0.3000000119,0.2933333417,0.3001824204,,2.1719703674,2.2207629681,2.217237711,2.2033236821,2.2073444048
26075,0.3070333004,0.4575855732,0.3311459124,0.3652549287,0.3709134543,,1.6066666842,1.793333292,1.5266666412,1.6422222058,1.5872218988,,0.3266666532,0.2599999905,0.3266666532,0.3044444323,0.300395521,,2.1937537193,2.2654297352,2.2486879826,2.2359571457,2.2087750419
26091,0.2960033417,0.3829221725,0.3264424205,0.3351226449,0.3691239139,,1.4666666985,1.9199999571,1.293333292,1.5599999825,1.585860803,,0.2800000012,0.2733333409,0.2866666615,0.2800000012,0.299375745,,2.2081055641,2.1867341995,2.1942162514,2.196352005,2.20815389
26094,0.3075437546,0.4533321857,0.329850167,0.3635753691,0.3688464866,,1.4666666985,1.9199999571,1.293333292,1.5599999825,1.584567762,,0.2800000012,0.2733333409,0.2866666615,0.2800000012,0.2984069578,,2.2081055641,2.1867341995,2.1942162514,2.196352005,2.2075637958
26154,0.3054859638,0.457880497,0.3421915174,0.3685193261,0.3688301286,,1.5,1.9266666174,1.6000000238,1.6755555471,1.5891171512,,0.3066666722,0.2599999905,0.2666666806,0.2777777811,0.297375499,,2.1632332802,2.171356678,2.1970975399,2.177229166,2.2060470643
26155,0.3333528042,0.4447302818,0.3117116988,0.3632649283,0.3685518686,,1.5,1.9266666174,1.6000000238,1.6755555471,1.593439071,,0.3066666722,0.2599999905,0.2666666806,0.2777777811,0.2963956131,,2.1632332802,2.171356678,2.1970975399,2.177229166,2.2046061694
26169,0.2986233234,0.4619400501,0.3278593421,0.3628075719,0.3682646538,,1.7000000477,1.3999999762,1.5399999619,1.5466666619,1.5911004506,,0.3533333242,0.3066666722,0.3133333325,0.324444443,0.2977980546,,2.2029173374,2.2217264175,2.2259576321,2.216867129,2.2052192174
26279,0.2986824512,0.4616568089,0.3624792099,0.3742728233,0.3685650622,,1.2333333492,1.3600000143,1.6533333063,1.4155555566,1.5823232059,,0.3600000143,0.3199999928,0.3400000036,0.3400000036,0.299908152,,2.2181754112,2.192196846,2.2169454098,2.209105889,2.205413551
26292,0.2879946232,0.4623184204,0.3343374729,0.3615501722,0.3682143177,,1.6266666651,1.5302013159,1.5399999619,1.5656226476,1.581488178,,0.2866666615,0.328859061,0.2666666806,0.2940641344,0.2996159512,,2.2407383919,2.2079982758,2.2351222038,2.2279529572,2.2065405213
26303,0.3142864704,0.4674258232,0.3280248344,0.369912376,0.3682992206,,1.6599999666,1.5333333015,1.5733333826,1.5888888836,1.5818582132,,0.2933333218,0.3799999952,0.2933333218,0.322222213,0.3007462642,,2.2558410168,2.238997221,2.1835813522,2.2261398633,2.2075204884
26379,0.3168501854,0.4389877319,0.3379091024,0.3645823399,0.3681133766,,1.9400000572,1.4866666794,1.4333332777,1.6200000048,1.5837653028,,0.226666674,0.3199999928,0.2800000012,0.275555556,0.2994867288,,2.1914217472,2.2229998112,2.1770131588,2.1971449057,2.2070017092
26393,0.2877686024,0.4286692142,0.3360518217,0.3508298794,0.3672492017,,1.5533332825,1.6533333063,1.4400000572,1.548888882,1.5820214818,,0.3733333349,0.2800000012,0.2533333302,0.3022222221,0.2996235035,,2.1350750923,2.2521321774,2.1239140034,2.1703737577,2.2051703117
26403,0.2821273804,0.4213404655,0.3506413102,0.3513697187,0.3664552276,,1.7000000477,1.4066666365,1.5666667223,1.5577778021,1.5808092978,,0.3533333242,0.3266666532,0.2666666806,0.3155555526,0.300420106,,2.2128477097,2.187892437,2.167620182,2.1894534429,2.2043844682
26409,0.2919850349,0.480856657,0.3656591475,0.3795002798,0.3671074802,,1.7000000477,1.4066666365,1.5666667223,1.5577778021,1.579657723,,0.3533333242,0.3266666532,0.2666666806,0.3155555526,0.3011768783,,2.2128477097,2.187892437,2.167620182,2.1894534429,2.2036379169
26470,0.2767305374,0.4612298012,0.348282516,0.3620809515,0.3668561538,,1.4333332777,1.3200000525,1.7533333302,1.5022222201,1.5757859479,,0.3199999928,0.3400000036,0.3266666532,0.3288888832,0.3025624785,,2.163299799,2.1857156754,2.2164921761,2.1885025501,2.2028811486
26512,0.2592909336,0.4468388557,0.3633317649,0.3564871848,0.3663377053,,1.4800000191,1.8733333349,1.4199999571,1.5911111037,1.5765522057,,0.2533333302,0.3066666722,0.2599999905,0.2733333309,0.3011010212,,2.2092828751,2.1542470455,2.1642262936,2.175918738,2.2015330281
26670,0.2997112274,0.4523956776,0.3401610851,0.36408933,0.3662252866,,1.9933333397,1.7400000095,1.7666666508,1.8333333333,1.589391262,,0.2466666698,0.3400000036,0.2599999905,0.2822222213,0.3001570812,,2.2155563831,2.118719101,2.2225804329,2.185618639,2.2007373086
26708,0.2947123051,0.4154000282,0.3496672809,0.3532598714,0.3655770158,,1.3933333158,1.6399999857,1.2599999905,1.4311110973,1.5814772538,,0.3199999928,0.2599999905,0.3533333242,0.3111111025,0.3007047822,,2.173617363,2.1466839314,2.1897349358,2.1700120767,2.199201047
26754,0.2863824368,0.4621310234,0.361340344,0.369951268,0.3657957284,,1.7666666508,1.5,1.5133333206,1.5933333238,1.5820700573,,0.2866666615,0.3266666532,0.3133333325,0.3088888824,0.3011139872,,2.2196164131,2.1419022083,2.1688849926,2.1768012047,2.1980810549
26756,0.2762439251,0.4581751823,0.3531108499,0.3625099858,0.3656314413,,1.7666666508,1.5,1.5133333206,1.5933333238,1.5826332206,,0.2866666615,0.3266666532,0.3133333325,0.3088888824,0.301502732,,2.2196164131,2.1419022083,2.1688849926,2.1768012047,2.1970170624
26796,0.2684516907,0.45271492,0.3581521511,0.3597729206,0.3653385152,,1.5399999619,1.9266666174,1.5599999428,1.6755555073,1.587279335,,0.3133333325,0.2333333343,0.3066666722,0.2844444464,0.3006498177,,2.2050623894,2.252446413,2.2265121937,2.2280069987,2.1985665592
26797,0.2880301476,0.4429206848,0.3347767591,0.3552425305,0.364833716,,1.5399999619,1.9266666174,1.5599999428,1.6755555073,1.5916931436,,0.3133333325,0.2333333343,0.3066666722,0.2844444464,0.2998395491,,2.2050623894,2.252446413,2.2265121937,2.2280069987,2.2000385812
26798,0.3016767502,0.4636564255,0.3466340303,0.3706557353,0.365124817,,1.5399999619,1.9266666174,1.5599999428,1.6755555073,1.5958862618,,0.3133333325,0.2333333343,0.3066666722,0.2844444464,0.299069794,,2.2050623894,2.252446413,2.2265121937,2.2280069987,2.2014370021
26814,0.2797889709,0.4496498108,0.39546749,0.3749687572,0.365617014,,1.706666708,1.3133333921,1.5066666603,1.5088889201,1.5915363947,,0.2800000012,0.2800000012,0.2133333385,0.2577777803,0.2970051933,,2.2399673462,2.2024178505,2.1358628273,2.1927493413,2.201002619
26827,0.278567791,0.4776222706,0.3275222182,0.3612374266,0.3653980346,,1.5399999619,1.6599999666,1.5199999809,1.5733333031,1.5906262401,,0.3799999952,0.3466666639,0.2466666698,0.324444443,0.2983771558,,2.1717305183,2.1998565197,2.2444865704,2.2053578695,2.2012203816
26829,0.2785975933,0.461397171,0.3630843461,0.3676930368,0.3655127847,,1.5399999619,1.6599999666,1.5199999809,1.5733333031,1.5897615933,,0.3799999952,0.3466666639,0.2466666698,0.324444443,0.2996805202,,2.1717305183,2.1998565197,2.2444865704,2.2053578695,2.2014272559
26928,0.2944135666,0.431091547,0.3595725596,0.3616925577,0.3653217734,,1.6799999475,1.7000000477,1.4800000191,1.6200000048,1.5912735138,,0.3266666532,0.3199999928,0.3199999928,0.322222213,0.3008076048,,2.1469221115,2.2067825794,2.1529676914,2.1688907941,2.1998004329
27067,0.2750923634,0.4301898479,0.3246893287,0.3433238467,0.364221877,,1.5733333826,1.3666666746,1.6933333874,1.5444444815,1.5889320622,,0.3199999928,0.3533333242,0.2800000012,0.3177777727,0.3016561132,,2.1966063976,2.2065038681,2.2448792458,2.2159965038,2.2006102364
27078,0.2584478855,0.42253685,0.3557059169,0.3455635508,0.3632889607,,1.6733332872,1.3400000334,1.6133333445,1.5422222217,1.5865965702,,0.3000000119,0.3533333242,0.200000003,0.2844444464,0.3007955299,,2.1566030979,2.1853971481,2.1904454231,2.1774818897,2.1994538191
27142,0.2873306274,0.4445335865,0.3747804761,0.3688815633,0.3635685909,,1.7000000477,1.4600000381,1.4333332777,1.5311111212,1.5838222977,,0.2800000012,0.2800000012,0.3066666722,0.2888888915,0.3002001979,,2.1791567802,2.220625639,2.2321381569,2.210640192,2.2000131377
27148,0.2916092873,0.4010148048,0.3251055777,0.3392432233,0.3623523225,,1.7000000477,1.4600000381,1.4333332777,1.5311111212,1.5811867389,,0.2800000012,0.2800000012,0.3066666722,0.2888888915,0.2996346326,,2.1791567802,2.220625639,2.2321381569,2.210640192,2.2005444904
27154,0.2899475098,0.4036507607,0.3404890895,0.3446957866,0.3614694957,,1.8400000334,1.7799999714,1.5133333206,1.7111111085,1.5876829574,,0.2733333409,0.2866666615,0.3199999928,0.2933333317,0.2993195676,,2.2150464058,2.2329361439,2.1752493382,2.2077439626,2.200904464
27158,0.2941730022,0.4505002499,0.3229571581,0.3558768034,0.3611898611,,1.8400000334,1.7799999714,1.5133333206,1.7111111085,1.5938543649,,0.2733333409,0.2866666615,0.3199999928,0.2933333317,0.2990202558,,2.2150464058,2.2329361439,2.1752493382,2.2077439626,2.201246439
27159,0.3035376072,0.4650602341,0.3238611221,0.3641529878,0.3613380174,,1.8400000334,1.7799999714,1.5133333206,1.7111111085,1.5997172021,,0.2733333409,0.2866666615,0.3199999928,0.2933333317,0.2987359096,,2.2150464058,2.2329361439,2.1752493382,2.2077439626,2.2015713152
27234,0.3043828011,0.463344574,0.3391643763,0.3689639171,0.3617193124,,1.7000000477,1.5399999619,1.7599999905,1.6666666667,1.6030646754,,0.3600000143,0.3199999928,0.2666666806,0.3155555626,0.2995768922,,2.2226099968,2.269411087,2.2392501831,2.243757089,2.2036806038
27274,0.2838718891,0.4711167812,0.3520604372,0.3690163692,0.3620841652,,1.4066666365,1.5733333826,1.8133333921,1.5977778037,1.6028003318,,0.3133333325,0.3600000143,0.3266666532,0.3333333333,0.3012647143,,2.2270042896,2.2505216599,2.2352309227,2.2375856241,2.2053758549
27329,0.2705705166,0.464581728,0.3439276814,0.3596933087,0.3619646224,,1.3733333349,1.6000000238,1.5666667223,1.5133333604,1.5983269832,,0.3866666555,0.3066666722,0.2866666615,0.3266666631,0.3025348117,,2.1820352077,2.1222090721,2.2199349403,2.1747264067,2.2038433824
27358,0.2758083344,0.4022574425,0.3501390815,0.3427349528,0.3610031389,,1.3799999952,1.4933333397,1.5933333635,1.4888888995,1.592855079,,0.3266666532,0.3266666532,0.3066666722,0.3199999928,0.3034080708,,2.1519255638,2.1410992146,2.2544448376,2.182489872,2.2027757069
27438,0.3173508644,0.4374752045,0.3498903513,0.3682388067,0.3613649223,,1.5333333015,1.4199999571,1.6266666651,1.5266666412,1.5895456571,,0.3866666555,0.2866666615,0.3266666532,0.3333333234,0.3049043334,,2.1870398521,2.1904444695,2.226089716,2.2011913459,2.2026964889
27449,0.2985186577,0.4000091553,0.361377418,0.3533017437,0.3609617634,,1.8066666126,1.5933333635,1.6399999857,1.6799999873,1.5940683736,,0.2933333218,0.3000000119,0.2533333302,0.2822222213,0.3037702278,,2.1893689632,2.2098522186,2.2106809616,2.2033007145,2.2027267002
27457,0.3144905567,0.426804781,0.3270164728,0.3561039368,0.3607188721,,1.8866666555,1.4600000381,1.5666667223,1.6377778053,1.5962538452,,0.3199999928,0.3066666722,0.3000000119,0.3088888923,0.304026161,,2.1334605217,2.1362528801,2.2457818985,2.1718317668,2.2011819535
27505,0.2928738594,0.4412505627,0.3616844416,0.3652696212,0.3609464095,,1.5333333015,1.6533333063,1.5333333015,1.5733333031,1.5951078181,,0.3333333433,0.2866666615,0.3333333433,0.3177777827,0.3047137421,,2.1745350361,2.2335309982,2.2468528748,2.218306303,2.202038171
27529,0.3158028126,0.4293549061,0.3521918654,0.3657831947,0.3611882488,,1.7866666317,1.4866666794,1.3400000334,1.5377777815,1.5922413163,,0.3199999928,0.3733333349,0.3066666722,0.3333333333,0.3061447217,,2.1479511261,2.1693179607,2.2550940514,2.1907877127,2.201475648
27569,0.2700676918,0.4228489399,0.3965168297,0.3631444871,0.3612860607,,1.3400000334,1.8733333349,1.5133333206,1.575555563,1.5914070286,,0.3133333325,0.2466666698,0.2733333409,0.2777777811,0.3047263746,,2.2195198536,2.1890473366,2.2167699337,2.208445708,2.201824151
27572,0.2833194733,0.4328269958,0.4044218063,0.3735227585,0.3618978956,,1.5599999428,1.5066666603,1.6733332872,1.5799999634,1.5908366754,,0.3000000119,0.3600000143,0.2066666633,0.2888888965,0.3039345007,,2.1673834324,2.1873435974,2.2394113541,2.198046128,2.2016352499
27603,0.2932434082,0.4499459267,0.3379265666,0.3603719672,0.3618215992,,1.5399999619,1.4933333397,1.4400000572,1.4911111196,1.5858503976,,0.3600000143,0.3266666532,0.3199999928,0.3355555534,0.3055155534,,2.1879532337,2.2281885147,2.2128071785,2.2096496423,2.2020359695
27613,0.2972576618,0.4456875324,0.3599730432,0.3676394125,0.3621124898,,1.6200000048,1.4733333588,1.7599999905,1.6177777847,1.5874467669,,0.4066666663,0.2666666806,0.2733333409,0.3155555626,0.3060175538,,2.1850631237,2.2239441872,2.2328131199,2.2139401436,2.2026311782
27620,0.280002594,0.4240860939,0.3288024068,0.3442970316,0.3612217169,,1.7599999905,1.4400000572,1.7466666698,1.6488889058,1.5905188739,,0.2933333218,0.2533333302,0.2733333409,0.2733333309,0.3043833427,,2.1812410355,2.2387259007,2.242051363,2.2206727664,2.2035332576
27634,0.3034870625,0.3982822895,0.3584145904,0.3533946474,0.3608303634,,1.4400000572,1.4400000572,1.5800000429,1.4866667191,1.5853262661,,0.3600000143,0.2866666615,0.2666666806,0.3044444521,0.3043863982,,2.2111077309,2.1788318157,2.2332782745,2.2077392737,2.2037435584
27638,0.294883728,0.4234271049,0.3526878357,0.3569995562,0.3606388231,,1.4400000572,1.4400000572,1.5800000429,1.4866667191,1.5803932888,,0.3600000143,0.2866666615,0.2666666806,0.3044444521,0.3043893009,,2.2111077309,2.1788318157,2.2332782745,2.2077392737,2.2039433442
27695,0.2746832371,0.4371619225,0.3575349152,0.3564600249,0.3604298832,,1.7799999714,1.5866667032,1.4733333588,1.6133333445,1.5820402916,,0.3266666532,0.3400000036,0.3133333325,0.3266666631,0.305503169,,2.1866598129,2.2001888752,2.1801509857,2.1889998913,2.2031961715
27715,0.2660827637,0.4210793972,0.3405201137,0.3425607582,0.3595364269,,1.5533332825,1.4133332968,1.5800000429,1.5155555407,1.578716054,,0.2666666806,0.3000000119,0.3000000119,0.2888889015,0.3046724556,,2.1694509983,2.1883645058,2.1799418926,2.1792524656,2.2019989862
27718,0.2841703892,0.3924341202,0.3365693092,0.3377246062,0.3584458359,,1.5533332825,1.4133332968,1.5800000429,1.5155555407,1.5755580284,,0.2666666806,0.3000000119,0.3000000119,0.2888889015,0.3038832779,,2.1694509983,2.1883645058,2.1799418926,2.1792524656,2.2008616602
27739,0.2792713642,0.4113907814,0.3409247398,0.3438622952,0.3577166588,,1.4466667175,1.4733333588,1.4199999571,1.4466666778,1.5691134608,,0.3066666722,0.3533333242,0.2066666633,0.2888888866,0.3031335583,,2.1776173115,2.2220263481,2.1792771816,2.1929736137,2.2004672579
27825,0.3298177719,0.4437494278,0.3868964911,0.3868212303,0.3591718874,,1.4400000572,1.5199999809,1.6333333254,1.5311111212,1.5672133438,,0.3600000143,0.3199999928,0.3066666722,0.3288888931,0.3044213251,,2.1878342628,2.2116570473,2.1717371941,2.1904095014,2.1999643701
27869,0.2922227383,0.4300284386,0.3959766626,0.3727426132,0.3598504237,,1.7000000477,1.4800000191,1.5133333206,1.5644444625,1.5670748998,,0.2866666615,0.2733333409,0.2666666806,0.275555561,0.3029780369,,2.2083258629,2.2345910072,2.2134447098,2.2187871933,2.2009055112
27916,0.2927641869,0.4654552937,0.3588038683,0.3723411163,0.3604749583,,1.5,1.4533333778,1.4733333588,1.4755555789,1.5624989337,,0.3666666746,0.3866666555,0.2800000012,0.3444444438,0.3050513572,,2.1677162647,2.2370717525,2.2329082489,2.2125654221,2.2014885068
27918,0.2893402576,0.4355597496,0.3441753983,0.3563584685,0.3602691338,,1.5,1.4533333778,1.4733333588,1.4755555789,1.558151766,,0.3666666746,0.3866666555,0.2800000012,0.3444444438,0.3070210115,,2.1677162647,2.2370717525,2.2329082489,2.2125654221,2.2020423525
27950,0.3279902935,0.409624815,0.333345592,0.3569869002,0.3601050222,,1.2533333302,1.4600000381,1.4066666365,1.3733333349,1.5489108444,,0.2666666806,0.3133333325,0.3000000119,0.2933333417,0.306336628,,2.2259714603,2.2242302895,2.2295925617,2.2265981038,2.2032701401
27968,0.3147397041,0.4118540287,0.3284037709,0.3516658346,0.3596830628,,1.5199999809,1.3266667128,1.7200000286,1.5222222408,1.5475764143,,0.226666674,0.3199999928,0.2599999905,0.2688888858,0.3044642409,,2.1964607239,2.21743536,2.2475073338,2.2204678059,2.2041300234
27991,0.2868945599,0.4355204105,0.3700852394,0.3641667366,0.3599072465,,1.4400000572,1.6533333063,1.2466666698,1.4466666778,1.5425309274,,0.3400000036,0.3533333242,0.3066666722,0.3333333333,0.3059076956,,2.1462945938,2.2470223904,2.2154943943,2.2029371262,2.2040703785
28105,0.295791626,0.3929386139,0.3404154181,0.3430485527,0.3590643118,,1.4400000572,1.5,1.5666667223,1.5022222598,1.5405154941,,0.3333333433,0.3799999952,0.3133333325,0.3422222237,0.307723422,,2.1872496605,2.1572618484,2.2366297245,2.1937137445,2.2035525468
28251,0.2977201939,0.4194672108,0.3456892967,0.3542922338,0.3588257079,,1.4733333588,1.5933333635,1.9400000572,1.6688889265,1.5469341657,,0.3133333325,0.3133333325,0.2866666615,0.3044444422,0.307559473,,2.2174901962,2.1730926037,2.2472531796,2.2126119932,2.2040055191
28277,0.2846736908,0.4525580406,0.3663055897,0.3678457737,0.3592767112,,1.5733333826,1.8200000525,1.5666667223,1.6533333858,1.5522541267,,0.3600000143,0.2933333218,0.2466666698,0.300000002,0.3071814994,,2.2073862553,2.2182824612,2.2204406261,2.2153697809,2.2045737322
28285,0.2848172188,0.4488096237,0.3347154558,0.3561140994,0.3591185806,,1.8133333921,1.5866667032,1.6266666651,1.6755555868,1.5584191997,,0.3000000119,0.3466666639,0.3199999928,0.3222222229,0.3079335356,,2.2089285851,2.2518594265,2.238079071,2.2329556942,2.2059928303
28321,0.2757277489,0.4114458561,0.3604781926,0.3492172658,0.3586235148,,1.3400000334,1.706666708,1.4133332968,1.4866666794,1.5548315737,,0.3866666555,0.2933333218,0.3133333325,0.3311111033,0.309092414,,2.2156429291,2.2466211319,2.2024729252,2.2215789954,2.2067721386
28376,0.2760562897,0.4110839367,0.3352243006,0.3407881757,0.3577317479,,1.6200000048,1.7785234451,1.706666708,1.7017300526,1.5621764976,,0.3266666532,0.2013422847,0.2533333302,0.2604474227,0.3066601644,,2.164732933,2.214094162,2.2426753044,2.2071674665,2.206791905
28438,0.2993724346,0.4612445831,0.3134705126,0.3580291768,0.3577466193,,1.4533333778,1.5733333826,1.6133333445,1.5466667016,1.5614010078,,0.3333333433,0.2733333409,0.3133333325,0.3066666722,0.3066604898,,2.1857538223,2.2683215141,2.2221889496,2.2254214287,2.2077233812
28451,0.284014225,0.4203968048,0.3563593626,0.3535901308,0.3575387949,,1.4400000572,1.4466667175,1.4666666985,1.4511111577,1.5558865153,,0.2800000012,0.3133333325,0.3933333457,0.3288888931,0.30777191,,2.2225527763,2.2613072395,2.1703305244,2.2180635134,2.2082403878
28460,0.2946147919,0.4234411716,0.3411037326,0.353053232,0.3573145168,,1.5066666603,1.5333333015,1.5266666412,1.522222201,1.5542032996,,0.2800000012,0.2599999905,0.3000000119,0.2800000012,0.3063833145,,2.1953189373,2.2373130322,2.2138223648,2.2154847781,2.2086026073
28543,0.2681369781,0.462790966,0.3623564839,0.3644281427,0.3576701981,,1.293333292,1.646666646,1.5199999809,1.4866666396,1.5508264666,,0.3600000143,0.3199999928,0.3133333325,0.3311111132,0.3076197045,,2.2068872452,2.144661665,2.1875398159,2.179696242,2.207157289
28572,0.3018548489,0.4446954727,0.3483756781,0.3649753332,0.3580354548,,1.4733333588,1.7799999714,1.4800000191,1.5777777831,1.5521740324,,0.4133333266,0.2866666615,0.3000000119,0.3333333333,0.3089053859,,2.2074258327,2.1668350697,2.2412753105,2.2051787376,2.2070583615
28611,0.3159394264,0.4319326878,0.3531965017,0.367022872,0.3584848257,,1.6066666842,1.8933333158,1.6133333445,1.7044444482,1.5597875532,,0.3333333433,0.2466666698,0.2866666615,0.2888888915,0.3079045612,,2.2089235783,2.2113456726,2.1755514145,2.1986068885,2.2066357878
28676,0.3206100464,0.4443545341,0.323012352,0.3626589775,0.3586935333,,1.5800000429,1.9800000191,1.4866666794,1.6822222471,1.5659092879,,0.3199999928,0.2533333302,0.2733333409,0.2822222213,0.3066204442,,2.2169725895,2.2055969238,2.2258808613,2.2161501249,2.2071115047
28891,0.2934346199,0.428147316,0.3364770412,0.3526863257,0.3583931729,,1.5933333635,1.5199999809,1.5133333206,1.5422222217,1.5647249346,,0.3799999952,0.2933333218,0.2866666615,0.3199999928,0.3072894216,,2.2004199028,2.1846649647,2.2331264019,2.2060704231,2.2070594506
28970,0.2787861824,0.4231238365,0.3493552506,0.3504217565,0.3579946021,,1.6000000238,1.6866666079,1.4600000381,1.5822222233,1.565599799,,0.2333333343,0.3066666722,0.2399999946,0.2600000004,0.3049249506,,2.2272627354,2.1692180634,2.2448866367,2.2137891452,2.2073959353
28996,0.2867600918,0.4191675186,0.3571593761,0.3543623288,0.3578129884,,1.353333354,1.4333332777,1.4466667175,1.4111111164,1.5578753649,,0.3333333433,0.3400000036,0.3066666722,0.326666673,0.3060120367,,2.2310919762,2.2457180023,2.1534838676,2.2100979487,2.207531036
29018,0.2947192192,0.3998937607,0.3487818837,0.3477982879,0.3573122534,,1.4400000572,1.2866666317,1.5,1.4088888963,1.5504260415,,0.3400000036,0.3333333433,0.2866666615,0.3200000028,0.306711435,,2.1772973537,2.2117509842,2.1565506458,2.1818663279,2.2062478006
29037,0.2836892605,0.4445195198,0.3522505164,0.3601530989,0.3574542957,,1.2666666508,1.5066666603,1.6200000048,1.4644444386,1.5461269613,,0.3133333325,0.3133333325,0.2800000012,0.3022222221,0.3064869743,,2.1561174393,2.1757516861,2.2055933475,2.1791541576,2.2048931184
29057,0.3160200119,0.4298861027,0.3469882607,0.3642981251,0.3577964871,,1.5933333635,1.6933333874,1.4733333588,1.5866667032,1.5481539484,,0.2800000012,0.3199999928,0.2733333409,0.2911111116,0.3057181812,,2.1653637886,2.2449257374,2.2510018349,2.2204304536,2.2056699852
29062,0.3110468388,0.4596517086,0.376470983,0.3823898435,0.3590261549,,1.6066666842,1.5033557415,1.4533333778,1.5211186012,1.5468021811,,0.3266666532,0.2550335526,0.4066666663,0.329455624,0.3069050534,,2.1621365547,2.2061612606,2.2164413929,2.1949130694,2.2051321394
29078,0.2727367878,0.4267246723,0.337785244,0.3457489014,0.3583622923,,1.4400000572,1.5933333635,1.3666666746,1.4666666985,1.5427954069,,0.3266666532,0.3199999928,0.2666666806,0.3044444422,0.3067820228,,2.1969587803,2.2175424099,2.2274432182,2.2139814695,2.2055746059
29090,0.3130874634,0.4217979908,0.3413534164,0.3587462902,0.3583814922,,1.5800000429,1.4600000381,1.5666667223,1.5355556011,1.5424334166,,0.3533333242,0.400000006,0.3333333433,0.3622222245,0.3095540329,,2.1403326988,2.1893599033,2.2081437111,2.1792787711,2.2042598142
29106,0.2868020535,0.4391810894,0.3762084246,0.3673971891,0.358832277,,1.4933333397,1.3999999762,1.5466666222,1.4799999793,1.5393117448,,0.3666666746,0.3199999928,0.3066666722,0.3311111132,0.3106318869,,2.1245992184,2.20109272,2.2024993896,2.176063776,2.2028500123
29133,0.2964391708,0.4180860519,0.3520586491,0.3555279573,0.358667061,,1.5933333635,1.6399999857,1.706666708,1.6466666857,1.5446794918,,0.3066666722,0.3133333325,0.2800000012,0.300000002,0.3101002927,,2.1621155739,2.1744258404,2.2207520008,2.1857644717,2.2019957352
29201,0.292671442,0.3570516109,0.348543644,0.3327555656,0.3573714863,,1.3666666746,1.4199999571,1.5133333206,1.4333333174,1.5391121831,,0.4066666663,0.2866666615,0.3066666722,0.3333333333,0.3112619447,,2.1401593685,2.21053195,2.2241623402,2.1916178862,2.2014768428
29235,0.3031566143,0.4711415768,0.3420494199,0.3721158703,0.3581087055,,1.4266666174,1.4400000572,1.5533332825,1.473333319,1.5358232399,,0.3266666532,0.2333333343,0.2666666806,0.275555556,0.3094766253,,2.2322547436,2.2530031204,2.2086029053,2.2312869231,2.2029673468
29250,0.3097960949,0.4311592579,0.3503189385,0.3637580971,0.358391175,,1.4933333397,1.4733333588,1.5533332825,1.5066666603,1.5343654109,,0.3666666746,0.3266666532,0.2866666615,0.3266666631,0.3103361271,,2.1957380772,2.1908886433,2.2099113464,2.1988460223,2.2027612806
29261,0.2915670872,0.4187858105,0.369287312,0.3598800699,0.3584656198,,1.4533333778,1.3666666746,1.8866666555,1.5688889027,1.5360915855,,0.2933333218,0.3466666639,0.1800000072,0.2733333309,0.3084859873,,2.2132275105,2.2436552048,2.225379467,2.2274207274,2.2039942529
29263,0.2641084194,0.4360034466,0.3509599566,0.3503572742,0.3580602025,,1.4533333778,1.3666666746,1.8866666555,1.5688889027,1.5377314514,,0.2933333218,0.3466666639,0.1800000072,0.2733333309,0.3067283545,,2.2132275105,2.2436552048,2.225379467,2.2274207274,2.2051655766
29271,0.2969470024,0.4193217754,0.3557626009,0.3573437929,0.358024382,,1.3466666937,1.7000000477,1.9266666174,1.6577777863,1.5437337681,,0.3733333349,0.2733333409,0.2666666806,0.3044444521,0.3066141594,,2.1721131802,2.233921051,2.2151088715,2.2070477009,2.2052596828
29276,0.3067259789,0.37068367,0.3520748615,0.3431615035,0.3572812381,,1.3466666937,1.7000000477,1.9266666174,1.6577777863,1.549435969,,0.3733333349,0.2733333409,0.2666666806,0.3044444521,0.306505674,,2.1721131802,2.233921051,2.2151088715,2.2070477009,2.2053490837
29309,0.2791748047,0.3879828453,0.3531911075,0.3401162525,0.3564229888,,1.4866666794,1.5666667223,1.6666666269,1.5733333429,1.5506308377,,0.3799999952,0.3466666639,0.2933333218,0.3399999936,0.30818039,,2.1863231659,2.2105526924,2.2469441891,2.2146066825,2.2058119637
29366,0.3004071712,0.3543334007,0.3266432285,0.3271279335,0.3549582361,,1.6066666842,1.6200000048,1.5399999619,1.5888888836,1.55254374,,0.3466666639,0.3600000143,0.3133333325,0.3400000036,0.3097713707,,2.1955060959,2.1764309406,2.1980926991,2.1900099119,2.2050218611
29438,0.283105135,0.4137654305,0.3419547081,0.3462750912,0.3545240788,,1.7733333111,1.3666666746,1.5666667223,1.5688889027,1.5533609981,,0.2933333218,0.3333333433,0.2466666698,0.2911111116,0.3088383577,,2.1522424221,2.1675322056,2.2538759708,2.1912168662,2.2043316113
29471,0.2778730392,0.3982326984,0.3430804014,0.339728713,0.3537843105,,1.5,1.4666666985,1.6733332872,1.5466666619,1.5530262813,,0.3400000036,0.3333333433,0.2666666806,0.3133333425,0.309063107,,2.1726570129,2.244092226,2.1875967979,2.201448679,2.2041874647
29478,0.24827075,0.4592812061,0.3707369566,0.3594296376,0.3540665769,,1.5,1.4666666985,1.6733332872,1.5466666619,1.5527083004,,0.3400000036,0.3333333433,0.2666666806,0.3133333425,0.3092766188,,2.1726570129,2.244092226,2.1875967979,2.201448679,2.2040505254
29487,0.2638862133,0.460924387,0.3407232165,0.3551779389,0.354122145,,1.5333333015,1.3999999762,1.9733333588,1.6355555455,1.5568506626,,0.3400000036,0.400000006,0.3066666722,0.3488888939,0.3112572325,,2.1477386951,2.1981425285,2.2293813229,2.1917541822,2.2034357083
29537,0.2879765034,0.4466178417,0.4185740948,0.38438948,0.3556355117,,1.3200000525,1.5933333635,1.3666666746,1.4266666969,1.5503414643,,0.2733333409,0.2933333218,0.3000000119,0.2888888915,0.3101388155,,2.2048208714,2.1891064644,2.1870346069,2.1936539809,2.2029466219
29540,0.296227932,0.4542284012,0.3591992259,0.3698851864,0.3563479955,,1.7266666889,1.2466666698,1.5733333826,1.5155555805,1.5486021701,,0.3066666722,0.2133333385,0.3666666746,0.2955555618,0.3094096528,,2.1993522644,2.2130506039,2.1875350475,2.1999793053,2.2027982561
29561,0.2746343613,0.4308853149,0.3467078805,0.3507425189,0.3560677216,,1.6733332872,1.6666666269,1.5933333635,1.6444444259,1.5533942829,,0.3400000036,0.3266666532,0.2933333218,0.3199999928,0.3099391698,,2.1799869537,2.2005627155,2.2128126621,2.1977874438,2.2025477155
29573,0.2555572987,0.4324700832,0.3730020523,0.3536764781,0.3559481595,,1.4466667175,1.6000000238,1.6000000238,1.5488889217,1.5531690149,,0.3266666532,0.2800000012,0.2733333409,0.2933333317,0.3091088779,,2.1927127838,2.201392889,2.1960170269,2.1967075666,2.202255708
29592,0.306522131,0.4163031578,0.3708142638,0.3645465175,0.3563780774,,1.4866666794,1.5,1.4400000572,1.4755555789,1.5492883431,,0.2933333218,0.3533333242,0.3000000119,0.3155555526,0.3094312116,,2.1854913235,2.1850771904,2.2223777771,2.1976487637,2.2020253608
29611,0.2762813568,0.4225656986,0.3507632315,0.3498700957,0.3560526783,,1.6799999475,1.6333333254,1.3200000525,1.5444444418,1.549046148,,0.2666666806,0.2866666615,0.2800000012,0.2777777811,0.3078485401,,2.2049224377,2.1774396896,2.1911187172,2.1911602815,2.2014821068
29747,0.285276413,0.3809454441,0.3816450536,0.3492889702,0.3557144929,,1.5266666412,1.4133332968,1.5399999619,1.4933333,1.5462605056,,0.3600000143,0.2933333218,0.2533333302,0.3022222221,0.3075672242,,2.1977958679,2.1821756363,2.1958305836,2.1919340293,2.201004703
29759,0.2584877014,0.3974239826,0.3905726671,0.3488281171,0.3553701741,,1.4800000191,1.3466666937,1.5666667223,1.4644444784,1.5421697042,,0.3133333325,0.3266666532,0.3466666639,0.3288888832,0.3086333071,,2.1847960949,2.2360782623,2.2301778793,2.2170174122,2.2018053384


==> sigma_real_comp.csv <==
Step,soft_z_1,soft_z_2,0.95,soft_0_ms,,hard_z_1,hard_z_2,,hard_0_ms,,soft_zz5_1,soft_zz5_2,,soft_005_ms,,hard_zz5_1,hard_zz5_2,0.05,hard_005_ms,,soft_z2_1,soft_z2_2,,soft_02_ms,,hard_z2_1,hard_z2_2,,hard_02_ms,,Step2,soft_z1_1,soft_z1_2,,soft_01_ms,,hard_z1_2,hard_z1_1,,hard_01_ms
42,0.0064833467,0.0111135533,0.00879845,0.00879845,,0.0044494392,0.0200209059,0.0122351726,0.0122351726,,0.1898640394,0.3411894739,0.2655267566,0.2655267566,,0.1677750349,0.0448918901,0.1063334625,0.1063334625,,0.4912929833,0.4701485038,0.4807207435,0.4807207435,,0.6867461801,0.382109791,0.5344279855,0.5344279855,,18,0.4792498946,0.5178657174,0.498557806,0.498557806,,0.2917607725,0.6867461801,0.4892534763,0.4892534763
45,0.0053523155,0.004401763,0.0048770392,0.00879845,,0.0044494392,0.0200209059,0.0122351726,0.0122351726,,0.0330783129,0.0635200292,0.048299171,0.2546653774,,0.1677750349,0.0448918901,0.1063334625,0.1063334625,,0.4814783633,0.456155777,0.4688170701,0.4801255599,,0.3331118226,0.382109791,0.3576108068,0.5255871266,,42,0.2876148224,0.3669477701,0.3272812963,0.4899939805,,0.3002800941,0.3331118226,0.3166959584,0.4806256004
71,0.000240225,0.0012709758,0.0007556004,0.0050731098,,0.000130794,0.0010291765,0.0005799853,0.0116524132,,0.3785557151,0.266928494,0.3227421045,0.2580692137,,0.4515311718,0.2700758576,0.3608035147,0.1063334625,,0.4263060093,0.3879463077,0.4071261585,0.4764755898,,0.3331118226,0.7121763229,0.5226440728,0.5254399739,,45,0.3149321675,0.3368442655,0.3258882165,0.4817886923,,0.3002800941,0.3331118226,0.3166959584,0.4724291183
94,0.0003045574,0.0023791175,0.0013418375,0.0009714759,,0.0003226638,0.0065318868,0.0034272753,0.0112411563,,0.337826252,0.3692244291,0.3535253406,0.2628420201,,0.4470819235,0.300288409,0.3736851662,0.1190569651,,0.5010926127,0.4085938632,0.454843238,0.4753939722,,0.8554779887,0.7571358681,0.8063069284,0.5394833216,,71,0.2223840654,0.5081950426,0.365289554,0.4759637354,,0.8883666396,0.8554779887,0.8719223142,0.4924037781
158,1.24E-05,0.0005615919,2.87E-04,0.0013233194,,1.41E-05,1.17E-05,1.29E-05,0.0106797422,,0.265298754,0.303691268,0.284495011,0.2639246696,,0.4867670536,0.4196778238,0.4532224387,0.1317883752,,0.2907402515,0.3065871,0.2986636758,0.4665574574,,0.7955583334,0.8579905629,0.8267744482,0.553847878,,94,0.221320197,0.368903935,0.295112066,0.4669211519,,0.760850668,0.7955583334,0.7782045007,0.5066938142
167,8.16E-06,0.0002111145,1.10E-04,0.0003388313,,6.38E-06,2.94E-05,1.79E-05,0.0101466488,,0.1971723139,0.2770505548,0.2371114343,0.2625840078,,0.4181929529,0.4189350009,0.4185639769,0.1478600784,,0.2376619577,0.2695485651,0.2536052614,0.4559098476,,0.7972736359,0.8119182587,0.8045959473,0.5663852814,,158,0.1967451423,0.1189852729,0.1578652076,0.4514683547,,0.4946727157,0.7972736359,0.6459731758,0.5136577823
229,2.32E-06,7.13E-05,3.68E-05,0.0001210964,,2.77E-06,1.91E-06,2.34E-06,0.0096394333,,0.1677237153,0.1051530764,0.1364383958,0.2562767272,,0.554592073,0.4655686319,0.5100803524,0.1613952733,,0.2615935206,0.3121254444,0.2868594825,0.4474573293,,0.8615704775,0.564653039,0.7131117582,0.5737216053,,167,0.1460895985,0.2185320556,0.1823108271,0.4380104783,,0.8932518959,0.8615704775,0.8774111867,0.5318454525
234,1.76E-06,5.05E-05,2.61E-05,4.10314121424962E-05,,1.61E-06,4.36E-05,2.26E-05,0.0091585908,,0.0936599672,0.1186421514,0.1061510593,0.2487704438,,0.7863147259,0.7209370136,0.7536258698,0.1788295272,,0.2769023776,0.3843441904,0.330623284,0.4416156271,,0.84378016,0.6467288136,0.7452544868,0.5822982494,,229,0.320174098,0.196407482,0.25829079,0.4290244939,,0.7522349358,0.84378016,0.7980075479,0.5451535573
255,1.35E-05,1.46E-06,7.50E-06,2.68843161423885E-05,,1.29E-05,1.13E-05,1.21E-05,0.0087012677,,0.3384942114,0.2671611309,0.3028276712,0.2514733052,,0.4155534208,0.4530348182,0.4342941195,0.2075693444,,0.4054066539,0.4918301105,0.4486183822,0.4419657648,,0.8912497163,0.6331617236,0.7622057199,0.5912936229,,234,0.2489220202,0.0975115821,0.1732168011,0.4162341093,,0.8818063736,0.8912497163,0.8865280449,0.5622222816
273,9.07E-06,1.84E-06,5.45E-06,8.47167927205931E-06,,8.69E-06,1.90E-06,5.29E-06,0.0082664691,,0.2013419122,0.1146718264,0.1580068693,0.2467999834,,0.4320579469,0.6603118181,0.5461848825,0.2189055831,,0.1976912618,0.5101758242,0.353933543,0.4375641537,,0.8997533321,0.7803457975,0.8400495648,0.60373142,,255,0.2594464719,0.4337069392,0.3465767056,0.4127512391,,0.9110400677,0.8997533321,0.9053966999,0.5793810026
308,1.63E-06,1.53E-05,8.46E-06,5.60461408230904E-06,,1.25E-06,1.43E-05,7.80E-06,0.0078535357,,0.2188814878,0.1373716593,0.1781265736,0.2433663129,,0.7624154091,0.5981979966,0.6803067029,0.2352695481,,0.3895606995,0.4460169077,0.4177888036,0.4365753862,,0.920011282,0.7986125946,0.8593119383,0.6165104459,,273,0.1824544519,0.2595286071,0.2209915295,0.4031632536,,0.8148120046,0.920011282,0.8674116433,0.5937825346
310,1.73E-06,1.43E-05,8.01E-06,8.31742176399968E-06,,1.57E-06,1.06E-05,6.07E-06,0.0074611623,,0.1398207098,0.2985554338,0.2191880718,0.2421574009,,0.5550698638,0.6462352872,0.6006525755,0.2575214058,,0.3187999725,0.3272953629,0.3230476677,0.4308990003,,0.8932594061,0.780215323,0.8367373645,0.6275217918,,308,0.2018154263,0.2037795931,0.2027975097,0.3931449664,,0.7170555592,0.8932594061,0.8051574826,0.604351282
318,2.37E-06,9.57E-06,5.97E-06,8.02791151125508E-06,,1.57E-06,1.06E-05,6.07E-06,0.0070884077,,0.0898815766,0.2055945396,0.1477380581,0.2374364337,,0.5550698638,0.6462352872,0.6006525755,0.2746779643,,0.3378010392,0.3750505447,0.356425792,0.4271753399,,0.9087007046,0.780215323,0.8444580138,0.6383686029,,310,0.2474584281,0.3302125037,0.2888354659,0.3879294914,,0.8352451324,0.9087007046,0.8719729185,0.6177323638
421,1.94E-07,1.64E-06,9.16E-07,6.0722592958601E-06,,1.88E-07,1.81E-06,1.00E-06,0.0067340374,,0.1649376899,0.2019245178,0.1834311038,0.2347361672,,0.7866523266,0.7587828636,0.7727175951,0.2909766949,,0.5353052616,0.4115493298,0.4734272957,0.4294879377,,0.9087007046,0.570497036,0.7395988703,0.6434301163,,318,0.1534449458,0.3893455565,0.2713952512,0.3821027794,,0.8352451324,0.9087007046,0.8719729185,0.6304443916
460,0.0004977092,8.45E-07,0.0002492771,1.17407054174437E-06,,6.91E-07,8.38E-07,7.64E-07,0.0063973737,,0.2950918376,0.1350879073,0.2150898725,0.2337538525,,0.6607329845,0.7989199162,0.7298264503,0.3150637399,,0.2361931801,0.4391571879,0.337675184,0.4248973,,0.8700594306,0.6024999619,0.7362796962,0.6480725953,,347,0.3742833138,0.1698815525,0.2720824331,0.3766017621,,0.7899233699,0.8700594306,0.8299914002,0.640421742
474,1.35E-06,5.04E-07,9.25E-07,0.0002368719,,6.87E-07,5.72E-07,6.30E-07,0.0060775365,,0.1207399741,0.1186784655,0.1197092198,0.2280516209,,0.7895239592,0.8632202148,0.826372087,0.3358018754,,0.476298362,0.4438050985,0.4600517303,0.4266550215,,0.7542737126,0.5922369361,0.6732553244,0.6493317317,,367,0.2341150045,0.3179599643,0.2760374844,0.3715735482,,0.874935627,0.7542737126,0.8146046698,0.6491308884
536,8.89E-07,3.35E-07,6.12E-07,1.27226112673304E-05,,5.26E-07,2.75E-07,4.01E-07,0.0057736797,,0.0888213515,0.3549681902,0.2218947709,0.2277437784,,0.7937168479,0.6846415997,0.7391792238,0.360330386,,0.5714096427,0.4420718551,0.5067407489,0.4306593079,,0.756857872,0.6323238015,0.6945908368,0.651594687,,421,0.3278817832,0.1900746673,0.2589782253,0.365943782,,0.6794854403,0.756857872,0.7181716561,0.6525829268
563,2.41E-07,3.68E-07,3.05E-07,1.21751164353344E-06,,2.06E-07,3.04E-07,2.55E-07,0.0054850085,,0.0960940644,0.2611086369,0.1786013506,0.225286657,,0.9553388953,0.9514738917,0.9534063935,0.3792728279,,0.3163888752,0.3701665998,0.3432777375,0.4262902294,,0.6450050473,0.6576022506,0.6513036489,0.6515801351,,460,0.387625277,0.3764228821,0.3820240796,0.3667477969,,0.5317505002,0.6450050473,0.5883777738,0.6493726691
579,1.61E-07,4.35E-07,2.98E-07,3.50315412857421E-07,,1.56E-07,3.40E-07,2.48E-07,0.0052107705,,0.1181611866,0.0841059163,0.1011335514,0.2190790017,,0.9070037007,0.8370642066,0.8720339537,0.4079795062,,0.5000349879,0.5308651924,0.5154500902,0.4307482224,,0.6759546995,0.401907742,0.5389312208,0.6459476894,,474,0.3978744149,0.2462312281,0.3220528215,0.3645130482,,0.7086903453,0.6759546995,0.6923225224,0.6515201618
586,1.29E-07,3.96E-07,2.63E-07,3.00615166302163E-07,,1.29E-07,3.19E-07,2.24E-07,0.0049502431,,0.142742455,0.293698281,0.218220368,0.21903607,,0.4686730206,0.6933935285,0.5810332745,0.4311822285,,0.3213834167,0.2319610864,0.2766722515,0.4230444239,,0.7064400315,0.7168768048,0.7116584182,0.6492332258,,536,0.1799900979,0.3295304775,0.2547602877,0.3590254101,,0.4148171246,0.7064400315,0.5606285781,0.6469755826
634,5.37E-07,1.20E-07,3.28E-07,2.64658857484394E-07,,1.74E-07,1.15E-07,1.44E-07,0.0047027382,,0.0516101681,0.1640982777,0.1078542229,0.2134769777,,0.7243161798,0.9076256752,0.8159709275,0.4386747808,,0.4141387939,0.299687922,0.356913358,0.4197378706,,0.6436095238,0.7271692157,0.6853893697,0.651041033,,563,0.316691041,0.2774846256,0.2970878333,0.3559285313,,0.7864199877,0.6436095238,0.7150147557,0.6503775413
647,4.29E-07,9.51E-08,2.62E-07,3.25088171803623E-07,,3.11E-07,9.93E-08,2.05E-07,0.0044676115,,0.156218186,0.0884137228,0.1223159544,0.2089189265,,0.6998165846,0.8799835443,0.7899000645,0.4575395882,,0.4339792132,0.3943027258,0.4141409695,0.4194580255,,0.846858561,0.6123031974,0.7295808792,0.6549680253,,579,0.2752711773,0.2840182781,0.2796447277,0.3521143411,,0.6733096242,0.846858561,0.7600840926,0.6558628688
661,3.02E-07,4.57E-07,3.80E-07,2.65190191510693E-07,,2.10E-07,2.24E-07,2.17E-07,0.0042442418,,0.0650794804,0.1080537066,0.0865665935,0.2028013098,,0.7976802588,0.814647913,0.8061640859,0.474157612,,0.3665390313,0.2830561996,0.3247976154,0.414725005,,0.7220762968,0.593183279,0.6576297879,0.6551011135,,586,0.3230778575,0.2104319483,0.2667549029,0.3478463692,,0.7612839937,0.7220762968,0.7416801453,0.6601537326
671,2.05E-07,4.30E-07,3.17E-07,3.74101842300576E-07,,1.58E-07,2.12E-07,1.85E-07,0.004032039,,0.0810269639,0.1634299308,0.1222284473,0.1987726667,,0.899382472,0.8523135781,0.8758480251,0.4907579357,,0.4386703372,0.4044031799,0.4215367585,0.4150655927,,0.7220762968,0.7700001001,0.7460381985,0.6596479677,,587,0.2640457153,0.3425338864,0.3032898009,0.3456185408,,0.7612839937,0.7220762968,0.7416801453,0.6642300533
714,5.80E-08,1.49E-07,1.04E-07,3.20321400932672E-07,,5.74E-08,1.48E-07,1.03E-07,0.0038304422,,0.0431082025,0.2768202722,0.1599642374,0.1968322453,,0.8002822399,0.7468101382,0.7735461891,0.5100124401,,0.4353932142,0.4468933344,0.4411432743,0.4163694768,,0.7243802547,0.5105948448,0.6174875498,0.6575399468,,634,0.1962683499,0.2620618641,0.229165107,0.3397958691,,0.7292559147,0.7243802547,0.7268180847,0.6673594548
722,5.09E-08,1.47E-07,9.87E-08,1.1448804089075E-07,,4.87E-08,1.46E-07,9.73E-08,0.0036389249,,0.0668881834,0.1686068773,0.1177475303,0.1928780095,,0.7392335534,0.8030322194,0.7711328864,0.5231891276,,0.3717668951,0.4812090397,0.4264879674,0.4168754013,,0.7209534645,0.5856812,0.6533173323,0.6573288161,,647,0.3116261363,0.1504562497,0.231041193,0.3343581353,,0.7753818035,0.7209534645,0.748167634,0.6713998638
771,3.16E-08,6.86E-08,5.01E-08,9.94960536437213E-08,,3.01E-08,6.75E-08,4.88E-08,0.0034569811,,0.2400085926,0.0364749171,0.1382417548,0.1901461968,,0.8834853768,0.7250409126,0.8042631447,0.5355863155,,0.4774333835,0.370395124,0.4239142537,0.4172273439,,0.8066202402,0.593776226,0.7001982331,0.6594722869,,661,0.1375275254,0.2989352047,0.2182313651,0.3285517968,,0.7415254116,0.8066202402,0.7740728259,0.6765335119
785,0.0244050343,5.47E-08,0.0122025445,5.26099886112818E-08,,2.76E-08,5.77E-08,4.27E-08,0.0032841342,,0.2421794534,0.2777939439,0.2599866986,0.1936382219,,0.7927494645,0.8625916839,0.8276705742,0.549020157,,0.407550782,0.3794528544,0.3935018182,0.4160410676,,0.81358248,0.6316070557,0.7225947678,0.662628411,,671,0.2795206606,0.3604856431,0.3200031519,0.3281243645,,0.7778615355,0.81358248,0.7957220078,0.6824929367
787,6.99E-08,5.29E-08,6.14E-08,0.0115924199,,2.76E-08,5.77E-08,4.27E-08,0.0031199296,,0.0564234108,0.0816324502,0.0690279305,0.1874077073,,0.7927494645,0.8625916839,0.8276705742,0.5629526779,,0.3212660551,0.4301163554,0.3756912053,0.4140235745,,0.7416259646,0.6316070557,0.6866165102,0.6638278159,,714,0.181086421,0.3218152225,0.2514508218,0.3242906874,,0.6498332024,0.7416259646,0.6957295835,0.683154769
802,9.56E-08,4.19E-08,6.87E-08,0.0005796793,,7.21E-08,4.20E-08,5.71E-08,0.002963936,,0.0825042501,0.0487863012,0.0656452756,0.1813195857,,0.6830146313,0.7075371742,0.6952759027,0.5761885727,,0.4737293124,0.5019567609,0.4878430367,0.4177145476,,0.8243657947,0.5694397688,0.6969027817,0.6654815642,,722,0.2927358449,0.2605517507,0.2766437978,0.3219083429,,0.7292171717,0.8243657947,0.7767914832,0.6878366047
808,1.67E-07,3.86E-08,1.03E-07,2.9049276937256E-05,,7.21E-08,4.20E-08,5.71E-08,0.002815742,,0.1162042022,0.0409573838,0.078580793,0.1761826461,,0.6830146313,0.7075371742,0.6952759027,0.5821429392,,0.4206850827,0.3853955269,0.4030403048,0.4169808355,,0.8532116413,0.5694397688,0.7113257051,0.6677737713,,765,0.1586602926,0.249579072,0.2041196823,0.3160189099,,0.7910659313,0.8532116413,0.8221387863,0.6945517138
836,1.63E-07,3.14E-08,9.74E-08,0.00000155,,1.06E-07,3.25E-08,6.94E-08,0.0026749584,,0.0525118895,0.0953148678,0.0739133786,0.1710691827,,0.6658934355,0.6290761828,0.6474848092,0.5877995874,,0.3772787452,0.4158217907,0.3965502679,0.4159593071,,0.8532116413,0.5881650448,0.720688343,0.6704194999,,769,0.213059023,0.2196831107,0.2163710669,0.3110365177,,0.7910659313,0.8532116413,0.8221387863,0.7009310675
945,8.51E-08,1.76E-08,5.13E-08,0.00000017,,3.22E-08,1.79E-08,2.50E-08,0.0025412117,,0.0309281237,0.0525376648,0.0417328943,0.1646023683,,0.8324578404,0.5732198954,0.7028388679,0.5907838484,,0.3793067038,0.3198792338,0.3495929688,0.4126409902,,0.8138062954,0.5999084711,0.7068573833,0.672241394,,771,0.2350607365,0.1808939427,0.2079773396,0.3058835588,,0.7888353467,0.8138062954,0.801320821,0.7059505551
971,2.30E-08,1.45E-08,1.87E-08,5.7277842631265E-08,,2.11E-08,1.43E-08,1.77E-08,0.002414152,,0.0526046306,0.0512214676,0.0519130491,0.1589679023,,0.7176750898,0.2774087489,0.4975419194,0.5963865994,,0.3636341989,0.3134554923,0.3385448456,0.408936183,,0.6608966589,0.5353094339,0.5981030464,0.6685344766,,785,0.1900442392,0.2932021618,0.2416232005,0.3026705409,,0.7632672787,0.6608966589,0.7120819688,0.7062571258
972,2.30E-08,1.44E-08,1.87E-08,2.06649217152716E-08,,2.11E-08,1.43E-08,1.77E-08,0.0022934453,,0.1118571609,0.0546010025,0.0832290817,0.1551809613,,0.7176750898,0.2774087489,0.4975419194,0.5914443654,,0.3868141472,0.4461490512,0.4164815992,0.4093134538,,0.6608966589,0.5353094339,0.5981030464,0.6650129051,,787,0.3034227192,0.2735494375,0.2884860784,0.3019613178,,0.7632672787,0.6608966589,0.7120819688,0.706548368
978,2.32E-08,1.40E-08,1.86E-08,1.88062882570843E-08,,2.11E-08,1.43E-08,1.77E-08,0.0021787739,,0.0333973654,0.0443355963,0.0388664808,0.1493652373,,0.7176750898,0.2774087489,0.4975419194,0.5867492431,,0.3616661727,0.4566011131,0.4091336429,0.4093044632,,0.7434446216,0.5353094339,0.6393770278,0.6637311113,,802,0.1544674039,0.1830472499,0.1687573269,0.2953011182,,0.552380383,0.7434446216,0.6479125023,0.7036165747
1005,4.43E-08,1.23E-08,2.83E-08,1.85978086795971E-08,,3.41E-08,1.24E-08,2.32E-08,0.0020698364,,0.0533485934,0.0378187373,0.0455836654,0.1441761587,,0.9113206267,0.8571445942,0.8842326105,0.5822888769,,0.3923162222,0.3789278865,0.3856220543,0.4081203428,,0.7434446216,0.6225543022,0.6829994619,0.6646945288,,808,0.144145593,0.2144343555,0.1792899743,0.289500561,,0.552380383,0.7434446216,0.6479125023,0.7008313711
1014,4.47E-08,1.19E-08,2.83E-08,2.78156697701631E-08,,3.30E-08,1.18E-08,2.24E-08,0.0019663457,,0.0341452584,0.1098374054,0.0719913319,0.1405669173,,0.7443014383,0.7911613584,0.7677313983,0.5973860636,,0.412381947,0.3845317066,0.3984568268,0.407637167,,0.5984452963,0.5877786875,0.5931119919,0.6611154019,,836,0.1550734937,0.2956314683,0.225352481,0.286293157,,0.6513952017,0.5984452963,0.624920249,0.697035815
1063,2.25E-08,2.28E-08,2.27E-08,2.83081822428862E-08,,1.91E-08,2.31E-08,2.11E-08,0.0018680295,,0.0231376905,0.041012615,0.0320751527,0.1351423291,,0.7115038037,0.7010228634,0.7062633336,0.6059033303,,0.2829773426,0.3234748244,0.3032260835,0.4024166128,,0.8277339935,0.6183504462,0.7230422199,0.6642117428,,945,0.137937367,0.2258050144,0.1818711907,0.2810720587,,0.7852662206,0.8277339935,0.806500107,0.7025090296
1066,2.07E-08,2.12E-08,2.09E-08,2.29332298373808E-08,,1.91E-08,2.31E-08,2.11E-08,0.0017746291,,0.1732180715,0.0716249496,0.1224215105,0.1345062882,,0.7115038037,0.7010228634,0.7062633336,0.6109213305,,0.4132766724,0.2730685472,0.3431726098,0.3994544127,,0.769874692,0.6183504462,0.6941125691,0.6657067842,,971,0.2891395092,0.1352492869,0.212194398,0.2776281757,,0.6730536819,0.769874692,0.7214641869,0.7034567874
1093,1.53E-08,1.38E-08,1.45E-08,0.000000021,,1.38E-08,1.42E-08,1.40E-08,0.0016858983,,0.0317965187,0.0429739468,0.0373852327,0.1296502354,,0.8708683252,0.8709585071,0.8709134161,0.6156884307,,0.2520420849,0.3776544929,0.3148482889,0.3952241065,,0.769874692,0.6728557348,0.7213652134,0.6684897056,,972,0.3117906451,0.0873340964,0.1995623708,0.2737248854,,0.6730536819,0.769874692,0.7214641869,0.7043571574
1104,1.45E-08,1.27E-08,1.36E-08,1.48576113575272E-08,,1.31E-08,1.30E-08,1.31E-08,0.001601604,,0.0325971171,0.09632954,0.0644633286,0.1263908901,,0.8141293526,0.7900030017,0.8020661771,0.6284496799,,0.3366794288,0.3593831062,0.3480312675,0.3928644645,,0.769874692,0.5549058318,0.6623902619,0.6681847334,,978,0.2086680382,0.1656867862,0.1871774122,0.2693975118,,0.6730536819,0.769874692,0.7214641869,0.7052125089
1161,1.98E-08,8.89E-09,1.43E-08,1.3663696296333E-08,,1.49E-08,8.83E-09,1.18E-08,0.0015215244,,0.0406795368,0.2487892956,0.1447344162,0.1273080664,,0.7233897448,0.9544904232,0.838940084,0.6371305048,,0.3526083231,0.381174773,0.366891548,0.3915658187,,0.9093998671,0.7004727125,0.8049362898,0.6750223113,,1002,0.2374101281,0.1484791487,0.1929446384,0.2655748681,,0.9034409523,0.9093998671,0.9064204097,0.7152729039
1180,1.54E-08,8.37E-09,1.19E-08,1.42899045657415E-08,,1.17E-08,8.37E-09,1.00E-08,0.0014454487,,0.1714096963,0.0364269093,0.1039183028,0.1261385782,,0.9639638662,0.7327014804,0.8483326733,0.6472209837,,0.2628072798,0.417381376,0.3400943279,0.3889922442,,0.9093998671,0.431646198,0.6705230325,0.6747973473,,1005,0.1639919281,0.1275971085,0.1457945183,0.2595858506,,0.9034409523,0.9093998671,0.9064204097,0.7248302792
1261,7.85E-09,6.65E-09,7.25E-09,0.000000012,,7.21E-09,6.67E-09,6.94E-09,0.0013731766,,0.0368421115,0.0305661224,0.0337041169,0.1215168551,,0.6079904437,0.4937581718,0.5508743078,0.6572765682,,0.30063802,0.344315201,0.3224766105,0.3856664625,,0.8194957972,0.6585479975,0.7390218973,0.6780085748,,1014,0.3251003027,0.1081256494,0.216612976,0.2574372069,,0.8808845878,0.8194957972,0.8501901925,0.7310982749
1316,7.18E-09,5.85E-09,6.52E-09,7.4870861537665E-09,,6.24E-09,5.93E-09,6.09E-09,0.0013045181,,0.0478586964,0.1241851524,0.0860219244,0.1197421086,,0.9311906099,0.8631017804,0.8971461952,0.6519564552,,0.3170176744,0.3760251403,0.3465214074,0.3837092097,,0.7784004211,0.5657336712,0.6720670462,0.6777114984,,1063,0.2227445543,0.2236488611,0.2231967077,0.2557251819,,0.7523624897,0.7784004211,0.7653814554,0.7328124339
1319,7.19E-09,5.82E-09,6.50E-09,6.56492342057328E-09,,6.24E-09,5.93E-09,6.09E-09,0.0012392925,,0.0502322428,0.05366382,0.0519480314,0.1163524047,,0.9311906099,0.8631017804,0.8971461952,0.6642159422,,0.3603590429,0.3601679206,0.3602634817,0.3825369233,,0.7784004211,0.5657336712,0.6720670462,0.6774292758,,1066,0.2185297608,0.1586335003,0.1885816306,0.2523680044,,0.7523624897,0.7784004211,0.7653814554,0.734440885
1333,6.80E-09,5.64E-09,6.22E-09,6.50667196423049E-09,,6.14E-09,5.68E-09,5.91E-09,0.0011773282,,0.0938476324,0.0622721687,0.0780599006,0.1144377795,,0.759498477,0.6637340784,0.7116162777,0.6758624548,,0.3535113037,0.3772870898,0.3653991967,0.381680037,,0.7637215257,0.6130835414,0.6884025335,0.6779779387,,1093,0.2228345573,0.169371441,0.1961029992,0.2495547541,,0.7474494576,0.7637215257,0.7555854917,0.7354981153
1337,6.67E-09,5.61E-09,6.14E-09,6.2353843692079E-09,,6.14E-09,5.68E-09,5.91E-09,0.0011184621,,0.0703992695,0.024966117,0.0476826932,0.1111000252,,0.759498477,0.6637340784,0.7116162777,0.677650146,,0.2587257028,0.3325815797,0.2956536412,0.3773787172,,0.7637215257,0.6130835414,0.6884025335,0.6784991684,,1099,0.3331459463,0.1398849785,0.2365154624,0.2489027895,,0.7474494576,0.7637215257,0.7555854917,0.7365024841
1385,5.96E-09,5.19E-09,5.57E-09,6.14462140859558E-09,,5.48E-09,5.21E-09,5.34E-09,0.0010625392,,0.0548253246,0.0170501005,0.0359377125,0.1073419096,,0.4958023429,0.6700698137,0.5829360783,0.6793484526,,0.2345615625,0.3739522696,0.304256916,0.3737226271,,0.7253240347,0.6377556324,0.6815398335,0.6786512017,,1104,0.2194469273,0.1833230853,0.2013850063,0.2465269004,,0.8751416802,0.7253240347,0.8002328575,0.7396890028
1392,5.86E-09,5.13E-09,5.50E-09,5.60161825464793E-09,,5.34E-09,5.15E-09,5.24E-09,0.0010094125,,0.0498169959,0.0633142889,0.0565656424,0.1048030962,,0.4493777752,0.6397114992,0.5445446372,0.6745278339,,0.3401018083,0.3455078602,0.3428048342,0.3721767375,,0.8219124675,0.6567710638,0.7393417656,0.6816857299,,1156,0.2728384435,0.1466565728,0.2097475082,0.2446879307,,0.7507463694,0.8219124675,0.7863294184,0.7420210236
1414,5.56E-09,4.96E-09,5.26E-09,5.50241229118403E-09,,5.11E-09,4.96E-09,5.04E-09,0.0009589421,,0.028272232,0.0380118787,0.0331420554,0.1012200442,,0.7704912424,0.5769515634,0.6737214029,0.668028674,,0.2744007707,0.3400318921,0.3072163314,0.3689287172,,0.8353714943,0.5757371187,0.7055543065,0.6828791587,,1161,0.2017387301,0.106716305,0.1542275175,0.2401649101,,0.8476144075,0.8353714943,0.8414929509,0.7469946199
1426,4.93E-09,4.88E-09,4.90E-09,5.27309220670585E-09,,5.01E-09,4.90E-09,4.96E-09,0.0009109953,,0.0964044482,0.0428692847,0.0696368665,0.0996408853,,0.5003880858,0.5908432007,0.5456156433,0.6683133105,,0.3140257001,0.3604900539,0.337257877,0.3673451752,,0.8353714943,0.653409183,0.7443903387,0.6859547177,,1162,0.2230726182,0.1215434894,0.1723080538,0.2367720673,,0.8476144075,0.8353714943,0.8414929509,0.7517195365
1436,4.93E-09,4.79E-09,4.86E-09,4.91988331293947E-09,,4.77E-09,4.82E-09,4.79E-09,0.0008654458,,0.0598755814,0.2559947073,0.1579351444,0.1025555982,,0.8615745902,0.6365097165,0.7490421534,0.6621784271,,0.3353839219,0.3002967536,0.3178403378,0.3648699333,,0.7523682117,0.6627596617,0.7075639367,0.6870351786,,1180,0.2479134798,0.1273774058,0.1876454428,0.2343157361,,0.7296478152,0.7523682117,0.7410080135,0.7511839603
1466,2.86E-08,4.55E-09,1.66E-08,4.86481856637311E-09,,4.81E-09,4.58E-09,4.69E-09,0.0008221737,,0.0492018498,0.0388855115,0.0440436807,0.0996300024,,0.5103081465,0.702342093,0.6063251197,0.6665216134,,0.3203231096,0.3226974905,0.3215103,0.3627019516,,0.7942247391,0.6588510871,0.7265379131,0.6890103154,,1193,0.1654153764,0.1326680928,0.1490417346,0.230052036,,0.8275559545,0.7942247391,0.8108903468,0.7541692797
1477,2.20E-08,4.45E-09,1.32E-08,0.000000016,,1.07E-08,4.51E-09,7.63E-09,0.0007810654,,0.0316510722,0.0511733033,0.0414121877,0.0967191116,,0.8563458323,0.8021427989,0.8292443156,0.6635117887,,0.2759797871,0.339664638,0.3078222126,0.3599579647,,0.6571307778,0.5869928002,0.622061789,0.685662889,,1244,0.276504904,0.2427705973,0.2596377507,0.2315313217,,0.6855734587,0.6571307778,0.6713521183,0.7500284216
1491,1.40E-08,4.38E-09,9.20E-09,1.33613851472273E-08,,8.20E-09,4.38E-09,6.29E-09,0.0007420124,,0.0531775914,0.0256517492,0.0394146703,0.0938538896,,0.684035182,0.6436719298,0.6638535559,0.6717984151,,0.2737074196,0.3727374077,0.3232224137,0.3581211871,,0.742343843,0.6820446849,0.7121942639,0.6869894578,,1261,0.3350268602,0.1353220344,0.2351744473,0.231713478,,0.7828999758,0.742343843,0.7626219094,0.750658096
1523,7.37E-09,4.19E-09,5.78E-09,9.40621537515402E-09,,6.02E-09,4.19E-09,5.11E-09,0.0007049121,,0.0429720208,0.0172342658,0.0301031433,0.0906663523,,0.8015983105,0.6004511714,0.7010247409,0.6714011721,,0.3105887771,0.3066127896,0.3086007833,0.355645167,,0.7503942251,0.622395277,0.6863947511,0.6869597225,,1316,0.2348118126,0.1890227199,0.2119172662,0.2307236674,,0.6333827972,0.7503942251,0.6918885112,0.7477196167
1552,6.00E-09,4.02E-09,5.01E-09,0.000000006,,5.08E-09,4.02E-09,4.55E-09,0.0006696667,,0.0504847392,0.0281726401,0.0393286897,0.0880994691,,0.6587171555,0.6943005323,0.6765088439,0.6728823506,,0.2707478404,0.3169157505,0.2938317955,0.3525544984,,0.7503942251,0.6486887932,0.6995415092,0.6875888118,,1319,0.2832580805,0.2223121524,0.2527851164,0.2318267399,,0.6333827972,0.7503942251,0.6918885112,0.7449280615
1568,5.57E-09,3.93E-09,4.75E-09,5.05527023745207E-09,,4.86E-09,3.98E-09,4.42E-09,0.0006361836,,0.0263393596,0.0234766733,0.0249080164,0.0849398965,,0.5466278195,0.6432293057,0.5949285626,0.6730636752,,0.3192820549,0.3387811482,0.3290316015,0.3513783535,,0.5936163664,0.6559977531,0.6248070598,0.6844497242,,1333,0.3004723787,0.1710619479,0.2357671633,0.232023761,,0.7505626082,0.5936163664,0.6720894873,0.7412861328
1584,5.24E-09,3.86E-09,4.55E-09,4.76699466742277E-09,,4.54E-09,3.87E-09,4.20E-09,0.0006043746,,0.0743712708,0.0331722796,0.0537717752,0.0833814904,,0.6500705481,0.5870108604,0.6185407043,0.6691569196,,0.2556112707,0.2960418165,0.2758265436,0.347600763,,0.5936163664,0.6275857687,0.6106010675,0.6807572914,,1337,0.2774668336,0.2339298427,0.2556983382,0.2332074899,,0.7505626082,0.5936163664,0.6720894873,0.7378263005
1588,5.14E-09,3.84E-09,4.49E-09,4.5613365241324E-09,,4.54E-09,3.87E-09,4.20E-09,0.0005741561,,0.0374514945,0.0118142311,0.0246328628,0.080444059,,0.6500705481,0.5870108604,0.6185407043,0.6666261088,,0.2803282738,0.3337658346,0.3070470542,0.3455730776,,0.7723991871,0.6275857687,0.6999924779,0.6817190507,,1385,0.1444040537,0.1237183884,0.134061221,0.2282501764,,0.8011574745,0.7723991871,0.7867783308,0.740273902
1605,4.72E-09,3.75E-09,4.24E-09,4.4911552640236E-09,,4.31E-09,3.78E-09,4.04E-09,0.0005454485,,0.0285324063,0.0429317355,0.0357320709,0.0782084596,,0.4553607404,0.6275750399,0.5414678901,0.6642218386,,0.3401887417,0.272405833,0.3062972873,0.3436092881,,0.6679840684,0.5984748602,0.6332294643,0.6792945714,,1392,0.2264473587,0.1444576681,0.1854525134,0.2261102933,,0.5860463381,0.6679840684,0.6270152032,0.7346109671
1640,4.27E-09,3.61E-09,3.94E-09,4.24802473390517E-09,,3.93E-09,3.61E-09,3.77E-09,0.0005181763,,0.0164702926,0.0097989058,0.0131345992,0.0749547666,,0.1940074563,0.5540493727,0.3740284145,0.6580841412,,0.2333005369,0.3281036019,0.2807020694,0.3404639271,,0.5833153129,0.675111115,0.6292132139,0.6767905035,,1414,0.1824115962,0.2563037574,0.2193576768,0.2257726625,,0.6934462786,0.5833153129,0.6383807957,0.7297994585
1691,4.45E-09,3.41E-09,3.93E-09,0.000000004,,3.90E-09,3.41E-09,3.66E-09,0.0004922676,,0.0965503082,0.0272193812,0.0618848447,0.0743012705,,0.8256437778,0.5417311788,0.6836874783,0.6438813548,,0.2622616589,0.3414622545,0.3018619567,0.3385338286,,0.5070348382,0.7002395988,0.6036372185,0.6731328392,,1426,0.1884221137,0.2917841375,0.2401031256,0.2264891856,,0.6191328168,0.5070348382,0.5630838275,0.7214636769
1709,4.30E-09,3.35E-09,3.83E-09,3.93437630175557E-09,,3.79E-09,3.38E-09,3.59E-09,0.0004676544,,0.0261965841,0.0505024977,0.0383495409,0.072503684,,0.4439336956,0.4918527007,0.4678931981,0.645871661,,0.3143841624,0.3295822442,0.3219832033,0.3377062974,,0.4929975569,0.6475506425,0.5702740997,0.6679899023,,1436,0.1684413403,0.0926656276,0.130553484,0.2216924005,,0.7202275395,0.4929975569,0.6066125482,0.7157211205
1718,4.12E-09,3.32E-09,3.72E-09,3.83047755344059E-09,,3.71E-09,3.34E-09,3.53E-09,0.0004442719,,0.0180862043,0.046228528,0.0321573662,0.0704863681,,0.2321529537,0.5232693553,0.3777111545,0.6369727379,,0.3056827486,0.3134902716,0.3095865101,0.336300308,,0.7311879992,0.6303735375,0.6807807684,0.6686294456,,1466,0.2953808308,0.1531934738,0.2242871523,0.2218221381,,0.7672922611,0.7311879992,0.7492401302,0.717397071
1732,3.99E-09,3.28E-09,3.63E-09,3.72204087864343E-09,,3.57E-09,3.28E-09,3.43E-09,0.0004220585,,0.0288324282,0.0330356508,0.0309340395,0.0685087517,,0.3246806562,0.6976251602,0.5111529082,0.6240096587,,0.2744497359,0.2508326471,0.2626411915,0.3326173522,,0.7180844545,0.6399614215,0.679022938,0.6691491202,,1477,0.2294583917,0.1863544285,0.2079064101,0.2211263517,,0.6437020898,0.7180844545,0.6808932722,0.715571881
1734,3.93E-09,3.26E-09,3.60E-09,3.63833305610091E-09,,3.57E-09,3.28E-09,3.43E-09,0.0004009557,,0.0405460335,0.0135604739,0.0270532537,0.0664359768,,0.3246806562,0.6976251602,0.5111529082,0.6183668212,,0.2814446092,0.3118137717,0.2966291904,0.3308179441,,0.6008826494,0.6399614215,0.6204220355,0.666712766,,1491,0.1634266376,0.1246988401,0.1440627389,0.2172731711,,0.5025086403,0.6008826494,0.5516956449,0.7073780692
1737,3.91E-09,3.26E-09,3.59E-09,3.59983166493223E-09,,3.57E-09,3.28E-09,3.43E-09,0.0003809081,,0.0482778698,0.0361363888,0.0422071293,0.0652245344,,0.3246806562,0.6976251602,0.5111529082,0.6130061255,,0.3136711717,0.3016840816,0.3076776266,0.3296609282,,0.6377109289,0.6399614215,0.6388361752,0.6653189364,,1523,0.2166230679,0.1678962409,0.1922596544,0.2160224952,,0.7678694129,0.6377109289,0.7027901709,0.7071486743
1781,3.88E-09,3.12E-09,3.50E-09,3.58708535702396E-09,,3.41E-09,3.11E-09,3.26E-09,0.0003618629,,0.0071699638,0.0097902976,0.0084801307,0.0623873142,,0.549474299,0.4814139605,0.5154441297,0.6079134647,,0.2300532162,0.3297199607,0.2798865885,0.3271722112,,0.5453453064,0.6443540454,0.5948496759,0.6617954734,,1552,0.2016743124,0.1404795051,0.1710769087,0.2137752159,,0.6569623947,0.5453453064,0.6011538506,0.7018489331
1826,3.48E-09,3.03E-09,3.26E-09,3.50450663241507E-09,,3.18E-09,3.04E-09,3.11E-09,0.0003437699,,0.0439648405,0.0880465508,0.0660056956,0.0625682333,,0.5797740817,0.806119144,0.6929466128,0.6032899979,,0.2564947009,0.3406261802,0.2985604405,0.3257416227,,0.753169477,0.607155323,0.6801624,0.6627138197,,1568,0.2189050317,0.2034405768,0.2111728042,0.2136450953,,0.4735784829,0.753169477,0.6133739799,0.6974251855
1844,3.38E-09,2.98E-09,3.18E-09,3.26751471728517E-09,,3.08E-09,2.98E-09,3.03E-09,0.0003265815,,0.0178154223,0.0249293838,0.021372403,0.0605084418,,0.4274603426,0.6180943847,0.5227773637,0.6077728287,,0.2516046762,0.2903746665,0.2709896713,0.3230040251,,0.6997159123,0.6282164454,0.6639661789,0.6627764377,,1584,0.2148881257,0.1939489096,0.2044185176,0.2131837665,,0.5152077079,0.6997159123,0.6074618101,0.6929270167
1853,3.30E-09,2.96E-09,3.13E-09,3.18335565755659E-09,,3.04E-09,2.95E-09,2.99E-09,0.0003102526,,0.0078915367,0.0171077345,0.0124996356,0.0581080015,,0.4417224526,0.5340451002,0.4878837764,0.6035230554,,0.2316123098,0.3031963706,0.2674043402,0.3202240409,,0.6997159123,0.672318399,0.6860171556,0.6639384736,,1588,0.182626158,0.1153414398,0.1489837989,0.2099737681,,0.5152077079,0.6997159123,0.6074618101,0.6886537564
1866,3.23E-09,2.92E-09,3.07E-09,3.13167944746739E-09,,3.00E-09,2.92E-09,2.96E-09,0.0002947401,,0.0158243701,0.0177090466,0.0167667083,0.0560409368,,0.3279235363,0.3913248479,0.3596241921,0.5977410915,,0.2893584967,0.2472302616,0.2682943791,0.3176275578,,0.7710168958,0.7006602287,0.7358385623,0.667533478,,1605,0.1501231641,0.0876830295,0.1189030968,0.2054202345,,0.6446272135,0.7710168958,0.7078220546,0.6896121713
1869,3.24E-09,2.90E-09,3.07E-09,3.07722332496161E-09,,3.00E-09,2.92E-09,2.96E-09,0.0002800033,,0.0383990109,0.0133937448,0.0258963779,0.0545337089,,0.3279235363,0.3913248479,0.3596241921,0.5858352465,,0.237337023,0.2645640969,0.25095056,0.3142937079,,0.4118936956,0.7006602287,0.5562769622,0.6619706522,,1640,0.0761958957,0.1340201646,0.1051080301,0.2004046243,,0.4850847125,0.4118936956,0.448489204,0.6775560229
1877,3.21E-09,2.89E-09,3.05E-09,3.07134682486368E-09,,2.96E-09,2.89E-09,2.93E-09,0.0002660032,,0.0160213821,0.0250395406,0.0205304613,0.0528335465,,0.5460423231,0.5243550539,0.5351986885,0.5745246938,,0.3766684532,0.2611352205,0.3189018369,0.3145241143,,0.6151887774,0.6364367604,0.6258127689,0.6601627581,,1682,0.1870663911,0.077907443,0.1324869171,0.1970087389,,0.5513264537,0.6151887774,0.5832576156,0.6728411026
1917,3.00E-09,2.78E-09,2.89E-09,0.000000003,,2.82E-09,2.79E-09,2.80E-09,0.0002527032,,0.0102658384,0.0221985094,0.0162321739,0.0510034779,,0.4620785713,0.3277288973,0.3949037343,0.5725583935,,0.2670613527,0.247184515,0.2571229339,0.3116540553,,0.6936550736,0.668928802,0.6812919378,0.661219217,,1691,0.1375288963,0.1869222522,0.1622255743,0.1952695807,,0.7405831218,0.6936550736,0.7171190977,0.6750550023
1934,2.95E-09,2.74E-09,2.85E-09,2.90139171655655E-09,,2.75E-09,2.74E-09,2.75E-09,0.0002400682,,0.0179166403,0.013531927,0.0157242836,0.0492395182,,0.4983981252,0.526688695,0.5125434101,0.5636756606,,0.3255127966,0.2678388059,0.2966758013,0.3109051426,,0.7188972831,0.6764085293,0.6976529062,0.6630409015,,1709,0.1606444865,0.1021332145,0.1313888505,0.1920755442,,0.6245926619,0.7188972831,0.6717449725,0.6748895008
1947,2.90E-09,2.71E-09,2.81E-09,2.84921645891711E-09,,2.72E-09,2.72E-09,2.72E-09,0.0002280649,,0.0108081074,0.0252038185,0.0180059629,0.0476778404,,0.3443793058,0.7347393632,0.5395593345,0.561119048,,0.2047499716,0.3183411956,0.2615455836,0.3084371647,,0.5787032843,0.6346117854,0.6066575348,0.6602217332,,1718,0.1025469154,0.153458938,0.1280029267,0.1888719133,,0.6709238291,0.5787032843,0.6248135567,0.6723857036
2001,2.79E-09,2.59E-09,2.69E-09,2.80893317697514E-09,,2.59E-09,2.59E-09,2.59E-09,0.0002166618,,0.1484781802,0.037475422,0.0929768011,0.0499427884,,0.5500341058,0.5363297462,0.543181926,0.5600410624,,0.2723772228,0.2548282743,0.2636027485,0.3061954439,,0.7596570849,0.6797850728,0.7197210789,0.6631967005,,1732,0.1311691105,0.1602641642,0.1457166374,0.1867141495,,0.6049582362,0.7596570849,0.6823076606,0.6728818015
2036,2.67E-09,2.52E-09,2.60E-09,2.69799744111603E-09,,2.50E-09,2.54E-09,2.52E-09,0.0002058288,,0.0203572698,0.044291161,0.0323242154,0.0490618598,,0.1796826273,0.4564696252,0.3180761263,0.5591981055,,0.2543691695,0.3432233036,0.2987962365,0.3058254835,,0.7596570849,0.6586590409,0.7091580629,0.6654947686,,1734,0.0917066261,0.0950065404,0.0933565833,0.1820462712,,0.6049582362,0.7596570849,0.6823076606,0.6733530944
2077,5.91E-09,3.39E-09,4.65E-09,2.60128568430559E-09,,4.92E-09,3.16E-09,4.04E-09,0.0001955376,,0.0057384595,0.0407952815,0.0232668705,0.0477721103,,0.1364484727,0.4264504313,0.281449452,0.5471420066,,0.2918904424,0.2978388071,0.2948646247,0.3052774406,,0.7596570849,0.6313505769,0.6955038309,0.6669952217,,1737,0.0960490108,0.1659756452,0.131012328,0.179494574,,0.6049582362,0.7596570849,0.6823076606,0.6738008227
2096,4.77E-09,3.68E-09,4.22E-09,4.54676391246659E-09,,4.08E-09,3.35E-09,3.72E-09,0.0001857609,,0.0310969241,0.0210594535,0.0260781888,0.0466874142,,0.1830801368,0.3057195842,0.2443998605,0.5338573788,,0.2675033808,0.2952752113,0.2813892961,0.3040830333,,0.7150834203,0.5478486419,0.6314660311,0.6652187622,,1781,0.0817487538,0.0822230205,0.0819858871,0.1746191397,,0.3663966954,0.7150834203,0.5407400578,0.6671477845
2187,3.28E-09,5.48E-09,4.38E-09,4.23884642122203E-09,,2.90E-09,4.34E-09,3.62E-09,0.000176473,,0.0093626743,0.0052337232,0.0072981988,0.0447179535,,0.3847996891,0.4820181131,0.4334089011,0.5193845029,,0.2088936418,0.2833108902,0.246102266,0.301183995,,0.5504095554,0.5584853888,0.5544474721,0.6596801977,,1826,0.0546842851,0.082683444,0.0686838645,0.1693223759,,0.4540731311,0.5504095554,0.5022413433,0.6589024624
2199,3.15E-09,4.55E-09,3.85E-09,4.37147102586684E-09,,2.84E-09,3.91E-09,3.37E-09,0.0001676496,,0.0111811217,0.0063552,0.0087681608,0.0429204638,,0.404292196,0.4561547041,0.4302234501,0.5150857228,,0.2448781729,0.2845907807,0.2647344768,0.2993615191,,0.6932213306,0.6016809344,0.6474511325,0.6590687444,,1844,0.0550511591,0.051930014,0.0534905866,0.1635307865,,0.5901601315,0.6932213306,0.641690731,0.6580418759
2211,5.16E-09,4.23E-09,4.70E-09,3.87351891987414E-09,,4.25E-09,3.39E-09,3.82E-09,0.0001592673,,0.0292812008,0.0076765632,0.018478882,0.0416983847,,0.2697298229,0.3875317276,0.3286307752,0.5108426092,,0.1788280308,0.2772147655,0.2280213982,0.295794513,,0.5970446467,0.5817399621,0.5893923044,0.6555849224,,1853,0.083400622,0.0824703798,0.0829355009,0.1595010222,,0.5822073221,0.5970446467,0.5896259844,0.6546210813
2231,6.19E-09,3.96E-09,5.08E-09,4.65479645233199E-09,,4.79E-09,3.24E-09,4.02E-09,0.0001513041,,0.0045941672,0.0144866286,0.0095403979,0.0400904854,,0.171192795,0.3909274936,0.2810601443,0.5017320175,,0.2821590304,0.2150010467,0.2485800385,0.2934337893,,0.6576182246,0.5277798772,0.5926990509,0.6524406288,,1866,0.0608140714,0.1161582619,0.0884861667,0.1559502794,,0.6484555602,0.6576182246,0.6530368924,0.6545418718
2236,6.02E-09,3.91E-09,4.97E-09,5.05730117304157E-09,,4.79E-09,3.24E-09,4.02E-09,0.0001437391,,0.0110194236,0.016468633,0.0137440283,0.0387731626,,0.171192795,0.3909274936,0.2810601443,0.4906984238,,0.3272767067,0.2109136581,0.2690951824,0.2922168589,,0.6576182246,0.5277798772,0.5926990509,0.6494535499,,1869,0.0860516429,0.0574757047,0.0717636738,0.1517409491,,0.6484555602,0.6576182246,0.6530368924,0.6544666229
2237,6.09E-09,3.76E-09,4.92E-09,0.000000005,,4.79E-09,3.24E-09,4.02E-09,0.0001365523,,0.0086784223,0.0230575334,0.0158679779,0.0376279033,,0.171192795,0.3909274936,0.2810601443,0.4802165099,,0.2078639269,0.2775817513,0.2427228391,0.289742158,,0.8609322309,0.5277798772,0.6943560541,0.6516986751,,1877,0.0361225232,0.082680136,0.0594013296,0.1471239682,,0.5234466195,0.8609322309,0.6921894252,0.656352763
2257,5.72E-09,3.79E-09,4.75E-09,4.92601823036587E-09,,4.59E-09,3.19E-09,3.89E-09,0.0001297249,,0.007839147,0.0069343583,0.0073867526,0.0361158458,,0.2790026665,0.3272525668,0.3031276166,0.4702586916,,0.2918129563,0.27493155,0.2833722532,0.2894236627,,0.6781219244,0.5646676421,0.6213947833,0.6501834805,,1917,0.0689935759,0.0809641704,0.0749788731,0.1435167134,,0.6630272865,0.6781219244,0.6705746055,0.6570638551
2262,5.50E-09,3.72E-09,4.61E-09,4.76306611781547E-09,,4.34E-09,3.06E-09,3.70E-09,0.0001232389,,0.0237609111,0.0059092436,0.0148350773,0.0350518074,,0.2296346575,0.2460541427,0.2378444001,0.4619021378,,0.2851578295,0.3115806878,0.2983692586,0.2898709425,,0.6332061887,0.677351892,0.6552790403,0.6504382585,,1934,0.0593149811,0.0767397359,0.0680273585,0.1397422457,,0.7370656729,0.6332061887,0.6851359308,0.6584674589
2307,4.29E-09,3.07E-09,3.68E-09,4.61972765368007E-09,,3.58E-09,2.70E-09,3.14E-09,0.0001170771,,0.0077394573,0.0199423954,0.0138409263,0.0339912633,,0.2850774527,0.5010692477,0.3930733502,0.450699251,,0.2624983191,0.2857292891,0.2741138041,0.2890830856,,0.707709074,0.5428768396,0.6252929568,0.6491809935,,1944,0.0635826811,0.0853617042,0.0744721927,0.136478743,,0.6441175938,0.707709074,0.6759133339,0.6593397526
2319,4.09E-09,2.94E-09,3.51E-09,3.72604629083802E-09,,3.42E-09,2.64E-09,3.03E-09,0.0001112234,,0.0071266764,0.1013684496,0.054247563,0.0350040783,,0.368229866,0.5658386946,0.4670342803,0.4478179559,,0.2886500359,0.2170442939,0.2528471649,0.2872712896,,0.707709074,0.6214188337,0.6645639539,0.6499501415,,1947,0.0594533123,0.0884210318,0.0739371721,0.1333516645,,0.6441175938,0.707709074,0.6759133339,0.6601684317
2354,3.74E-09,2.76E-09,3.25E-09,3.52286476309453E-09,,3.09E-09,2.47E-09,2.78E-09,0.0001056623,,0.0079762852,0.0051967204,0.0065865028,0.0335831995,,0.1371165514,0.1338121891,0.1354643703,0.4487787721,,0.2526438236,0.2267503142,0.2396970689,0.2848925785,,0.7447189093,0.6379938722,0.6913563907,0.6520204539,,2001,0.0659846812,0.0713331774,0.0686589293,0.1301170277,,0.6840968132,0.7447189093,0.7144078612,0.6628804032
2389,3.36E-09,2.60E-09,2.98E-09,3.26131669375173E-09,,2.87E-09,2.35E-09,2.61E-09,0.0001003794,,0.0204024762,0.0057596369,0.0130810565,0.0325580924,,0.2645121813,0.3816376925,0.3230749369,0.433113052,,0.2479993701,0.2571875453,0.2525934577,0.2832776225,,0.7645035386,0.6931418777,0.7288227081,0.6558605666,,2013,0.0559003279,0.0792415962,0.067570962,0.1269897244,,0.5605490208,0.7645035386,0.6625262797,0.662862697
2390,3.34E-09,2.59E-09,2.96E-09,0.000000003,,2.80E-09,2.32E-09,2.56E-09,9.53605198873852E-05,,0.0104947826,0.0063295541,0.0084121684,0.0313507962,,0.2519131005,0.4743319154,0.3631225079,0.4276111463,,0.2826042473,0.2834052145,0.2830047309,0.2832639779,,0.6129789352,0.5450194478,0.5789991915,0.6520174979,,2036,0.1140796244,0.0550729334,0.0845762789,0.1248690521,,0.7444025874,0.6129789352,0.6786907613,0.6636541002
2392,3.34E-09,2.57E-09,2.96E-09,0.000000003,,2.80E-09,2.32E-09,2.56E-09,9.05926217450282E-05,,0.0096255662,0.0057034846,0.0076645254,0.0301664826,,0.2519131005,0.4743319154,0.3631225079,0.4243867144,,0.2354163975,0.2154997736,0.2254580855,0.2803736833,,0.6994643211,0.5450194478,0.6222418845,0.6505287172,,2077,0.0607441291,0.0463362634,0.0535401963,0.1213026094,,0.8580244184,0.6994643211,0.7787443697,0.6694086137
2436,2.95E-09,2.44E-09,2.70E-09,0.000000003,,2.54E-09,2.19E-09,2.36E-09,8.60631088728923E-05,,0.0186268184,0.0384919755,0.028559397,0.0300861283,,0.0796520337,0.393940717,0.2367963754,0.421323504,,0.2841059566,0.2498236895,0.266964823,0.2797032403,,0.5599892735,0.5887498856,0.5743695796,0.6467207603,,2085,0.0363135859,0.0889566317,0.0626351088,0.1183692343,,0.7192381024,0.5599892735,0.639613688,0.6679188674
2453,2.95E-09,3.11E-09,3.03E-09,2.70885846091493E-09,,2.49E-09,2.14E-09,2.32E-09,8.17600692240048E-05,,0.0114656985,0.0116638532,0.0115647758,0.0291600607,,0.3296773136,0.413826108,0.3717517108,0.4120971476,,0.2089567184,0.197119087,0.2030379027,0.2758699734,,0.5599892735,0.5880830288,0.5740361512,0.6430865299,,2089,0.0295601096,0.0349103622,0.0322352359,0.1140625344,,0.7192381024,0.5599892735,0.639613688,0.6665036084
2455,2.92E-09,3.06E-09,2.99E-09,0.000000003,,2.49E-09,2.14E-09,2.32E-09,7.76721815575617E-05,,0.0091211777,0.0137012694,0.0114112236,0.0282726189,,0.3296773136,0.413826108,0.3717517108,0.4100798758,,0.2801590562,0.3092819154,0.2947204858,0.276812499,,0.8561582565,0.5880830288,0.7221206427,0.6470382355,,2096,0.0267722458,0.0633130744,0.0450426601,0.1106115407,,0.5879052877,0.8561582565,0.7220317721,0.6692800166
2460,2.87E-09,3.15E-09,3.01E-09,0.000000003,,2.44E-09,2.50E-09,2.47E-09,7.37886959700626E-05,,0.0105162542,0.0188766457,0.01469645,0.0275938104,,0.1378610581,0.5667721033,0.3523165807,0.4081634675,,0.2170640528,0.2024374008,0.2097507268,0.2734594104,,0.7245469093,0.6081955433,0.6663712263,0.6480048851,,2187,0.0079636769,0.0406118929,0.0242877849,0.1062953529,,0.6951832771,0.7245469093,0.7098650932,0.6713092705
2485,2.77E-09,2.78E-09,2.78E-09,0.000000003,,2.38E-09,2.37E-09,2.37E-09,7.00993798713484E-05,,0.0686886683,0.0154435169,0.0420660926,0.0283174245,,0.1629611254,0.6265798807,0.394770503,0.4053711232,,0.223957032,0.1290245056,0.1764907688,0.2686109783,,0.7093522549,0.5458512902,0.6276017725,0.6469847294,,2191,0.0131768025,0.050807599,0.0319922008,0.1025801953,,0.5019642711,0.7093522549,0.605658263,0.6680267201
2486,2.75E-09,2.74E-09,2.75E-09,2.78737661203725E-09,,2.38E-09,2.37E-09,2.37E-09,6.65945295775699E-05,,0.0350383297,0.0115872994,0.0233128145,0.028067194,,0.1629611254,0.6265798807,0.394770503,0.4048410922,,0.2525749505,0.1851559132,0.2188654318,0.266123701,,0.7093522549,0.5458512902,0.6276017725,0.6460155816,,2199,0.1745681316,0.0633594319,0.1189637817,0.1033993746,,0.5019642711,0.7093522549,0.605658263,0.6649082972
2496,2.71E-09,2.69E-09,2.70E-09,2.75006886453557E-09,,2.32E-09,2.31E-09,2.32E-09,6.32649190187649E-05,,0.0117682479,0.0237099938,0.0177391209,0.0275507904,,0.3893356919,0.3300476968,0.3596916944,0.4043375627,,0.1161792576,0.2539776266,0.1850784421,0.2620714381,,0.6853632331,0.5407653451,0.6130642891,0.644368017,,2211,0.0227786154,0.0937723368,0.0582754761,0.1011431797,,0.8684082031,0.6853632331,0.7768857181,0.6705071683
2498,2.69E-09,2.65E-09,2.67E-09,2.69968419967588E-09,,2.32E-09,2.31E-09,2.32E-09,6.01017889879002E-05,,0.0413086005,0.015502057,0.0284053287,0.0275935173,,0.3893356919,0.3300476968,0.3596916944,0.4021052693,,0.2207503617,0.2238779664,0.222314164,0.2600835744,,0.6899289489,0.5407653451,0.615347147,0.6429169735,,2231,0.0315808766,0.023827754,0.0277043153,0.0974712365,,0.7320373654,0.6899289489,0.7109831572,0.6725309677
2503,2.67E-09,2.62E-09,2.65E-09,2.67166751783597E-09,,2.27E-09,2.27E-09,2.27E-09,5.70968132021282E-05,,0.015136742,0.0085473061,0.011842024,0.0268059426,,0.3046578169,0.2208657265,0.2627617717,0.3999845906,,0.2228825539,0.2158414125,0.2193619832,0.2580474948,,0.6899289489,0.6316069365,0.6607679427,0.6438095219,,2236,0.0214375835,0.0409055762,0.0311715798,0.0941562536,,0.7320373654,0.6899289489,0.7109831572,0.6744535772
2532,2.52E-09,3.34E-09,2.93E-09,2.6468664242361E-09,,2.17E-09,2.55E-09,2.36E-09,5.42420906479857E-05,,0.0113295857,0.0101992618,0.0107644238,0.0260038667,,0.2958624661,0.2948926985,0.2953775823,0.3931234496,,0.1910287589,0.2278935611,0.20946116,0.2556181781,,0.6899289489,0.5024405718,0.5961847603,0.6414282838,,2237,0.0185085628,0.0305850971,0.02454683,0.0906757825,,0.7320373654,0.6899289489,0.7109831572,0.6762800562
2547,2.48E-09,3.06E-09,2.77E-09,2.91471258397779E-09,,2.17E-09,2.45E-09,2.31E-09,5.15301015121398E-05,,0.0240349434,0.0053295377,0.0146822406,0.0254377854,,0.0690111741,0.2690938115,0.1690524928,0.3882361562,,0.1978099644,0.2232735306,0.2105417475,0.2533643565,,0.7908174992,0.5484275818,0.6696225405,0.6428379967,,2257,0.0194063839,0.0632016733,0.0413040286,0.0882071948,,0.7407416701,0.7908174992,0.7657795846,0.6807550326
2553,2.47E-09,3.10E-09,2.79E-09,2.77824488977945E-09,,2.13E-09,2.41E-09,2.27E-09,4.89537099013315E-05,,0.0162643027,0.019504996,0.0178846493,0.0250601286,,0.1006757095,0.3222744763,0.2114750929,0.3772769731,,0.1960682571,0.1676229686,0.1818456128,0.2497884193,,0.8515020609,0.640422225,0.7459621429,0.647994204,,2262,0.0273516066,0.0517270528,0.0395393297,0.0857738015,,0.7869006395,0.8515020609,0.8192013502,0.6876773485
2685,2.06E-09,2.19E-09,2.13E-09,2.78516672114598E-09,,1.81E-09,1.91E-09,1.86E-09,4.65061174241028E-05,,0.0093897972,0.0118913976,0.0106405974,0.024339152,,0.2512675524,0.2946115732,0.2729395628,0.3689868791,,0.2652215362,0.2128477991,0.2390346676,0.2492507318,,0.8499599695,0.6193009615,0.7346304655,0.6523260171,,2307,0.102527611,0.0274038352,0.0649657231,0.0847333976,,0.5219053626,0.8499599695,0.6859326661,0.6875901144
2740,1.91E-09,1.98E-09,1.94E-09,2.15891481700223E-09,,1.69E-09,1.75E-09,1.72E-09,4.41808975090787E-05,,0.0349854082,0.0093956152,0.0221905117,0.02423172,,0.2803657651,0.5628213286,0.4215935469,0.3641845133,,0.215853557,0.2130756974,0.2144646272,0.2475114265,,0.7901075482,0.6161645651,0.7031360567,0.654866519,,2319,0.0364679955,0.0234265402,0.0299472678,0.0819940911,,0.4450943172,0.7901075482,0.6176009327,0.6840906553
2754,1.89E-09,1.94E-09,1.92E-09,0.000000002,,1.67E-09,1.73E-09,1.70E-09,4.19719376457749E-05,,0.0062555368,0.0091638938,0.0077097153,0.0234056198,,0.0588795133,0.1761819124,0.1175307129,0.3670549649,,0.298825115,0.2044555098,0.2516403124,0.2477178708,,0.5773673058,0.6340608597,0.6057140827,0.6524088972,,2345,0.0307736974,0.034719225,0.0327464612,0.0795317096,,0.645177424,0.5773673058,0.6112723649,0.6804497408
2789,1.81E-09,1.82E-09,1.81E-09,1.9173930357138E-09,,1.62E-09,1.68E-09,1.65E-09,3.98734233189236E-05,,0.0041905558,0.0306502283,0.017420392,0.0231063584,,0.0927198157,0.0256758258,0.0591978207,0.3545787523,,0.1780738086,0.1640750468,0.1710744277,0.2438856987,,0.5177385807,0.6156170964,0.5666778386,0.6481223443,,2354,0.0589566976,0.0367172174,0.0478369575,0.077946972,,0.8286424875,0.5177385807,0.6731905341,0.6800867804
2896,1.64E-09,2.08E-09,1.86E-09,1.81858271010209E-09,,1.48E-09,1.77E-09,1.62E-09,3.78798333174026E-05,,0.0100951614,0.0047387728,0.0074169671,0.0223218888,,0.2742597759,0.0826146305,0.1784372032,0.3398097057,,0.2135481536,0.1661892682,0.1898687109,0.2411848493,,0.820833385,0.4604195654,0.6406264752,0.6477475508,,2389,0.0680463836,0.0302736592,0.0491600214,0.0765076245,,0.6692661047,0.820833385,0.7450497448,0.6833349287
2967,1.55E-09,1.99E-09,1.77E-09,1.854748165226E-09,,1.40E-09,1.65E-09,1.53E-09,3.59859180373635E-05,,0.0024920346,0.0248223934,0.013657214,0.0218886551,,0.0379228815,0.1340820789,0.0860024802,0.3317410806,,0.1177799478,0.1333652735,0.1255726106,0.2354042373,,0.6637481451,0.5466123819,0.6051802635,0.6456191865,,2390,0.034506958,0.0336988978,0.0341029279,0.0743873896,,0.7295082211,0.6637481451,0.6966281831,0.6839995914
3011,1.49E-09,1.80E-09,1.65E-09,1.7765712028803E-09,,1.35E-09,1.53E-09,1.44E-09,3.41866940611247E-05,,0.0068858606,0.0196782462,0.0132820534,0.021458325,,0.1358188689,0.1498504579,0.1428346634,0.3194541506,,0.1849059761,0.1117124707,0.1483092234,0.2310494866,,0.6637481451,0.5223119259,0.5930300355,0.6429897289,,2392,0.0527655259,0.0236244295,0.0381949777,0.072577769,,0.7295082211,0.6637481451,0.6966281831,0.684631021
3038,1.46E-09,1.69E-09,1.58E-09,1.65263261028602E-09,,1.34E-09,1.49E-09,1.41E-09,3.24774300731106E-05,,0.0521357842,0.0092599159,0.03069785,0.0219203012,,0.0352719575,0.1629790366,0.099125497,0.3106231762,,0.1130287275,0.137728557,0.1253786422,0.2257659444,,0.5954309106,0.6006828547,0.5980568826,0.6407430866,,2436,0.0139792021,0.0423780568,0.0281786295,0.0703578121,,0.7212145925,0.5954309106,0.6583227515,0.6833156075
3041,1.46E-09,1.67E-09,1.56E-09,1.5801161890912E-09,,1.32E-09,1.47E-09,1.40E-09,3.08536285401288E-05,,0.0202771835,0.0221791286,0.0212281561,0.021885694,,0.1288368255,0.2008860409,0.1648614332,0.3000482923,,0.1713148952,0.1445834041,0.1579491496,0.2223751047,,0.6677453518,0.5286107659,0.5981780589,0.6386148352,,2453,0.0366202369,0.11819309,0.0774066634,0.0707102546,,0.664082408,0.6677453518,0.6659138799,0.6824455211
3099,1.40E-09,1.54E-09,1.47E-09,1.5627636094128E-09,,1.28E-09,1.40E-09,1.34E-09,0.000029311,,0.0153798033,0.0189797767,0.01717979,0.0216503988,,0.2422709316,0.1047532558,0.1735120937,0.2932889493,,0.2390142381,0.1404276639,0.189720951,0.220742397,,0.6677453518,0.599235177,0.6334902644,0.6383586067,,2455,0.0170720294,0.0313156284,0.0241938289,0.0683844333,,0.664082408,0.6677453518,0.6659138799,0.681618939
3161,1.34E-09,1.50E-09,1.42E-09,1.4751920197511E-09,,1.23E-09,1.34E-09,1.29E-09,2.78455277911197E-05,,0.0177761633,0.0216796026,0.0197278829,0.021554273,,0.1664483845,0.10789866,0.1371735223,0.2873001065,,0.2228858322,0.1460545659,0.184470199,0.2189287871,,0.7550294995,0.6991944909,0.7271119952,0.6427962761,,2460,0.0137723722,0.0270310268,0.0204016995,0.0659852967,,0.5223149657,0.7550294995,0.6386722326,0.6794716037
3196,1.32E-09,2.16E-09,1.74E-09,1.42383905199995E-09,,1.21E-09,1.62E-09,1.41E-09,2.64533220917397E-05,,0.0085344967,0.0129205659,0.0107275313,0.0210129359,,0.0595528483,0.037053667,0.0483032577,0.2797937773,,0.1784126461,0.1605420709,0.1694773585,0.2164562157,,0.7010197639,0.5127330422,0.6068764031,0.6410002825,,2485,0.0350665748,0.0271048639,0.0310857194,0.0642403178,,0.4810482562,0.7010197639,0.5910340101,0.675049724
3230,1.30E-09,1.80E-09,1.55E-09,1.7255260889473E-09,,1.19E-09,1.45E-09,1.32E-09,2.51307219899948E-05,,0.0042830305,0.0035686488,0.0039258397,0.0201585811,,0.1317834258,0.0762889385,0.1040361822,0.2682192513,,0.1684354246,0.1359222233,0.1521788239,0.2132423461,,0.7010197639,0.5400344133,0.6205270886,0.6399766228,,2486,0.0182788502,0.028380882,0.0233298661,0.0621947952,,0.4810482562,0.7010197639,0.5910340101,0.6708489383
3244,1.29E-09,1.92E-09,1.60E-09,1.55785460810521E-09,,1.19E-09,1.52E-09,1.35E-09,2.38742534923025E-05,,0.0079053827,0.0153685845,0.0116369836,0.0197325012,,0.1088047102,0.1287949979,0.1187998541,0.2600100979,,0.1689958423,0.1053056866,0.1371507645,0.209437767,,0.6219742298,0.4874297976,0.5547020137,0.6357128923,,2496,0.0279232115,0.1169755161,0.0724493638,0.0627075236,,0.4866964221,0.6219742298,0.554335326,0.6650232577
3246,1.29E-09,2.46E-09,1.88E-09,1.59873314512016E-09,,1.19E-09,1.52E-09,1.35E-09,2.26806084194949E-05,,0.0057663191,0.0121946167,0.0089804679,0.0191948996,,0.1088047102,0.1287949979,0.1187998541,0.2529495857,,0.1611792594,0.1217722595,0.1414757594,0.2060396666,,0.6219742298,0.4874297976,0.5547020137,0.6316623484,,2498,0.0502110869,0.0396430977,0.0449270923,0.0618185021,,0.4866964221,0.6219742298,0.554335326,0.6594888611
3247,1.29E-09,1.94E-09,1.62E-09,1.8614399882225E-09,,1.19E-09,1.52E-09,1.35E-09,2.15466456003276E-05,,0.0062485579,0.006523394,0.006385976,0.0185544534,,0.1088047102,0.1287949979,0.1187998541,0.2462420991,,0.1298185736,0.1356270164,0.132722795,0.202373823,,0.7177032828,0.4874297976,0.6025665402,0.630207558,,2503,0.0249080881,0.0378640741,0.0313860811,0.060296881,,0.5542422533,0.7177032828,0.6359727681,0.6583130565
3305,1.24E-09,1.68E-09,1.46E-09,1.62792795285562E-09,,1.15E-09,1.35E-09,1.25E-09,2.04693757504168E-05,,0.0053271619,0.0112954574,0.0083113096,0.0180422962,,0.0304659568,0.0779038072,0.054184882,0.2398699869,,0.1336140335,0.1174410433,0.1255275384,0.1985315088,,0.6340309381,0.6119494438,0.622990191,0.6298466896,,2517,0.0178586747,0.0159903727,0.0169245237,0.0581282632,,0.6477056742,0.6340309381,0.6408683062,0.657440819
3376,1.19E-09,1.50E-09,1.34E-09,1.46712727213523E-09,,1.11E-09,1.28E-09,1.19E-09,0.000019446,,0.0072452556,0.0176277384,0.012436497,0.0177620062,,0.164198488,0.0556500666,0.1099242773,0.2305857316,,0.1764128655,0.0936249793,0.1350189224,0.1953558795,,0.6206869483,0.4028079212,0.5117474347,0.6239417269,,2523,0.0170260556,0.0303113703,0.0236687129,0.0564052856,,0.6346850991,0.6206869483,0.6276860237,0.6559530792
3408,1.17E-09,1.41E-09,1.29E-09,1.35076078751176E-09,,1.09E-09,1.24E-09,1.16E-09,1.84737265431005E-05,,0.0094626807,0.0218421295,0.0156524051,0.0176565262,,0.1066573188,0.115739204,0.1111982614,0.2245526589,,0.130613625,0.1027503014,0.1166819632,0.1914221837,,0.531883955,0.4856395721,0.5087617636,0.6181827287,,2532,0.0282228757,0.0270810891,0.0276519824,0.0549676205,,0.7310945988,0.531883955,0.6314892769,0.6547298891
3449,1.16E-09,1.34E-09,1.25E-09,1.29488277910489E-09,,1.07E-09,1.19E-09,1.13E-09,1.75500966884194E-05,,0.012017753,0.0233048871,0.01766132,0.0176567659,,0.0559689626,0.0498842895,0.0529266261,0.218884939,,0.0818237141,0.0696524307,0.0757380724,0.1856379781,,0.8713156581,0.6026252508,0.7369704545,0.624122115,,2547,0.0240481552,0.0229876768,0.023517916,0.0533951353,,0.6281862855,0.8713156581,0.7497509718,0.6594809432
3480,1.13E-09,1.31E-09,1.22E-09,1.24974794514749E-09,,1.05E-09,1.16E-09,1.10E-09,1.66726470995149E-05,,0.0079543935,0.0220233947,0.0149888941,0.0175233723,,0.0682842359,0.1023596972,0.0853219666,0.2105870234,,0.1769374907,0.0638395548,0.1203885227,0.1823755053,,0.5965063572,0.4611061513,0.5288062543,0.619356322,,2553,0.0188324209,0.0354722552,0.0271523381,0.0520829954,,0.5708121657,0.5965063572,0.5836592615,0.6556898591
3600,1.07E-09,1.18E-09,1.13E-09,1.22421086468175E-09,,9.98E-10,1.07E-09,1.04E-09,1.58390665324437E-05,,0.0065789828,0.0093163885,0.0079476857,0.0170445879,,0.0133109801,0.0165762007,0.0149435904,0.2043237705,,0.1409224272,0.0594868511,0.1002046391,0.178266962,,0.7081199884,0.6437821984,0.6759510934,0.6221860605,,2685,0.0100501468,0.0182399936,0.0141450702,0.0501860991,,0.4445984662,0.7081199884,0.5763592273,0.6517233275
3618,1.07E-09,1.18E-09,1.12E-09,1.13084521851108E-09,,9.93E-10,1.07E-09,1.03E-09,1.50471646705595E-05,,0.0055847103,0.0510806553,0.0283326828,0.0176089927,,0.0725998804,0.0405212119,0.0565605462,0.1948547615,,0.0892241746,0.0847456008,0.0869848877,0.1737028583,,0.3751508892,0.7335115075,0.5543311983,0.6187933174,,2703,0.0215786509,0.0274508391,0.024514745,0.0489025314,,0.4365410805,0.3751508892,0.4058459848,0.6394294604
3620,1.06E-09,1.17E-09,1.12E-09,1.12310498240009E-09,,9.93E-10,1.06E-09,1.03E-09,1.42948577522586E-05,,0.0053516682,0.0188789703,0.0121153193,0.017334309,,0.0472851396,0.0439320393,0.0456085894,0.1879400508,,0.0660682842,0.0866248682,0.0763465762,0.1688350442,,0.5467329025,0.648755312,0.5977441072,0.6177408569,,2740,0.0411851034,0.0296913646,0.035438234,0.0482293166,,0.4149222374,0.5467329025,0.48082757,0.6314993659
3670,1.05E-09,1.38E-09,1.21E-09,1.11766953947695E-09,,9.71E-10,1.13E-09,1.05E-09,1.35801673290979E-05,,0.0138877016,0.008767793,0.0113277473,0.0170339809,,0.0825042874,0.0361494906,0.059326889,0.1808234777,,0.0721665993,0.0398259349,0.0559962671,0.1631931054,,0.6126450896,0.4440721273,0.5283586085,0.6132717445,,2754,0.0489610992,0.0368466377,0.0429038685,0.0479630442,,0.4712333977,0.6126450896,0.5419392437,0.6270213598
3726,1.02E-09,1.24E-09,1.13E-09,1.2064865897611E-09,,9.58E-10,1.08E-09,1.02E-09,1.29012098973439E-05,,0.0004729229,0.0231992938,0.0118361083,0.0167740873,,0.0042872964,0.0704854801,0.0373863883,0.1747486483,,0.1111310869,0.0388106965,0.0749708917,0.1587819947,,0.4057258964,0.5940673351,0.4998966157,0.6076029881,,2789,0.0324540511,0.0349750482,0.0337145496,0.0472506194,,0.2793821096,0.4057258964,0.342554003,0.6127979919
3741,1.02E-09,1.22E-09,1.12E-09,1.13436073929746E-09,,9.48E-10,1.06E-09,1.00E-09,1.22561995580203E-05,,0.0020775618,0.0157570262,0.008917294,0.0163812476,,0.0063037951,0.0405775756,0.0234406854,0.1678805353,,0.0620258227,0.0442551263,0.0531404745,0.1534999187,,0.3012943566,0.4940871596,0.3976907581,0.5971073766,,2896,0.0159523971,0.0231355652,0.0195439812,0.0458652875,,0.2826162875,0.3012943566,0.291955322,0.5967558584
3793,9.95E-10,1.16E-09,1.08E-09,1.12120972620482E-09,,9.30E-10,1.03E-09,9.78E-10,1.16434384638914E-05,,0.0049185478,0.0120306192,0.0084745835,0.0159859144,,0.0059378734,0.0815788284,0.0437583509,0.1606585428,,0.1110235676,0.0706504658,0.0908370167,0.1503667736,,0.2540412545,0.6433155537,0.4486784041,0.5896859279,,2967,0.0124798752,0.0450437926,0.0287618339,0.0450101148,,0.3743388653,0.2540412545,0.3141900599,0.5826275685
3814,9.87E-10,1.14E-09,1.06E-09,1.07922983000486E-09,,9.21E-10,1.01E-09,9.66E-10,1.10613148636188E-05,,0.0053690039,0.0086019514,0.0069854776,0.0155358926,,0.051975742,0.0389586724,0.0454672072,0.1548135332,,0.0899378732,0.0439707153,0.0669542942,0.1461961496,,0.1736415178,0.5604269505,0.3670342341,0.5785533432,,2975,0.0164052863,0.0417613462,0.0290833162,0.0442137749,,0.3449401855,0.1736415178,0.2592908517,0.5664607327
3819,9.82E-10,1.13E-09,1.05E-09,1.06349430717697E-09,,9.21E-10,1.01E-09,9.66E-10,1.050829744336E-05,,0.00879886,0.0098214643,0.0093101622,0.0152246061,,0.051975742,0.0389586724,0.0454672072,0.1493462169,,0.0953551456,0.0969821811,0.0961686634,0.1436947753,,0.3117751777,0.5604269505,0.4361010641,0.5714307293,,3011,0.0220607296,0.0317027122,0.0268817209,0.0433471722,,0.3652057946,0.3117751777,0.3384904861,0.5550622203
3821,9.87E-10,1.13E-09,1.06E-09,1.05493504282698E-09,,9.23E-10,1.01E-09,9.65E-10,9.98293082021063E-06,,0.0098982118,0.0126862116,0.0112922117,0.0150279863,,0.0434912741,0.0448550507,0.0441731624,0.1441522664,,0.1143581048,0.0501462594,0.0822521821,0.1406226456,,0.3861869574,0.5360877514,0.4611373544,0.5659160605,,3038,0.0287876371,0.0320699848,0.030428811,0.0427012541,,0.2682164609,0.3861869574,0.3272017092,0.5436691948
3864,9.64E-10,1.08E-09,1.02E-09,1.05796785294405E-09,,9.07E-10,9.81E-10,9.44E-10,9.48383147264508E-06,,0.006122998,0.0087190662,0.0074210321,0.0146476386,,0.0280941762,0.0343575813,0.0312258787,0.1391533112,,0.0865328237,0.0346002057,0.0605665147,0.1366198391,,0.2802904248,0.7003457546,0.4903180897,0.562136162,,3041,0.0233213045,0.0330881476,0.0282047261,0.0419764277,,0.2762829065,0.2802904248,0.2782866657,0.5304000683
3928,9.43E-10,1.07E-09,1.01E-09,0.000000001,,8.88E-10,9.52E-10,9.20E-10,9.0096858938194E-06,,0.0042786719,0.0041331914,0.0042059317,0.0141255533,,0.0180063434,0.0187255405,0.0183659419,0.1337569396,,0.0622615069,0.0515273958,0.0568944514,0.1326335697,,0.1590357274,0.4696115553,0.3143236414,0.549745536,,3099,0.0170351863,0.045500949,0.0312680677,0.0414410097,,0.2260912806,0.1590357274,0.192563504,0.5135082401
3956,9.33E-10,6.09E-09,3.51E-09,0.000000001,,8.79E-10,4.77E-09,2.82E-09,8.55934284887089E-06,,0.006094431,0.0067655225,0.0064299768,0.0137407745,,0.0212593172,0.01876783,0.0200135736,0.1279873897,,0.0699169785,0.0619892143,0.0659530964,0.129299546,,0.3141768277,0.6579942703,0.486085549,0.5465625366,,3161,0.0458746068,0.0453675315,0.0456210691,0.0416500127,,0.1747435182,0.3141768277,0.244460173,0.5000558368
3984,9.24E-10,2.91E-09,1.92E-09,3.38719918023889E-09,,8.67E-10,2.21E-09,1.54E-09,8.13145260646646E-06,,0.0169599336,0.0126446374,0.0148022855,0.01379385,,0.0316540413,0.0165936518,0.0241238466,0.1225886989,,0.0579050519,0.0345549807,0.0462300163,0.1251460695,,0.1396680474,0.6410766244,0.3903723359,0.5387530266,,3195,0.0218602475,0.0571001396,0.0394801935,0.0415415217,,0.2182287425,0.1396680474,0.178948395,0.4840004647
4036,9.09E-10,2.01E-09,1.46E-09,0.000000002,,8.54E-10,1.68E-09,1.27E-09,7.72494329368879E-06,,0.0036615536,0.0066603804,0.005160967,0.0133622059,,0.0126063805,0.0234000348,0.0180032076,0.1176654563,,0.0670837015,0.0477924943,0.0574380979,0.121760671,,0.1396680474,0.4235211313,0.2815945894,0.5258951047,,3196,0.0197518058,0.0469817147,0.0333667602,0.0411327837,,0.2182287425,0.1396680474,0.178948395,0.4687478612
4098,8.95E-10,2.21E-09,1.55E-09,1.48629019853572E-09,,8.42E-10,1.75E-09,1.29E-09,7.33876083123959E-06,,0.0024975822,0.0126788439,0.0075882131,0.0130735062,,0.0381230488,0.0622918271,0.0502074379,0.1126823438,,0.0627844706,0.0359555967,0.0493700337,0.1181411391,,0.0915094614,0.5445112586,0.31801036,0.5155008675,,3230,0.0214949604,0.0372488797,0.02937192,0.0405447405,,0.2464149892,0.0915094614,0.1689622253,0.4537585794
4109,8.91E-10,2.04E-09,1.47E-09,1.54742478258074E-09,,8.40E-10,1.65E-09,1.24E-09,6.97188499175998E-06,,0.0110707982,0.0156341791,0.0133524886,0.0130874553,,0.0026091659,0.0238416959,0.0132254309,0.1095585985,,0.0561240502,0.0325305052,0.0443272777,0.114450446,,0.1899520457,0.584307313,0.3871296793,0.5090823081,,3240,0.0171334036,0.0307637714,0.0239485875,0.0397149328,,0.2222839892,0.1899520457,0.2061180174,0.4413765513
4182,8.67E-10,1.51E-09,1.19E-09,1.47130450238969E-09,,8.19E-10,1.28E-09,1.05E-09,6.62334326039786E-06,,0.0052768267,0.008364236,0.0068205313,0.0127741091,,0.0153270029,0.0151004149,0.0152137089,0.1047419402,,0.0513310432,0.030293975,0.0408125091,0.1107685492,,0.1899520457,0.4124988616,0.3012254536,0.4986894654,,3244,0.0303709321,0.0406185761,0.0354947541,0.0395039239,,0.2222839892,0.1899520457,0.2061180174,0.4296136246
4196,8.67E-10,1.45E-09,1.16E-09,1.20485049891162E-09,,8.13E-10,1.25E-09,1.03E-09,6.29222760309988E-06,,0.0020714137,0.0116677843,0.006869599,0.0124788836,,0.0315354355,0.0162163451,0.0238758903,0.1002655286,,0.0467674397,0.0380719416,0.0424196906,0.1073511063,,0.1899520457,0.4357774556,0.3128647506,0.4893982296,,3246,0.0259255096,0.0359230861,0.0309242979,0.0390749426,,0.2222839892,0.1899520457,0.2061180174,0.4184388442
4202,8.60E-10,1.46E-09,1.16E-09,1.163086280153E-09,,8.14E-10,1.23E-09,1.02E-09,5.97766739055809E-06,,0.0013597031,0.0098006837,0.0055801934,0.0121339491,,0.0796932876,0.0210979786,0.0503956331,0.0964460467,,0.0658271164,0.06413275,0.0649799332,0.1052325476,,0.1899520457,0.4971592426,0.3435556442,0.4821061003,,3247,0.0181276165,0.0379875526,0.0280575845,0.0385240747,,0.2222839892,0.1899520457,0.2061180174,0.4078228029
4227,8.55E-10,1.36E-09,1.11E-09,1.15941004228289E-09,,8.05E-10,1.19E-09,9.97E-10,5.67883385552366E-06,,0.0057797749,0.0114206942,0.0086002345,0.0119572634,,0.0973264575,0.0453971624,0.07136181,0.094143526,,0.0912910476,0.0437643044,0.067527676,0.103347304,,0.2623266876,0.5069323182,0.3846295029,0.4772322705,,3305,0.0514359474,0.0300334375,0.0407346925,0.0386346056,,0.1937948465,0.2623266876,0.2280607671,0.3988347011
4232,8.53E-10,1.34E-09,1.10E-09,1.1106242107583E-09,,8.05E-10,1.17E-09,9.86E-10,5.39494146933407E-06,,0.0037242617,0.021723466,0.0127238638,0.0119955934,,0.0572294891,0.0341001116,0.0456648003,0.0930044402,,0.0525132157,0.0367014743,0.044607345,0.1004103061,,0.3252922893,0.3344804645,0.3298863769,0.4698649758,,3345,0.0223565921,0.0467506461,0.0345536191,0.0384305563,,0.1059767455,0.3252922893,0.2156345174,0.3896746919
4263,8.46E-10,1.28E-09,1.06E-09,1.09707131470093E-09,,7.99E-10,1.12E-09,9.62E-10,5.12524248076732E-06,,0.0069634924,0.0075921398,0.0072778161,0.0117597045,,0.1786383092,0.0341392644,0.1063887868,0.0906374582,,0.0604471602,0.0503940955,0.0554206278,0.0981608222,,0.1239046827,0.4852261245,0.3045654036,0.4615999972,,3376,0.0241646748,0.05037155,0.0372681124,0.0383724341,,0.1892591864,0.1239046827,0.1565819345,0.378020054
4304,8.34E-10,1.21E-09,1.02E-09,1.06236993051663E-09,,7.88E-10,1.08E-09,9.32E-10,0.000004869,,0.0051777358,0.0084310332,0.0068043845,0.0115119385,,0.0623266958,0.0057504838,0.0340385898,0.0914250246,,0.0657545552,0.0505456179,0.0581500866,0.0961602854,,0.2841455042,0.2742829919,0.2792142481,0.4524807097,,3403,0.0281900149,0.0397952311,0.033992623,0.0381534435,,0.1912319213,0.2841455042,0.2376887128,0.371003487
4317,8.28E-10,1.39E-09,1.11E-09,0.000000001,,7.83E-10,1.17E-09,9.75E-10,4.62562435781569E-06,,0.0066668456,0.00535359,0.0060102178,0.0112368525,,0.1742952466,0.0193153154,0.096805281,0.0885557029,,0.0523418784,0.0381595157,0.0452506971,0.093614806,,0.2841455042,0.3534682691,0.3188068867,0.4457970186,,3408,0.0257038288,0.0354270414,0.0305654351,0.0377740431,,0.1912319213,0.2841455042,0.2376887128,0.3643377483
4319,8.31E-10,1.35E-09,1.09E-09,1.10371606733173E-09,,7.83E-10,1.17E-09,9.75E-10,4.3943918990522E-06,,0.0048350072,0.0047122831,0.0047736452,0.0109136921,,0.1742952466,0.0193153154,0.096805281,0.0889681818,,0.0350317024,0.0399140082,0.0374728553,0.0908077084,,0.1746111959,0.3534682691,0.2640397325,0.4367091543,,3430,0.0211053714,0.0377263874,0.0294158794,0.0373561349,,0.0655457005,0.1746111959,0.1200784482,0.3521247833
4400,8.15E-10,1.17E-09,9.94E-10,1.09257329594168E-09,,7.65E-10,1.02E-09,8.95E-10,4.17471704240848E-06,,0.0059779733,0.0038646024,0.0049212879,0.0106140719,,0.0493872687,0.0265387744,0.0379630215,0.0893600368,,0.1186738536,0.0348408185,0.076757336,0.0901051898,,0.106475547,0.4585440755,0.2825098112,0.4289991871,,3449,0.024498716,0.0434151851,0.0339569505,0.0371861757,,0.1608777642,0.106475547,0.1336766556,0.3412023769
4433,8.11E-10,1.12E-09,9.68E-10,0.000000001,,7.65E-10,9.87E-10,8.76E-10,0.000003966,,0.0040607778,0.0090598268,0.0065603023,0.0104113835,,0.0171586201,0.020719815,0.0189392176,0.086790186,,0.067637898,0.0308090523,0.0492234752,0.0880611041,,0.2109106034,0.3937460184,0.3023283109,0.4226656433,,3464,0.0274594761,0.0305715837,0.0290155299,0.0367776434,,0.0889387131,0.2109106034,0.1499246582,0.331638491
4492,7.96E-10,1.10E-09,9.47E-10,0.000000001,,7.51E-10,9.58E-10,8.54E-10,3.767766456609E-06,,0.0037012347,0.0101548024,0.0069280185,0.0102372152,,0.0314725377,0.016691763,0.0240821503,0.0833976376,,0.0725423992,0.036570888,0.0545566436,0.0863858811,,0.164445892,0.4172768295,0.2908613607,0.4160754292,,3480,0.0274720807,0.0369507149,0.0322113978,0.0365493311,,0.2678186893,0.164445892,0.2161322907,0.3258631809
4509,7.93E-10,1.06E-09,9.25E-10,9.4858497186846E-10,,7.50E-10,9.50E-10,8.50E-10,3.57942062537906E-06,,0.0073180329,0.0073170159,0.0073175244,0.0100912307,,0.0218909383,0.020240264,0.0210656011,0.0804318632,,0.0629597902,0.0306393802,0.0467995852,0.0844065663,,0.2156352401,0.2820317745,0.2488335073,0.4077133331,,3600,0.0378177762,0.0296559669,0.0337368716,0.0364087081,,0.1953596175,0.2156352401,0.2054974288,0.3198448933
4530,7.85E-10,1.04E-09,9.10E-10,9.26478411221021E-10,,7.42E-10,9.24E-10,8.33E-10,3.40049124865937E-06,,0.0068475311,0.0112742372,0.0090608841,0.0100397133,,0.019176824,0.0245974977,0.0218871608,0.0774635501,,0.0689342469,0.0323912576,0.0506627522,0.0827193756,,0.1443511099,0.2409359962,0.192643553,0.3969598441,,3618,0.0241104923,0.036970377,0.0305404346,0.0361152945,,0.1798630655,0.1443511099,0.1621070877,0.311958003
4628,7.64E-10,9.39E-10,8.52E-10,9.11177426038875E-10,,7.24E-10,8.54E-10,7.89E-10,3.23050613750337E-06,,0.0040080068,0.01110572,0.0075568634,0.0099155708,,0.035713587,0.0698351339,0.0527743604,0.0746847306,,0.0684926361,0.0430438519,0.055768244,0.081371819,,0.359544158,0.2331294566,0.2963368073,0.3919286922,,3620,0.0454742089,0.028925091,0.03719965,0.0361695122,,0.1689019203,0.359544158,0.2642230392,0.3095712549
4664,7.56E-10,9.23E-10,8.39E-10,8.54584025115924E-10,,7.15E-10,8.34E-10,7.74E-10,0.000003069,,0.0017161745,0.0079546664,0.0048354205,0.0096615633,,0.0380688794,0.0489116274,0.0434902534,0.0735892121,,0.0589296632,0.0242653489,0.041597506,0.0793831033,,0.3006690741,0.1939740777,0.2473215759,0.3846983364,,3656,0.0341505408,0.0518208854,0.0429857131,0.0365103223,,0.1588111073,0.3006690741,0.2297400907,0.3055796966
4668,7.59E-10,9.16E-10,8.38E-10,8.4011431752483E-10,,7.15E-10,8.34E-10,7.74E-10,2.9156072817893E-06,,0.0028973715,0.0067180274,0.0048076995,0.0094188701,,0.0380688794,0.0489116274,0.0434902534,0.0720842642,,0.0981915444,0.0685085282,0.0833500363,0.07958145,,0.4402262568,0.1939740777,0.3171001673,0.381318428,,3670,0.037125349,0.0591185465,0.0481219478,0.0370909036,,0.1742888391,0.4402262568,0.307257548,0.3056635892
4676,7.55E-10,9.10E-10,8.33E-10,8.37668171242461E-10,,7.16E-10,8.28E-10,7.72E-10,2.76986552088576E-06,,0.0035372153,0.0106520355,0.0070946254,0.0093026579,,0.0150497612,0.0135917375,0.0143207493,0.0706545637,,0.0633804724,0.0287470426,0.0460637575,0.0779055654,,0.3027079403,0.2205060273,0.2616069838,0.3753328558,,3726,0.0248806812,0.0749028474,0.0498917643,0.0377309466,,0.2414628714,0.3027079403,0.2720854059,0.30398468
4750,7.39E-10,8.69E-10,8.04E-10,8.32839344032306E-10,,7.00E-10,7.90E-10,7.45E-10,2.63140949804339E-06,,0.0043889172,0.0079308124,0.0061598648,0.0091455182,,0.0320302881,0.0612553768,0.0466428325,0.0678378729,,0.0644131526,0.0374094993,0.050911326,0.0765558534,,0.3695016801,0.18373698,0.27661933,0.3703971795,,3730,0.0375181884,0.0288289543,0.0331735713,0.0375030778,,0.2170933187,0.3695016801,0.2932974994,0.303450321
4788,7.32E-10,8.64E-10,7.98E-10,8.05425255206364E-10,,6.95E-10,7.93E-10,7.44E-10,2.49987620907055E-06,,0.0037051025,0.0081428317,0.0059239671,0.0089844407,,0.0193912331,0.072825551,0.0461083921,0.0667781209,,0.0771764815,0.0343366079,0.0557565447,0.075515888,,0.199921146,0.3089541197,0.2544376329,0.3645992021,,3741,0.0514880307,0.0410836488,0.0462858398,0.0379422159,,0.2071290612,0.199921146,0.2035251036,0.2984540601
4800,7.28E-10,1.20E-09,9.64E-10,7.98516179614486E-10,,6.91E-10,1.00E-09,8.47E-10,2.37492474390264E-06,,0.0033999411,0.0197892562,0.0115945986,0.0091149486,,0.0179719068,0.0458023809,0.0318871439,0.0657446345,,0.0577915013,0.0687039718,0.0632477365,0.0749024804,,0.1343673766,0.3662739396,0.2503206581,0.3588852749,,3793,0.0259958114,0.0359763093,0.0309860604,0.0375944082,,0.1338959485,0.1343673766,0.1341316625,0.2902379403
4802,7.28E-10,1.19E-09,9.57E-10,0.000000001,,6.91E-10,1.00E-09,8.47E-10,2.25622085199312E-06,,0.0020182757,0.009976998,0.0059976368,0.008959083,,0.0179719068,0.0458023809,0.0318871439,0.0640517599,,0.0571026467,0.043174427,0.0501385368,0.0736642832,,0.095707491,0.3662739396,0.2309907153,0.352490547,,3814,0.0291264821,0.0401941389,0.0346603105,0.0374477033,,0.1905001551,0.095707491,0.1431038231,0.2828812344
4840,7.20E-10,1.12E-09,9.18E-10,0.000000001,,6.83E-10,9.49E-10,8.16E-10,2.14345062143193E-06,,0.0065491828,0.0093943756,0.0079717792,0.0089097178,,0.0243886393,0.0422515236,0.0333200814,0.0624435291,,0.0549369901,0.0243624076,0.0396496989,0.071963554,,0.095707491,0.2426516414,0.1691795662,0.3433249979,,3819,0.0275560338,0.0313638337,0.0294599338,0.0370483148,,0.1905001551,0.095707491,0.1431038231,0.2758923638
4852,7.19E-10,1.08E-09,9.01E-10,9.20207854219174E-10,,6.81E-10,9.37E-10,8.09E-10,2.03631853871611E-06,,0.003157638,0.0122825028,0.0077200704,0.0088502354,,0.0364752933,0.0325442329,0.0345097631,0.0609873568,,0.0699402392,0.0623034537,0.0661218464,0.0716714686,,0.1793260127,0.4011420608,0.2902340367,0.3406704499,,3821,0.027871171,0.0367558189,0.0323134949,0.0368115738,,0.2778587043,0.1793260127,0.2285923585,0.2735273636
4894,7.13E-10,1.03E-09,8.71E-10,9.01888616559764E-10,,6.76E-10,8.87E-10,7.81E-10,1.93454167785568E-06,,0.009615249,0.017551383,0.013583316,0.0090868895,,0.050081078,0.0238890126,0.0369850453,0.0596634771,,0.0647242069,0.0463302732,0.05552724,0.0708642572,,0.3269385397,0.3366023302,0.331770435,0.3402254491,,3831,0.0386746936,0.0243891794,0.0315319365,0.0365475919,,0.2383853048,0.3269385397,0.2826619223,0.2739840915
4962,6.99E-10,9.24E-10,8.11E-10,8.72464689244051E-10,,6.65E-10,8.22E-10,7.44E-10,1.83785177216369E-06,,0.0080218781,0.0097833239,0.008902601,0.009077675,,0.0156647544,0.0302934255,0.02297909,0.0585295555,,0.0757384822,0.0394277722,0.0575831272,0.0702002007,,0.1807517558,0.2818835378,0.2313176468,0.334780059,,3864,0.0250619948,0.028378142,0.0267200684,0.0360562158,,0.2156872004,0.1807517558,0.1982194781,0.2701958608
4971,6.99E-10,9.21E-10,8.10E-10,8.14507607464748E-10,,6.64E-10,8.18E-10,7.41E-10,0.000001746,,0.0051936051,0.0163270943,0.0107603497,0.0091618088,,0.1014650464,0.0369789638,0.0692220051,0.0567520322,,0.0798021853,0.0341211408,0.0569616631,0.0695382738,,0.1799615026,0.178606227,0.1792838648,0.3270052493,,3876,0.0280822236,0.0473672673,0.0377247455,0.0361396422,,0.1823145002,0.1799615026,0.1811380014,0.2657429679
4974,6.98E-10,9.23E-10,8.10E-10,8.10078100793239E-10,,6.64E-10,8.18E-10,7.41E-10,1.65873348755026E-06,,0.0073042535,0.0080432771,0.0076737653,0.0090874066,,0.1014650464,0.0369789638,0.0692220051,0.0573755309,,0.0575676076,0.030806005,0.0441868063,0.0682707004,,0.346640408,0.178606227,0.2626233175,0.3237861527,,3928,0.025552731,0.0434301309,0.034491431,0.0360572317,,0.2258542478,0.346640408,0.2862473279,0.2667681859
5050,6.87E-10,8.56E-10,7.71E-10,8.10330243826411E-10,,6.50E-10,7.63E-10,7.07E-10,1.5758321386403E-06,,0.0033226768,0.014264415,0.0087935459,0.0090727136,,0.0100025013,0.0717583373,0.0408804193,0.0579678546,,0.0589911267,0.0248363949,0.0419137608,0.0669528534,,0.1599082053,0.2100215256,0.1849648654,0.3168450883,,3956,0.0225033574,0.0342802592,0.0283918083,0.0356739605,,0.1907698214,0.1599082053,0.1753390133,0.2621967272
5052,6.85E-10,8.49E-10,7.67E-10,7.73340209749215E-10,,6.50E-10,7.63E-10,7.07E-10,1.49707585717584E-06,,0.0021226262,0.0277318079,0.014927217,0.0093654387,,0.0100025013,0.0717583373,0.0408804193,0.0571134828,,0.0676981509,0.0322262757,0.0499622133,0.0661033214,,0.1206338406,0.2100215256,0.1653276831,0.3092692181,,3984,0.0243146513,0.0556970015,0.0400058264,0.0358905538,,0.1900987327,0.1206338406,0.1553662866,0.2568552052
5106,6.76E-10,2.57E-09,1.62E-09,7.67392862371454E-10,,6.45E-10,1.68E-09,1.16E-09,1.42228017000536E-06,,0.006353613,0.0129797105,0.0096666617,0.0093804999,,0.0169404894,0.0138212861,0.0153808878,0.0563018296,,0.0633912459,0.0333571248,0.0483741853,0.0652168646,,0.2362712026,0.1421273351,0.1891992688,0.3032657206,,4022,0.0335951112,0.0243224073,0.0289587593,0.0355439641,,0.2450284064,0.2362712026,0.2406498045,0.2560449352
5134,6.70E-10,1.71E-09,1.19E-09,1.57837016466792E-09,,6.40E-10,1.24E-09,9.38E-10,1.35121307731522E-06,,0.0015096515,0.0146829421,0.0080962968,0.0093162897,,0.0022917455,0.025425069,0.0138584073,0.0542557825,,0.0769070983,0.027671814,0.0522894561,0.0645704942,,0.2526240349,0.3258008063,0.2892124206,0.3025630556,,4033,0.0194414817,0.0400757305,0.0297586061,0.0352546962,,0.2350199968,0.2526240349,0.2438220158,0.2554337892
5200,6.62E-10,1.35E-09,1.01E-09,1.21144454507339E-09,,6.30E-10,1.02E-09,8.24E-10,1.28369364140351E-06,,0.0042321598,0.0118394168,0.0080357883,0.0092522647,,0.0103433309,0.0178408213,0.0140920761,0.0522359138,,0.0349878818,0.0279683769,0.0314781293,0.062915876,,0.2526240349,0.2163121849,0.2344681099,0.2991583083,,4036,0.0276287571,0.0380450934,0.0328369252,0.0351338076,,0.2350199968,0.2526240349,0.2438220158,0.2548532005
5239,6.55E-10,1.15E-09,9.04E-10,0.000000001,,6.26E-10,9.39E-10,7.83E-10,1.21954810110371E-06,,0.0117798056,0.0111876931,0.0114837494,0.0093638389,,0.0102436468,0.0308184791,0.020531063,0.0503287219,,0.0831718594,0.0240686126,0.053620236,0.062451094,,0.2439655066,0.2844263613,0.2641959339,0.2974101896,,4093,0.0097431559,0.0261112899,0.0179272229,0.0342734784,,0.1702485383,0.2439655066,0.2071070224,0.2524658916
5329,6.42E-10,9.91E-10,8.16E-10,9.09527626103839E-10,,6.14E-10,8.20E-10,7.17E-10,1.15860655194733E-06,,0.0054891668,0.013153608,0.0093213874,0.0093617163,,0.0172669664,0.0149614979,0.0161142321,0.0488388389,,0.0499771275,0.0523509644,0.0511640459,0.0618867416,,0.2439655066,0.1544398367,0.1992026716,0.2924998137,,4098,0.0315362439,0.0290094018,0.0302728228,0.0340734456,,0.1702485383,0.2439655066,0.2071070224,0.2501979482
5345,6.39E-10,9.63E-10,8.01E-10,8.21110543758379E-10,,6.12E-10,7.99E-10,7.06E-10,1.10071151191034E-06,,0.0092067057,0.011846818,0.0105267619,0.0094199686,,0.0427661873,0.0409793556,0.0418727715,0.0472026086,,0.070036225,0.0306145009,0.0503253629,0.0613086726,,0.2526485622,0.2069021612,0.2297753617,0.2893635911,,4109,0.0490652993,0.0466165878,0.0478409436,0.0347618205,,0.1332903951,0.2526485622,0.1929694787,0.2473365247
5359,6.37E-10,9.48E-10,7.92E-10,8.02127177333969E-10,,6.09E-10,7.89E-10,6.99E-10,1.04571088471733E-06,,0.0059769154,0.0050207805,0.0054988479,0.0092239126,,0.0261198692,0.042994719,0.0345572941,0.0469361167,,0.0698411986,0.0477573723,0.0587992854,0.0611832033,,0.1349561512,0.1796394885,0.1572978199,0.2827603025,,4182,0.0181363411,0.0224476922,0.0202920167,0.0340383303,,0.182262212,0.1349561512,0.1586091816,0.2429001575
5420,6.29E-10,8.75E-10,7.52E-10,7.9293090046112E-10,,6.02E-10,7.33E-10,6.68E-10,9.93458719883482E-07,,0.0027235264,0.0288587622,0.0157911443,0.0095522742,,0.0223205592,0.0603693649,0.0413449621,0.0463171756,,0.06322065,0.0362438895,0.0497322697,0.0606106566,,0.2584411204,0.1637409627,0.2110910416,0.2791768395,,4194,0.0219944101,0.03624608,0.029120245,0.0337924261,,0.2131087035,0.2584411204,0.2357749119,0.2425438953
5442,6.26E-10,8.48E-10,7.37E-10,7.54049119620595E-10,,5.99E-10,7.24E-10,6.61E-10,9.43818856721282E-07,,0.0036937234,0.0148682203,0.0092809718,0.009538709,,0.0064060236,0.0271778069,0.0167919153,0.0460685649,,0.0542884991,0.0455449373,0.0499167182,0.0600759597,,0.2584411204,0.2667675614,0.2626043409,0.2783482146,,4196,0.0234922543,0.0417809784,0.0326366164,0.0337346356,,0.2131087035,0.2584411204,0.2357749119,0.2422054461
5515,6.15E-10,8.02E-10,7.08E-10,7.37521714079729E-10,,5.90E-10,6.95E-10,6.42E-10,8.96660020868956E-07,,0.0112859728,0.0088839661,0.0100849695,0.0095660221,,0.0142133348,0.0186782554,0.0164457951,0.0446047325,,0.0769537389,0.0221330021,0.0495433705,0.0595493302,,0.1669829041,0.3162052631,0.2415940836,0.276510508,,4201,0.0233708769,0.0292511079,0.0263109924,0.0333634534,,0.1638786793,0.1669829041,0.1654307917,0.2383667134
5517,6.15E-10,8.08E-10,7.11E-10,7.09668220207983E-10,,5.90E-10,6.95E-10,6.42E-10,8.51859126809246E-07,,0.0071614506,0.0119405529,0.0095510017,0.009565271,,0.0142133348,0.0186782554,0.0164457951,0.0431967856,,0.0549990311,0.02464219,0.0398206105,0.0585628942,,0.1669829041,0.3162052631,0.2415940836,0.2747646868,,4202,0.0169274509,0.026869569,0.0218985099,0.0327902062,,0.1638786793,0.1669829041,0.1654307917,0.2347199173
5549,6.12E-10,7.77E-10,6.94E-10,7.11120736264063E-10,,5.85E-10,6.85E-10,6.35E-10,8.0929792618906E-07,,0.0097224778,0.0017374353,0.0057299566,0.0093735053,,0.044793129,0.0591864064,0.0519897677,0.0418592361,,0.0465597734,0.0340674184,0.0403135959,0.0576504293,,0.2762026787,0.2169443816,0.2465735301,0.273355129,,4227,0.0553550087,0.0608092137,0.0580821112,0.0340548015,,0.15083839,0.2762026787,0.2135205343,0.2336599481
5587,6.06E-10,8.27E-10,7.17E-10,6.952965337687E-10,,5.81E-10,7.01E-10,6.41E-10,7.68865080305809E-07,,0.0046466058,0.0149694383,0.0098080221,0.0093952312,,0.0116609326,0.0293448586,0.0205028956,0.0423657626,,0.0848102346,0.0308273528,0.0578187937,0.0576588475,,0.3325382173,0.1117803231,0.2221592702,0.270795336,,4232,0.0268508103,0.0207199007,0.0237853555,0.0335413292,,0.103401877,0.3325382173,0.2179700471,0.2328754531
5660,6.00E-10,7.62E-10,6.81E-10,7.15615408157707E-10,,5.72E-10,6.54E-10,6.13E-10,7.3045247732917E-07,,0.0034436025,0.0084081013,0.0059258519,0.0092217622,,0.01059632,0.0339398459,0.0222680829,0.0412726193,,0.0585200004,0.0317362696,0.045128135,0.0570323119,,0.3325382173,0.1689336598,0.2507359385,0.2697923662,,4235,0.037726067,0.0224519484,0.0300890077,0.0333687131,,0.103401877,0.3325382173,0.2179700471,0.2321301828
5664,6.00E-10,7.47E-10,6.74E-10,6.82593901241365E-10,,5.72E-10,6.54E-10,6.13E-10,0.000000694,,0.008244155,0.0075582894,0.0079012222,0.0091557352,,0.01059632,0.0339398459,0.0222680829,0.0403223925,,0.0492819026,0.0245777331,0.0369298179,0.0560271872,,0.1668724865,0.1689336598,0.1679030731,0.2646979015,,4263,0.0280495752,0.0324395262,0.0302445507,0.033212505,,0.1644560099,0.1668724865,0.1656642482,0.2288068861
5679,5.94E-10,7.45E-10,6.70E-10,6.74032300965477E-10,,5.72E-10,6.49E-10,6.10E-10,6.59292994509691E-07,,0.0027338546,0.0104938727,0.0066138636,0.0090286416,,0.0074613066,0.0137039553,0.010582631,0.039419677,,0.095195502,0.0172240306,0.0562097663,0.0560363162,,0.1668724865,0.2548232377,0.2108478621,0.2620053995,,4266,0.0460230857,0.0661305711,0.0560768284,0.0343557212,,0.1644560099,0.1668724865,0.1656642482,0.2256497542
5720,5.92E-10,7.47E-10,6.69E-10,6.6978413364964E-10,,5.66E-10,6.38E-10,6.02E-10,6.26358459067496E-07,,0.0018283024,0.006136951,0.0039826267,0.0087763409,,0.0097965924,0.0239595175,0.0168780549,0.0379778247,,0.0527606755,0.0214311015,0.0370958885,0.0550892948,,0.3184939921,0.1433481127,0.2309210524,0.2604511822,,4304,0.0338270701,0.0365334228,0.0351802465,0.0343969474,,0.2475880384,0.3184939921,0.2830410153,0.2285193172
5723,5.91E-10,7.24E-10,6.58E-10,6.69459688515097E-10,,5.66E-10,6.38E-10,6.02E-10,5.9507065039741E-07,,0.0029543145,0.007912646,0.0054334803,0.0086091978,,0.0097965924,0.0239595175,0.0168780549,0.0369228362,,0.04184613,0.0395309925,0.0406885613,0.0543692581,,0.184750855,0.1433481127,0.1640494838,0.2556310973,,4317,0.0233789384,0.0277353004,0.0255571194,0.033954956,,0.1694740057,0.184750855,0.1771124303,0.2259489729
5808,5.82E-10,7.35E-10,6.59E-10,6.58179407128492E-10,,5.58E-10,6.33E-10,5.96E-10,5.65346897296748E-07,,0.0060010571,0.0113222878,0.0086616725,0.0086118216,,0.0085654529,0.0604733378,0.0345193953,0.0359205971,,0.0692511052,0.0205621179,0.0449066116,0.0538961258,,0.184750855,0.1000950187,0.1424229369,0.2499706892,,4319,0.0397036076,0.0256594531,0.0326815303,0.0338912847,,0.1694740057,0.184750855,0.1771124303,0.2235071458
5825,5.78E-10,7.37E-10,6.58E-10,6.58751185907822E-10,,5.55E-10,6.24E-10,5.89E-10,5.37109021135777E-07,,0.0048147095,0.0200861171,0.0124504133,0.0088037512,,0.0296771862,0.0133430539,0.02151012,0.0358505371,,0.0505671166,0.0272470322,0.0389070744,0.0531466732,,0.1394678801,0.1152762324,0.1273720562,0.2438407576,,4400,0.0430432409,0.0330603942,0.0380518176,0.0340993114,,0.2393290699,0.1394678801,0.189398475,0.2218017122
5828,5.79E-10,7.16E-10,6.48E-10,6.57752775527868E-10,,5.55E-10,6.24E-10,5.89E-10,5.10283038782854E-07,,0.0042060362,0.0153420391,0.0097740376,0.0088522655,,0.0296771862,0.0133430539,0.02151012,0.0351335162,,0.0492818952,0.0366170146,0.0429494549,0.0526368123,,0.084628284,0.1152762324,0.0999522582,0.2366463326,,4433,0.0175222028,0.0466242582,0.0320732305,0.0339980073,,0.1868595332,0.084628284,0.1357439086,0.217498822
5862,5.73E-10,6.90E-10,6.31E-10,6.48179307780264E-10,,5.51E-10,6.08E-10,5.79E-10,4.84797855442065E-07,,0.0039145201,0.0065210238,0.005217772,0.0086705408,,0.0101621738,0.0138732754,0.0120177246,0.0344523464,,0.0711849779,0.0201003812,0.0456426796,0.0522871057,,0.1112600863,0.1143491492,0.1128046177,0.2304542469,,4492,0.0238888673,0.0266332831,0.0252610752,0.0335611607,,0.1488368064,0.1112600863,0.1300484464,0.2131263032
5864,5.74E-10,7.02E-10,6.38E-10,6.32146139201022E-10,,5.51E-10,6.08E-10,5.79E-10,4.60586931268315E-07,,0.0057197278,0.0036278805,0.0046738042,0.008470704,,0.0101621738,0.0138732754,0.0120177246,0.0333306153,,0.0410116799,0.0367728099,0.0388922449,0.0516173626,,0.2153241187,0.1143491492,0.164836634,0.2271733662,,4509,0.0405639857,0.0251728017,0.0328683937,0.0335265224,,0.1409683228,0.2153241187,0.1781462207,0.2113772991
5871,5.75E-10,6.99E-10,6.37E-10,6.37612738906828E-10,,5.49E-10,6.06E-10,5.77E-10,4.37586455115128E-07,,0.0036544991,0.0057670148,0.0047107569,0.0082827066,,0.0060808477,0.001837583,0.0039592154,0.0322649708,,0.0613318197,0.0166434217,0.0389876207,0.0509858755,,0.1010748446,0.1306563467,0.1158655956,0.2216079777,,4530,0.0259277951,0.02046041,0.0231941026,0.0330099014,,0.0980675519,0.1010748446,0.0995711982,0.2057869941
5907,5.71E-10,6.78E-10,6.24E-10,6.37039847188297E-10,,5.46E-10,5.93E-10,5.70E-10,4.15735609245499E-07,,0.0052761934,0.0246271547,0.014951674,0.008616155,,0.0014244156,0.0133382427,0.0073813291,0.030849683,,0.0459000841,0.0261632986,0.0360316914,0.0502381663,,0.228272751,0.1316042244,0.1799384877,0.2195245032,,4578,0.024098359,0.0321120769,0.028105218,0.0327646672,,0.3475697041,0.228272751,0.2879212275,0.2098937058
5928,5.71E-10,8.27E-10,6.99E-10,6.24981791801564E-10,,5.47E-10,6.78E-10,6.13E-10,0.000000395,,0.007940704,0.043709375,0.0258250395,0.0094765992,,0.01032768,0.0552639179,0.032795799,0.0296762653,,0.0413593613,0.0555799715,0.0484696664,0.0501497413,,0.1663186252,0.0900713727,0.1281949989,0.214958028,,4581,0.0284400675,0.0406683795,0.0345542235,0.032854145,,0.282744348,0.1663186252,0.2245314866,0.2106255948
5952,5.65E-10,8.08E-10,6.87E-10,6.94975500921911E-10,,5.43E-10,6.63E-10,6.03E-10,3.75260630898778E-07,,0.0070311339,0.0103574432,0.0086942886,0.0094374837,,0.0369836129,0.0301238317,0.0335537223,0.029832242,,0.0641454309,0.0239220839,0.0440337574,0.0498439421,,0.1145301983,0.2191530317,0.166841615,0.2125522073,,4628,0.0125271901,0.0497151911,0.0311211906,0.0327674973,,0.2114453763,0.1145301983,0.1629877873,0.2082437044
5963,5.63E-10,7.83E-10,6.73E-10,6.87092050277544E-10,,5.42E-10,6.56E-10,5.99E-10,3.56527539810897E-07,,0.0033104455,0.0089922687,0.0061513571,0.0092731774,,0.0216111317,0.026396066,0.0240035988,0.030018316,,0.0515898354,0.0259495396,0.0387696875,0.0492902294,,0.1976906806,0.188085556,0.1928881183,0.2115690029,,4664,0.017428631,0.0450698026,0.0312492168,0.0326915833,,0.1353990585,0.1976906806,0.1665448695,0.2061587627
5990,5.61E-10,7.65E-10,6.63E-10,6.73888639353128E-10,,5.38E-10,6.37E-10,5.88E-10,3.38730557187848E-07,,0.0048124264,0.0142166819,0.0095145542,0.0092852462,,0.0238266755,0.0287472792,0.0262869773,0.0297175801,,0.0491375439,0.0412050635,0.0451713037,0.0490842831,,0.1976906806,0.3032189012,0.2504547909,0.2135132923,,4668,0.028031107,0.0223632604,0.0251971837,0.0323168633,,0.1353990585,0.1976906806,0.1665448695,0.204178068
6010,5.60E-10,7.42E-10,6.51E-10,6.63299754012136E-10,,5.36E-10,6.28E-10,5.82E-10,3.21823108238568E-07,,0.0060859537,0.0150792208,0.0105825872,0.0093501132,,0.0136448881,0.0016121311,0.0076285096,0.02954605,,0.0565943681,0.0304090623,0.0435017152,0.0488051547,,0.1705955714,0.1278531402,0.1492243558,0.2102988455,,4676,0.0278801806,0.0284610167,0.0281705987,0.0321095501,,0.28889817,0.1705955714,0.2297468707,0.2054565082
6015,5.59E-10,7.20E-10,6.40E-10,6.51703824516892E-10,,5.36E-10,6.28E-10,5.82E-10,3.05761031736753E-07,,0.0063808151,0.0149004357,0.0106406254,0.0094146389,,0.0136448881,0.0016121311,0.0076285096,0.028450173,,0.0470160916,0.0283951946,0.0377056431,0.0482501791,,0.2173319161,0.1278531402,0.1725925282,0.2084135296,,4713,0.0282672029,0.0499270968,0.0390971499,0.0324589301,,0.1946914494,0.2173319161,0.2060116827,0.2054842669
6121,5.49E-10,6.69E-10,6.09E-10,6.40223053474667E-10,,5.26E-10,5.80E-10,5.53E-10,2.90500631554693E-07,,0.002346636,0.0075150062,0.0049308211,0.009190448,,0.0080062011,0.0150812957,0.0115437484,0.0274090898,,0.0427823737,0.0176604595,0.0302214166,0.047348741,,0.2173319161,0.1186774522,0.1680046842,0.2063930873,,4718,0.0198717229,0.0399093218,0.0298905224,0.0323305097,,0.1946914494,0.2173319161,0.2060116827,0.2055106377
6131,5.46E-10,6.57E-10,6.02E-10,6.10545954683045E-10,,5.24E-10,5.74E-10,5.49E-10,0.000000276,,0.0044856677,0.0125277862,0.0085067269,0.0091562619,,0.0033925097,0.0375161842,0.0204543469,0.0266158227,,0.0436626635,0.0295914616,0.0366270626,0.0468126571,,0.36984846,0.1505850703,0.2602167651,0.2090842712,,4750,0.0281841606,0.0230905693,0.0256373649,0.0319958524,,0.1546998024,0.36984846,0.2622741312,0.2083488124
6181,5.42E-10,6.45E-10,5.94E-10,6.02012300110512E-10,,5.21E-10,5.60E-10,5.41E-10,2.62229941099292E-07,,0.0057804836,0.0183621105,0.012071297,0.0093020137,,0.0229167975,0.0327009894,0.0278088935,0.026307749,,0.0403655954,0.0177043304,0.0290349629,0.0459237724,,0.36984846,0.1457830667,0.2578157634,0.2115208458,,4758,0.0316340402,0.0543189421,0.0429764912,0.0325448844,,0.1546998024,0.36984846,0.2622741312,0.2110450783
6200,5.40E-10,6.30E-10,5.85E-10,5.94075066867041E-10,,5.19E-10,5.53E-10,5.36E-10,2.49145233449744E-07,,0.0042402763,0.0083835544,0.0063119153,0.0091525088,,0.0181998648,0.0235027745,0.0208513197,0.0263828062,,0.0616753772,0.0144034112,0.0380393942,0.0455295535,,0.2016915977,0.1908974946,0.1962945461,0.2107595308,,4788,0.0135975927,0.0294253957,0.0215114942,0.0319932149,,0.1738718897,0.2016915977,0.1877817437,0.2098819116
6213,5.38E-10,6.21E-10,5.79E-10,5.8564451760082E-10,,5.19E-10,5.50E-10,5.35E-10,2.36714699538927E-07,,0.0044077733,0.0166721679,0.0105399706,0.0092218818,,0.0076411637,0.0195793007,0.0136102322,0.0261062319,,0.0615325794,0.0333992392,0.0474659093,0.0456263713,,0.2501679659,0.1190379262,0.184602946,0.2094517016,,4800,0.0348370448,0.0314944871,0.0331657659,0.0320518424,,0.2080981582,0.2501679659,0.2291330621,0.2108444691
6219,5.38E-10,6.15E-10,5.77E-10,5.79485647592011E-10,,5.19E-10,5.50E-10,5.35E-10,2.24905692323652E-07,,0.013525282,0.0064077959,0.009966539,0.0092591147,,0.0076411637,0.0195793007,0.0136102322,0.0254814319,,0.0830073208,0.0172117651,0.0501095429,0.0458505298,,0.2501679659,0.1190379262,0.184602946,0.2082092638,,4802,0.0253276378,0.0416880958,0.0335078668,0.0321246436,,0.2080981582,0.2501679659,0.2291330621,0.2117588987
6232,5.37E-10,6.28E-10,5.82E-10,5.77077772751643E-10,,5.17E-10,5.45E-10,5.31E-10,2.13686960313416E-07,,0.0064179059,0.0090069128,0.0077124094,0.0091817794,,0.0178059414,0.0166202486,0.017213095,0.0248878719,,0.0482516512,0.0221671537,0.0352094024,0.0453184735,,0.2029249966,0.1370409131,0.1699829549,0.2062979484,,4840,0.014232967,0.0373996496,0.0258163083,0.0318092269,,0.119518742,0.2029249966,0.1612218693,0.2092320473
6289,5.33E-10,6.05E-10,5.69E-10,5.82113100692539E-10,,5.13E-10,5.36E-10,5.24E-10,0.000000203,,0.0059349481,0.0119242966,0.0089296224,0.0091691716,,0.0126741948,0.0328820869,0.0227781408,0.024504133,,0.0437396728,0.0191990864,0.0314693796,0.0446260188,,0.1866614223,0.2167552114,0.2017083168,0.2060684668,,4852,0.0134035088,0.0238367058,0.0186201073,0.0311497709,,0.1426933408,0.1866614223,0.1646773815,0.207004314
6312,5.31E-10,5.93E-10,5.62E-10,5.69965146950029E-10,,5.09E-10,5.27E-10,5.18E-10,1.92903285578879E-07,,0.0041548843,0.0173774026,0.0107661434,0.0092490202,,0.0141890468,0.0603570677,0.0372730573,0.0244178334,,0.0388278663,0.0112223318,0.0250250991,0.0436459728,,0.1776488274,0.0966387391,0.1371437833,0.2026222326,,4894,0.0486763045,0.0492192209,0.0489477627,0.0320396705,,0.1333454847,0.1776488274,0.1554971561,0.2044289561
6317,5.27E-10,5.84E-10,5.56E-10,5.62217639925792E-10,,5.09E-10,5.27E-10,5.18E-10,1.83284022898856E-07,,0.0019665398,0.0087836934,0.0053751166,0.009055325,,0.0141890468,0.0603570677,0.0372730573,0.0250605946,,0.137475878,0.0177457556,0.0776108168,0.045344215,,0.3480530977,0.0966387391,0.2223459184,0.2036084169,,4962,0.0289123524,0.0245949868,0.0267536696,0.0317753704,,0.1213024706,0.3480530977,0.2346777841,0.2059413975
6341,5.27E-10,5.89E-10,5.58E-10,5.56194675357068E-10,,5.07E-10,5.21E-10,5.14E-10,1.74145510181687E-07,,0.0050512208,0.0168801472,0.010965684,0.0091508429,,0.0143356752,0.0184807349,0.016408205,0.0256712178,,0.0559664443,0.01108508,0.0335257621,0.0447532923,,0.3838132322,0.0891328454,0.2364730388,0.205251648,,4971,0.0165073872,0.0331163108,0.024811849,0.0314271944,,0.0971423239,0.3838132322,0.240477778,0.2076682165
6363,5.26E-10,5.77E-10,5.51E-10,5.57462384672508E-10,,5.06E-10,5.16E-10,5.11E-10,1.65463778531298E-07,,0.006495886,0.0131184133,0.0098071496,0.0091836583,,0.0190460235,0.0245313793,0.0217887014,0.0252080671,,0.0858000517,0.0199313611,0.0528657064,0.045158913,,0.3838132322,0.247295469,0.3155543506,0.2107667831,,4974,0.0142783299,0.02161479,0.0179465599,0.0307531626,,0.0971423239,0.3838132322,0.240477778,0.2093086946
6376,5.25E-10,5.80E-10,5.53E-10,5.51787214674128E-10,,5.03E-10,5.20E-10,5.12E-10,1.57216168137081E-07,,0.0094021317,0.0086519308,0.0090270313,0.0091758269,,0.006577536,0.0195862651,0.0130819005,0.0250370988,,0.0369391739,0.0277993549,0.0323692644,0.0445194306,,0.2539784908,0.1922833025,0.2231308967,0.2113849888,,5050,0.0230824612,0.0239171237,0.0234997924,0.0303904941,,0.1441695541,0.2539784908,0.1990740225,0.208796961
6400,5.24E-10,5.76E-10,5.50E-10,5.52466935470555E-10,,5.01E-10,5.15E-10,5.08E-10,1.49380748086921E-07,,0.0052220356,0.0081573417,0.0066896887,0.00905152,,0.0088264821,0.0303770322,0.0196017572,0.0244393389,,0.0642465279,0.0605709404,0.0624087341,0.0454138958,,0.2539784908,0.2861889601,0.2700837255,0.2143199256,,5052,0.0188452601,0.0775424764,0.0481938682,0.0312806628,,0.1441695541,0.2539784908,0.1990740225,0.2083108141
6496,5.14E-10,5.51E-10,5.32E-10,5.49913344135785E-10,,4.96E-10,4.96E-10,4.96E-10,1.41936522764131E-07,,0.0047190497,0.0046870541,0.0047030519,0.0088340966,,0.0018330577,0.0213672034,0.0116001306,0.0241974598,,0.0515990444,0.0280106049,0.0398048246,0.0451334422,,0.2539784908,0.0766290352,0.165303763,0.2118691175,,5053,0.0220818762,0.0587505102,0.0404161932,0.0317374394,,0.1441695541,0.2539784908,0.1990740225,0.2078489745
6520,5.11E-10,5.48E-10,5.30E-10,5.33126015908447E-10,,4.93E-10,4.92E-10,4.93E-10,1.34864329342625E-07,,0.0030894182,0.0150937177,0.0090915679,0.0088469702,,0.0029759838,0.0385458805,0.0207609321,0.0235675934,,0.0839630216,0.0143211512,0.0491420864,0.0453338744,,0.1992476285,0.0975678936,0.148407761,0.2086960497,,5106,0.0161231942,0.0301427022,0.0231329482,0.0313072148,,0.1002412736,0.1992476285,0.149744451,0.2049437483
6574,5.07E-10,5.39E-10,5.23E-10,5.29794048926688E-10,,4.88E-10,4.82E-10,4.85E-10,1.28145357551205E-07,,0.0048799263,0.0078207962,0.0063503613,0.0087221397,,0.0138103468,0.0260240249,0.0199171859,0.0234272603,,0.0613950603,0.0186718218,0.040033441,0.0450688528,,0.3085172176,0.0946527794,0.2015849985,0.2083404971,,5134,0.0169487409,0.0352352336,0.0260919873,0.0310464534,,0.2248422801,0.3085172176,0.2666797489,0.2080305483
6584,5.06E-10,5.40E-10,5.23E-10,5.23255066013132E-10,,4.88E-10,4.81E-10,4.84E-10,1.21762298158861E-07,,0.0075827036,0.0070997817,0.0073412426,0.0086530949,,0.0105675999,0.0087753311,0.0096714655,0.0232517566,,0.0415415727,0.021919271,0.0317304218,0.0444019312,,0.3440160453,0.1665994674,0.2553077564,0.2106888601,,5200,0.0548743196,0.026233796,0.0405540578,0.0315218336,,0.1269760579,0.3440160453,0.2354960516,0.2094038235
6603,5.04E-10,5.33E-10,5.19E-10,5.23344095230321E-10,,4.84E-10,4.80E-10,4.82E-10,1.15698293542459E-07,,0.0042776312,0.0077502127,0.0060139219,0.0085211362,,0.0066116201,0.0086405315,0.0076260758,0.022572742,,0.0572748035,0.0237635449,0.0405191742,0.0442077934,,0.3052744567,0.0840139315,0.1946441941,0.2098866268,,5239,0.013725888,0.0473501496,0.0305380188,0.0314726429,,0.1292893291,0.3052744567,0.2172818929,0.209797727
6657,5.00E-10,5.14E-10,5.07E-10,5.18802949459227E-10,,4.81E-10,4.72E-10,4.77E-10,1.09937214686153E-07,,0.0024962209,0.0170902014,0.0097932111,0.00858474,,0.0044496581,0.024426138,0.0144378981,0.0218254087,,0.0701828077,0.0171089936,0.0436459007,0.0441796987,,0.3166120648,0.0632099658,0.1899110153,0.2088878462,,5329,0.0131173097,0.0366761312,0.0248967204,0.0311438468,,0.0674926639,0.3166120648,0.1920523643,0.2089104588
6696,4.99E-10,5.17E-10,5.08E-10,5.07854086782703E-10,,4.80E-10,4.67E-10,4.73E-10,1.04464024980871E-07,,0.0037429333,0.0072212173,0.0054820753,0.0084296067,,0.0092453891,0.0648238584,0.0370346238,0.0214560332,,0.082865864,0.0280678272,0.0554668456,0.0447440561,,0.1084229797,0.1533471942,0.130885087,0.2049877083,,5345,0.0073987874,0.0151589802,0.0112788838,0.0301505986,,0.038890738,0.1084229797,0.0736568589,0.2021477788
6699,4.98E-10,5.14E-10,5.06E-10,5.0774355804243E-10,,4.80E-10,4.67E-10,4.73E-10,9.92644947608535E-08,,0.0083845006,0.0127163902,0.0105504454,0.0085356487,,0.0092453891,0.0648238584,0.0370346238,0.0222349627,,0.0504108071,0.0546596982,0.0525352526,0.0451336159,,0.1824271828,0.1533471942,0.1678871885,0.2031326823,,5359,0.0112384427,0.0281729028,0.0197056727,0.0296283523,,0.0838627368,0.1824271828,0.1331449598,0.1986976379
6711,4.97E-10,5.07E-10,5.02E-10,5.06407117060177E-10,,4.77E-10,4.65E-10,4.71E-10,9.43248382812668E-08,,0.002578306,0.007562222,0.005070264,0.0083623794,,0.0029790709,0.0128423292,0.0079107,0.0229749458,,0.0560282506,0.0149053633,0.035466807,0.0446502755,,0.1889697164,0.0861257166,0.1375477165,0.199853434,,5420,0.0205729641,0.0237239674,0.0221484657,0.029254358,,0.0356750488,0.1889697164,0.1123223826,0.1943788751
6738,4.95E-10,5.08E-10,5.01E-10,5.02172970192505E-10,,4.76E-10,4.61E-10,4.69E-10,8.96320289765286E-08,,0.0056180949,0.0149653461,0.0102917205,0.0084588465,,0.0053421576,0.0305139236,0.0179280406,0.0222217335,,0.0613199621,0.0243747495,0.0428473558,0.0445601295,,0.1595917344,0.1086178198,0.1341047771,0.1965660011,,5442,0.0599727742,0.0311443675,0.0455585709,0.0300695686,,0.1187689006,0.1595917344,0.1391803175,0.1916189472
6742,4.93E-10,5.07E-10,5.00E-10,5.01481553521305E-10,,4.76E-10,4.62E-10,4.69E-10,8.51738721406199E-08,,0.0039084791,0.0062250616,0.0050667704,0.0082892427,,0.0026782141,0.0226947609,0.0126864875,0.0220070488,,0.0521235019,0.0205946974,0.0363590997,0.044150078,,0.25598225,0.1187114194,0.1873468347,0.1961050428,,5515,0.015937902,0.019333886,0.017635894,0.0294478849,,0.0721451044,0.25598225,0.1640636772,0.1902411837
6846,4.87E-10,4.88E-10,4.87E-10,5.00243899221561E-10,,4.69E-10,4.48E-10,4.58E-10,8.09381031895125E-08,,0.0021758443,0.006911098,0.0045434712,0.0081019541,,0.0079389494,0.0300296657,0.0189843075,0.0215410208,,0.0369885936,0.01925366,0.0281211268,0.0433486304,,0.25598225,0.109046638,0.182514444,0.1954255129,,5517,0.0122682946,0.0303037111,0.0212860028,0.0290397908,,0.0721451044,0.25598225,0.1640636772,0.1889323084
6854,4.84E-10,4.84E-10,4.84E-10,4.87939211125983E-10,,4.69E-10,4.47E-10,4.58E-10,7.69140878159369E-08,,0.0042605,0.0104234694,0.0073419847,0.0080639556,,0.031709604,0.0221033283,0.0269064661,0.0214131851,,0.0681561306,0.0192982201,0.0437271753,0.0433675577,,0.3507534862,0.1319267154,0.2413401008,0.1977212423,,5549,0.0210212041,0.0191394072,0.0200803056,0.0285918166,,0.1149893478,0.3507534862,0.232871417,0.1911292638
6869,4.84E-10,4.86E-10,4.85E-10,4.84041001440687E-10,,4.66E-10,4.45E-10,4.56E-10,7.30911608266327E-08,,0.003558585,0.0047880532,0.0041733191,0.0078694238,,0.0098026171,0.0221191458,0.0159608815,0.0216878492,,0.0680153072,0.0205323324,0.0442738198,0.0434128708,,0.3610970676,0.0918480605,0.226472564,0.1991588084,,5573,0.0126140388,0.0118644871,0.0122392629,0.0277741889,,0.0542399585,0.3610970676,0.2076685131,0.1919562263
6966,4.75E-10,4.73E-10,4.74E-10,4.84707843292579E-10,,4.60E-10,4.34E-10,4.47E-10,6.94589578676697E-08,,0.0035230541,0.005916371,0.0047197125,0.0077119382,,0.0058084209,0.0190130398,0.0124107304,0.0214015008,,0.0312825106,0.020272214,0.0257773623,0.0425310954,,0.2526833117,0.1682349294,0.2104591206,0.199723824,,5587,0.0106582539,0.0127686374,0.0117134457,0.0269711517,,0.0609726347,0.2526833117,0.1568279732,0.1901998136
6992,4.74E-10,4.69E-10,4.72E-10,4.7471026900987E-10,,4.59E-10,4.32E-10,4.45E-10,0.000000066,,0.002693895,0.0071558254,0.0049248602,0.0075725843,,0.0048411358,0.0240937937,0.0144674648,0.0209519623,,0.0482533798,0.0218428224,0.0350481011,0.0421569456,,0.3084282279,0.113779366,0.211103797,0.2002928226,,5630,0.0341515392,0.0145187899,0.0243351646,0.0268393524,,0.1062204093,0.3084282279,0.2073243186,0.1910560389
7014,4.72E-10,4.66E-10,4.69E-10,4.71808837727814E-10,,4.57E-10,4.30E-10,4.43E-10,6.27300343912061E-08,,0.0023981219,0.0092768613,0.0058374916,0.0074858297,,0.0023322185,0.030425908,0.0163790633,0.0206277374,,0.0411400273,0.0238928869,0.0325164571,0.0416749212,,0.1800635308,0.0660592616,0.1230613962,0.1964312513,,5660,0.0153060192,0.0398306847,0.0275683519,0.0268758023,,0.1075329632,0.1800635308,0.143798247,0.1886931493
7106,4.65E-10,4.53E-10,4.59E-10,4.68869517997528E-10,,4.52E-10,4.23E-10,4.37E-10,5.96153880280594E-08,,0.0023971871,0.0072579104,0.0048275487,0.0073529157,,0.0078386813,0.017633114,0.0127358977,0.0204153037,,0.054187268,0.0266614202,0.0404243441,0.0416123924,,0.1800635308,0.0935735852,0.136818558,0.1934506166,,5664,0.0133514656,0.0221192129,0.0177353392,0.0264187792,,0.1075329632,0.1800635308,0.143798247,0.1864484042
7114,4.66E-10,4.57E-10,4.61E-10,4.59464080243988E-10,,4.50E-10,4.20E-10,4.35E-10,5.66563841854561E-08,,0.0081929686,0.0090824785,0.0086377235,0.007417156,,0.0368649773,0.062088836,0.0494769067,0.0200313334,,0.0274653062,0.0152057316,0.0213355189,0.0405985487,,0.3090502322,0.0923809335,0.2007155828,0.1938138649,,5679,0.0131027699,0.0202839524,0.0166933611,0.0259325083,,0.1771325171,0.3090502322,0.2430913746,0.1892805527
7155,4.63E-10,4.47E-10,4.55E-10,4.6135538734423E-10,,4.47E-10,4.16E-10,4.31E-10,5.38451339852621E-08,,0.003086193,0.0074216714,0.0052539322,0.0073089949,,0.003864917,0.0187563114,0.0113106142,0.021503612,,0.0485831052,0.0176730379,0.0331280716,0.0402250248,,0.2404220849,0.1622031182,0.2013126016,0.1941888018,,5720,0.0221187845,0.0372701362,0.0296944603,0.0261206059,,0.0761057138,0.2404220849,0.1582638994,0.18772972
7216,4.57E-10,4.45E-10,4.51E-10,4.5498646739671E-10,,4.42E-10,4.11E-10,4.26E-10,5.1174198510646E-08,,0.0029516271,0.009138504,0.0060450656,0.0072457984,,0.0037431358,0.0237012766,0.0137222062,0.0209939621,,0.060907308,0.0445818119,0.0527445599,0.0408510016,,0.2404220849,0.1062476635,0.1733348742,0.1931461054,,5723,0.0271044038,0.0118216705,0.0194630371,0.0257877274,,0.0761057138,0.2404220849,0.1582638994,0.186256429
7247,4.55E-10,4.45E-10,4.50E-10,4.51340273599792E-10,,4.42E-10,4.11E-10,4.27E-10,4.86368179241031E-08,,0.0028909855,0.0093401549,0.0061155702,0.007189287,,0.0090073626,0.0211648885,0.0150861256,0.0206303743,,0.0388090834,0.0183870252,0.0285980543,0.0402383542,,0.4724080563,0.1049633101,0.2886856832,0.1979230843,,5776,0.0180705208,0.0188534129,0.0184619669,0.0254214394,,0.0581896454,0.4724080563,0.2652988508,0.1902085501
7311,4.52E-10,4.35E-10,4.44E-10,4.50024043174861E-10,,4.37E-10,4.05E-10,4.21E-10,4.62260102343245E-08,,0.0018800977,0.0071709724,0.004525535,0.0070560994,,0.0058369776,0.0242576692,0.0150473234,0.0203531619,,0.0258126277,0.0198958218,0.0228542248,0.0393691478,,0.2364640534,0.094812192,0.1656381227,0.1963088362,,5808,0.0139668342,0.0133007728,0.0136338035,0.0248320576,,0.0526271053,0.2364640534,0.1445455793,0.1879254016
7329,4.52E-10,4.35E-10,4.43E-10,4.44034943404837E-10,,4.36E-10,4.05E-10,4.20E-10,4.39357177928917E-08,,0.0021511456,0.0091840709,0.0056676082,0.0069866748,,0.0045263413,0.0435483344,0.0240373379,0.02008787,,0.0274385773,0.0146600436,0.0210493105,0.0384531559,,0.1768184155,0.0800967589,0.1284575872,0.1929162738,,5825,0.0473157242,0.037823461,0.0425695926,0.0257189344,,0.0672640726,0.1768184155,0.1220412441,0.1846311937
7339,4.52E-10,4.36E-10,4.44E-10,4.43337071006161E-10,,4.36E-10,4.03E-10,4.19E-10,4.17599065578991E-08,,0.0018413402,0.0102042891,0.0060228147,0.0069384818,,0.0008471158,0.0469154641,0.02388129,0.0202853434,,0.0365794227,0.0347272828,0.0356533527,0.0383131657,,0.1768184155,0.0554628782,0.1161406469,0.1890774924,,5828,0.0316016711,0.0224862918,0.0270439815,0.0257851867,,0.0672640726,0.1768184155,0.1220412441,0.1815016962
7340,4.51E-10,4.38E-10,4.44E-10,4.43941293229809E-10,,4.37E-10,4.01E-10,4.19E-10,3.969286430539E-08,,0.0007081549,0.0069138007,0.0038109778,0.0067821066,,0.0050486014,0.0260960199,0.0155723107,0.0204651407,,0.0269771516,0.0166970007,0.0218370762,0.0374893613,,0.1891024858,0.0548784249,0.1219904553,0.1857231406,,5862,0.0222496446,0.0135518936,0.0179007691,0.0253909658,,0.0689863041,0.1891024858,0.1290443949,0.1788788311
7359,4.49E-10,4.33E-10,4.41E-10,4.44327970586402E-10,,4.34E-10,4.01E-10,4.18E-10,3.77291001753868E-08,,0.003096814,0.0079003945,0.0054986043,0.0067179315,,0.0026407198,0.0110318577,0.0068362887,0.0202204992,,0.0320332497,0.0357589759,0.0338961128,0.0373096988,,0.1891024858,0.1163147539,0.1527086198,0.1840724145,,5864,0.0275973622,0.0135408528,0.0205691075,0.0251498729,,0.0689863041,0.1891024858,0.1290443949,0.1763871093
7382,4.49E-10,4.35E-10,4.42E-10,4.41313821267366E-10,,4.33E-10,3.98E-10,4.16E-10,3.58634224728818E-08,,0.0016761592,0.015510113,0.0085931361,0.0068116917,,0.0041314405,0.0321311206,0.0181312806,0.0195512887,,0.0434193723,0.0137931863,0.0286062793,0.0368745279,,0.2196518481,0.088371709,0.1540117785,0.1825693827,,5871,0.0581713542,0.0216351431,0.0399032487,0.0258875417,,0.0316471606,0.2196518481,0.1256495044,0.1738502291
7401,4.46E-10,4.28E-10,4.37E-10,4.41945459517403E-10,,4.32E-10,3.98E-10,4.15E-10,3.40909924539048E-08,,0.0016174151,0.0107219806,0.0061696979,0.006779592,,0.0041088173,0.0320184529,0.0180636351,0.0194802883,,0.0354485847,0.0183999389,0.0269242618,0.0363770146,,0.3231506944,0.0803928226,0.2017717585,0.1835295015,,5907,0.0246477854,0.0170193464,0.0208335659,0.0256348429,,0.0831079483,0.3231506944,0.2031293213,0.1753141837
7450,4.44E-10,4.23E-10,4.33E-10,4.37427409925036E-10,,4.29E-10,3.93E-10,4.11E-10,3.24069883645398E-08,,0.0007798283,0.005843767,0.0033117977,0.0066062023,,0.0033939553,0.0245154761,0.0139547157,0.0194094556,,0.0329422839,0.019525798,0.026234041,0.0358698659,,0.1644778848,0.0694219619,0.1169499233,0.1802005226,,5928,0.0376710743,0.0320904702,0.0348807722,0.0260971394,,0.0442980602,0.1644778848,0.1043879725,0.1717678731
7460,4.44E-10,4.20E-10,4.32E-10,4.33411782661431E-10,,4.28E-10,3.92E-10,4.10E-10,3.08071436511913E-08,,0.0015106278,0.0083751027,0.0049428652,0.0065230355,,0.0003042462,0.0167613979,0.0085328221,0.0191367186,,0.0263369866,0.0119669661,0.0191519763,0.0350339714,,0.1497323513,0.0930664614,0.1213994063,0.1772604668,,5952,0.0251377597,0.0167059079,0.0209218338,0.0258383741,,0.0621716604,0.1497323513,0.1059520058,0.1684770798
7463,4.42E-10,4.28E-10,4.35E-10,4.3197789809537E-10,,4.28E-10,3.92E-10,4.10E-10,2.92872911735102E-08,,0.0004821935,0.0085108783,0.0044965359,0.0064217105,,0.0003042462,0.0167613979,0.0085328221,0.0186065238,,0.0657800436,0.0226834435,0.0442317436,0.03549386,,0.1497323513,0.0930664614,0.1213994063,0.1744674138,,5957,0.0489657596,0.0185628794,0.0337643195,0.0262346714,,0.0621716604,0.1497323513,0.1059520058,0.1653508261
7478,4.42E-10,4.21E-10,4.31E-10,4.34751078203172E-10,,4.28E-10,3.92E-10,4.10E-10,2.78434500387672E-08,,0.0004625684,0.0110931853,0.0057778768,0.0063895188,,0.0050359583,0.0111978082,0.0081168832,0.0181028387,,0.0454432108,0.0153623866,0.0304027987,0.0352393069,,0.1905847192,0.0758268014,0.1332057603,0.1724043311,,5963,0.023563128,0.0261451304,0.0248541292,0.0261656443,,0.0556503311,0.1905847192,0.1231175251,0.163239161
7511,4.40E-10,4.15E-10,4.28E-10,4.31333973885891E-10,,4.25E-10,3.88E-10,4.06E-10,2.64715938091045E-08,,0.0001321599,0.0076282416,0.0038802007,0.0062640529,,0.0074328249,0.0121799428,0.0098063839,0.0176035409,,0.0269733761,0.0185588971,0.0227661366,0.0346156484,,0.2378818244,0.0933244675,0.165603146,0.1720642718,,5990,0.0295371022,0.0182190444,0.0238780733,0.0260512657,,0.0770791769,0.2378818244,0.1574805006,0.162951228
7609,4.34E-10,4.09E-10,4.21E-10,4.27988923735353E-10,,4.20E-10,3.83E-10,4.02E-10,2.51680974314398E-08,,0.006530649,0.0226527546,0.0145917018,0.0066804353,,0.0723318383,0.0639977828,0.0681648105,0.0172136831,,0.023792224,0.0228436626,0.0233179433,0.0340507632,,0.0574201569,0.0731538534,0.0652870052,0.1667254085,,6010,0.0147360088,0.0163816437,0.0155588263,0.0255266437,,0.0338377841,0.0574201569,0.0456289705,0.1570851151
7644,4.32E-10,4.07E-10,4.19E-10,4.21436313707316E-10,,4.16E-10,3.80E-10,3.98E-10,2.39295952761484E-08,,0.0026087817,0.0102902148,0.0064494982,0.0066688885,,0.0270526819,0.0337063409,0.0303795114,0.0197612395,,0.0375411399,0.0237808749,0.0306610074,0.0338812754,,0.0574201569,0.1090980619,0.0832591094,0.1625520935,,6015,0.007611325,0.0255926084,0.0166019667,0.0250804099,,0.0338377841,0.0574201569,0.0456289705,0.1515123079
7687,4.30E-10,4.04E-10,4.17E-10,4.19294868829441E-10,,4.15E-10,3.77E-10,3.96E-10,2.27529171920814E-08,,0.0031292848,0.0110390019,0.0070841433,0.0066896512,,0.0941774696,0.0114291385,0.052803304,0.0202921531,,0.0184855517,0.0210241023,0.019754827,0.033174953,,0.1759345531,0.1115877777,0.1437611654,0.1616125471,,6030,0.0166188441,0.0152252596,0.0159220519,0.024622492,,0.031749405,0.1759345531,0.1038419791,0.1491287915
7693,4.29E-10,4.00E-10,4.15E-10,4.17100376765219E-10,,4.15E-10,3.77E-10,3.96E-10,2.16350910776279E-08,,0.0038444225,0.0079511143,0.0058977684,0.0066500571,,0.0127154551,0.0192818288,0.015998642,0.0219177106,,0.0338994674,0.0160945617,0.0249970146,0.032766056,,0.1759345531,0.1366713196,0.1563029364,0.1613470666,,6035,0.007429407,0.0223282203,0.0148788136,0.0241353081,,0.031749405,0.1759345531,0.1038419791,0.1468644508
7760,4.26E-10,3.99E-10,4.13E-10,4.14755941828559E-10,,4.12E-10,3.74E-10,3.93E-10,2.05729941763356E-08,,0.0020206033,0.0058792476,0.0039499254,0.0065150505,,0.0185130928,0.0098645333,0.014188813,0.0216217572,,0.0263969451,0.017754145,0.022075545,0.0322315305,,0.2665762305,0.0995629206,0.1830695756,0.162433192,,6078,0.0171819702,0.0154513828,0.0163166765,0.0237443765,,0.1028699055,0.2665762305,0.184723068,0.1487573817
7780,4.24E-10,4.00E-10,4.12E-10,4.12621557256063E-10,,4.11E-10,3.73E-10,3.92E-10,1.95639312524905E-08,,0.0048034261,0.0136346696,0.0092190478,0.0066502504,,0.0462018736,0.0304016992,0.0383017864,0.02125011,,0.0195772387,0.0201877765,0.0198825076,0.0316140793,,0.1835740805,0.0983963013,0.1409851909,0.161360792,,6121,0.0250638295,0.0157765672,0.0204201983,0.0235781676,,0.0468904078,0.1835740805,0.1152322441,0.1470811248
7788,4.24E-10,3.95E-10,4.09E-10,4.11990725329752E-10,,4.11E-10,3.73E-10,3.92E-10,1.86053214748377E-08,,0.0022376468,0.0117779337,0.0070077903,0.0066681274,,0.0462018736,0.0304016992,0.0383017864,0.0221026938,,0.0295599643,0.0169143938,0.023237179,0.0311952343,,0.3697706759,0.0983963013,0.2340834886,0.1649969268,,6131,0.0246206895,0.0195523482,0.0220865188,0.0235035851,,0.0486290678,0.3697706759,0.2091998719,0.1501870622
7798,4.23E-10,3.99E-10,4.11E-10,4.09595389850583E-10,,4.10E-10,3.73E-10,3.92E-10,1.76946398074147E-08,,0.0017972531,0.0109216534,0.0063594533,0.0066526937,,0.0183815639,0.0107845571,0.0145830605,0.0229126484,,0.04566174,0.0506607816,0.0481612608,0.0320435357,,0.2530815005,0.1387006044,0.1958910525,0.1665416331,,6181,0.0356104746,0.0231339857,0.0293722302,0.0237970174,,0.0443327427,0.2530815005,0.1487071216,0.1501130651
7833,4.20E-10,3.95E-10,4.08E-10,4.10734751294981E-10,,4.07E-10,3.70E-10,3.89E-10,1.68293406453072E-08,,0.0144445179,0.0038975666,0.0091710422,0.0067786111,,0.0107167577,0.0024295039,0.0065731308,0.022496169,,0.0353192203,0.0122427512,0.0237809857,0.0316304082,,0.2837335467,0.107545875,0.1956397109,0.167996537,,6200,0.0364875384,0.0141822584,0.0253348984,0.0238739114,,0.0655984655,0.2837335467,0.1746660061,0.1513407122
7900,4.18E-10,3.91E-10,4.04E-10,4.07666792660912E-10,,4.05E-10,3.66E-10,3.85E-10,0.000000016,,0.0001093951,0.0077554495,0.0039324223,0.0066363017,,0.004843493,0.0207708422,0.0128071676,0.0217000171,,0.0361837782,0.0201997943,0.0281917863,0.0314584771,,0.2156545669,0.1317091286,0.1736818478,0.1682808025,,6213,0.0204770938,0.0176512487,0.0190641712,0.0236334244,,0.0394808762,0.2156545669,0.1275677215,0.1501520627
7932,4.15E-10,3.90E-10,4.02E-10,4.04463207543049E-10,,4.03E-10,3.64E-10,3.84E-10,1.52259595668552E-08,,0.0023237213,0.0054060859,0.0038649036,0.0064977318,,0.0104981745,0.0051784092,0.0078382918,0.0212553746,,0.0259912089,0.0162164588,0.0211038338,0.0309407449,,0.2156545669,0.0835012943,0.1495779306,0.1673456589,,6219,0.0205797534,0.0255156867,0.0230477201,0.0236041392,,0.0394808762,0.2156545669,0.1275677215,0.1490228456
7991,4.14E-10,3.85E-10,3.99E-10,4.025049027498E-10,,3.99E-10,3.60E-10,3.80E-10,1.44836452253971E-08,,0.0017918746,0.0080345646,0.0049132196,0.0064185061,,0.0041201026,0.0206299238,0.0123750132,0.0205845205,,0.0462590419,0.0194423776,0.0328507097,0.0310362431,,0.1635715961,0.0811543241,0.1223629601,0.165096524,,6232,0.0209361948,0.0322789997,0.0266075972,0.0237543121,,0.0545383729,0.1635715961,0.1090549845,0.1470244525
8026,4.11E-10,3.80E-10,3.96E-10,3.99502864734544E-10,,3.98E-10,3.58E-10,3.78E-10,1.37783614899271E-08,,0.0007505142,0.0135366619,0.007143588,0.0064547602,,0.0488144048,0.0190969817,0.0339556932,0.0201740451,,0.0190737527,0.0216761604,0.0203749565,0.0305031788,,0.1315133125,0.0867170915,0.109115202,0.1622974579,,6289,0.0280807782,0.0500294156,0.0390550969,0.0245193514,,0.0300659221,0.1315133125,0.0807896173,0.1437127108
8037,4.11E-10,3.80E-10,3.95E-10,3.95946096218313E-10,,3.98E-10,3.56E-10,3.77E-10,1.31083069768381E-08,,0.0007731059,0.0058650333,0.0033190696,0.0062979757,,0.0007916057,0.0270939022,0.013942754,0.0208631275,,0.021808479,0.0453038365,0.0335561577,0.0306558278,,0.3049984276,0.0619098432,0.1834541354,0.1633552918,,6312,0.0412973687,0.0265431106,0.0339202397,0.0249893958,,0.0682960451,0.3049984276,0.1866472363,0.1458594371
8049,4.10E-10,3.77E-10,3.94E-10,3.9507823891713E-10,,3.97E-10,3.57E-10,3.77E-10,1.24717301899566E-08,,0.0011535528,0.0040489398,0.0026012463,0.0061131392,,0.006750694,0.0177824832,0.0122665886,0.0205171089,,0.0772584304,0.0385026,0.0578805152,0.0320170621,,0.3049984276,0.0798707828,0.1924346052,0.1648092574,,6317,0.0374092199,0.0173845608,0.0273968903,0.0251097705,,0.0682960451,0.3049984276,0.1866472363,0.147898827
8066,4.09E-10,3.81E-10,3.95E-10,3.93878446770183E-10,,3.95E-10,3.57E-10,3.76E-10,1.18669517480621E-08,,0.0009589203,0.0049094139,0.0029341671,0.0059541906,,0.0470567085,0.0022991607,0.0246779346,0.0201045828,,0.0274929628,0.0135683455,0.0205306541,0.0314427417,,0.1832954735,0.1956740022,0.1894847378,0.1660430315,,6341,0.0327493064,0.0121309003,0.0224401033,0.0249762871,,0.0354126468,0.1832954735,0.1093540601,0.1459715887
8180,4.02E-10,3.74E-10,3.88E-10,3.95173643265062E-10,,3.89E-10,3.52E-10,3.71E-10,1.12921309525652E-08,,0.0022562693,0.007954373,0.0051053212,0.0059117472,,0.0425687432,0.013015802,0.0277922726,0.0203332504,,0.0293976516,0.0243554823,0.0268765669,0.031214433,,0.1456955373,0.0299819559,0.0878387466,0.1621328172,,6363,0.0259195399,0.0154129658,0.0206662528,0.0247607854,,0.0331428945,0.1456955373,0.0894192159,0.14314397
8215,4.00E-10,3.68E-10,3.84E-10,3.88749842012483E-10,,3.89E-10,3.48E-10,3.69E-10,1.07459557932969E-08,,0.0010666109,0.0070768502,0.0040717305,0.0058197463,,0.0155020887,0.0248134863,0.0201577875,0.0207062015,,0.0164011847,0.0276851505,0.0220431676,0.0307558697,,0.1665012389,0.0829634815,0.1247323602,0.1602627944,,6376,0.0273623932,0.0193370134,0.0233497033,0.0246902313,,0.0376328975,0.1665012389,0.1020670682,0.141090125
8221,4.01E-10,3.73E-10,3.87E-10,3.84309395624924E-10,,3.89E-10,3.49E-10,3.69E-10,1.02270932930382E-08,,0.0024318197,0.0131781362,0.0078049779,0.0059190079,,0.0127314087,0.0439998768,0.0283656428,0.0206787808,,0.0251607746,0.0151694687,0.0201651216,0.0302263323,,0.0988984108,0.1098221168,0.1043602638,0.1574676678,,6400,0.037651889,0.0132799689,0.0254659289,0.0247290162,,0.0195041914,0.0988984108,0.0592013011,0.1369956838
8290,3.98E-10,3.68E-10,3.83E-10,3.86475926549628E-10,,3.85E-10,3.46E-10,3.65E-10,9.73400961727481E-09,,0.0023716427,0.0060002226,0.0041859327,0.0058323541,,0.019051427,0.0199935175,0.0195224723,0.0210631239,,0.0174547229,0.014358703,0.015906713,0.0295103513,,0.1161799803,0.0804281905,0.0983040854,0.1545094887,,6496,0.0230673905,0.0145270284,0.0187972095,0.0244324259,,0.0580636784,0.1161799803,0.0871218294,0.134501991
8334,3.96E-10,3.69E-10,3.82E-10,3.83111113264573E-10,,3.84E-10,3.43E-10,3.64E-10,9.265494002524E-09,,0.0016649497,0.007617001,0.0046409753,0.0057727852,,0.0093837222,0.0109506976,0.0101672099,0.0209860914,,0.0321413428,0.0104907546,0.0213160487,0.0291006362,,0.247410357,0.1247774959,0.1860939264,0.1560887106,,6500,0.0256227776,0.0129497908,0.0192862842,0.0241751188,,0.0357758813,0.247410357,0.1415931191,0.1348565474
8340,3.95E-10,3.66E-10,3.80E-10,3.8222344044758E-10,,3.84E-10,3.43E-10,3.64E-10,8.82040713350011E-09,,0.0025811843,0.0035444815,0.0030628329,0.0056372876,,0.0077039716,0.0047985632,0.0062512674,0.0204451473,,0.0167185478,0.0152621865,0.0159903672,0.0284451228,,0.074082762,0.0509335697,0.0625081658,0.1514096834,,6520,0.0378466435,0.0114068277,0.0246267356,0.0241976996,,0.0290224627,0.074082762,0.0515526123,0.1306913507
8363,3.94E-10,3.66E-10,3.80E-10,3.80474892913396E-10,,3.82E-10,3.43E-10,3.63E-10,8.39751380448179E-09,,0.0016004459,0.0224052258,0.0120028359,0.005955565,,0.0350023434,0.0291371308,0.0320697371,0.0197354533,,0.017888438,0.0254659578,0.0216771979,0.0281067265,,0.0893229693,0.0855141953,0.0874185823,0.1482101283,,6574,0.0465831496,0.0249438025,0.035763476,0.0247759884,,0.0689155236,0.0893229693,0.0791192465,0.1281127455
8368,3.94E-10,3.64E-10,3.79E-10,3.80125501475132E-10,,3.82E-10,3.43E-10,3.63E-10,0.000000008,,0.0019394637,0.0048741326,0.0034067981,0.0058281267,,0.0350023434,0.0291371308,0.0320697371,0.0203521675,,0.03567563,0.0159682501,0.02582194,0.0279924872,,0.1207398251,0.0855141953,0.1031270102,0.1459559724,,6584,0.0175710376,0.015356875,0.0164639563,0.0243603868,,0.0912373587,0.1207398251,0.1059885919,0.1270065378
8377,3.95E-10,3.65E-10,3.80E-10,3.79055521740861E-10,,3.82E-10,3.41E-10,3.61E-10,7.61404671378513E-09,,0.0012717547,0.0055007511,0.0033862529,0.005706033,,0.0298697911,0.0088093728,0.019339582,0.020938046,,0.0487727523,0.0115834586,0.0301781055,0.0281017681,,0.2074105293,0.1159180701,0.1616642997,0.1467413888,,6603,0.0149271674,0.0122849075,0.0136060375,0.0238226694,,0.0352648385,0.2074105293,0.1213376839,0.1267230951
8467,3.89E-10,3.57E-10,3.73E-10,3.79843972874881E-10,,3.78E-10,3.37E-10,3.57E-10,7.25121216937021E-09,,0.0006694178,0.004251129,0.0024602734,0.005543745,,0.0109527474,0.0374644399,0.0242085936,0.0208581228,,0.0137175256,0.0228917263,0.018304626,0.027611911,,0.2087472379,0.0682370067,0.1384921223,0.1463289254,,6657,0.0216690861,0.0113505311,0.0165098086,0.0234570263,,0.0335329659,0.2087472379,0.1211401019,0.1264439454
8470,3.91E-10,3.59E-10,3.75E-10,3.73482124945681E-10,,3.78E-10,3.36E-10,3.57E-10,6.90649836271585E-09,,0.0012074907,0.0035174326,0.0023624616,0.0053846808,,0.0055605224,0.028744027,0.0171522747,0.0210256463,,0.017926259,0.0165038966,0.0172150778,0.0270920693,,0.2563772202,0.1207201183,0.1885486692,0.1484399126,,6666,0.0270164143,0.0145345591,0.0207754867,0.0233229494,,0.0263824537,0.2563772202,0.1413798369,0.12719074
8498,3.88E-10,3.55E-10,3.71E-10,3.74688776768993E-10,,3.77E-10,3.36E-10,3.56E-10,6.578983655525E-09,,0.0017478371,0.0047534779,0.0032506575,0.0052779797,,0.0107452627,0.0233639851,0.0170546239,0.0208319777,,0.0183054749,0.0152917383,0.0167986066,0.0265773962,,0.1883763373,0.0828963071,0.1356363222,0.1477997331,,6678,0.0504911207,0.0132195773,0.031855349,0.0237495693,,0.0866559073,0.1883763373,0.1375161223,0.1277070091
8508,3.88E-10,3.56E-10,3.72E-10,3.71581242696725E-10,,3.75E-10,3.36E-10,3.55E-10,6.26780675223016E-09,,0.0015974104,0.0067133,0.0041553552,0.0052218484,,0.0279183816,0.0186080057,0.0232631937,0.02064311,,0.0190087575,0.0101242661,0.0145665118,0.025976852,,0.2217407227,0.1535045356,0.1876226291,0.1497908779,,6681,0.0205911398,0.0434064828,0.0319988113,0.0241620314,,0.0470327921,0.2217407227,0.1343867574,0.1280409965
8566,3.86E-10,3.52E-10,3.69E-10,3.71815186513378E-10,,3.74E-10,3.32E-10,3.53E-10,0.000000006,,0.0029602072,0.0036411178,0.0033006625,0.0051257891,,0.0875018686,0.0100195343,0.0487607014,0.0207741142,,0.0225331336,0.0166026503,0.019567892,0.025656404,,0.1865143329,0.0701720193,0.1283431761,0.1487184928,,6696,0.022338232,0.0151369777,0.0187376048,0.0238908101,,0.053509973,0.1865143329,0.1200121529,0.1276395544
8601,3.84E-10,3.51E-10,3.67E-10,3.69094705331777E-10,,3.71E-10,3.30E-10,3.51E-10,5.69100412806107E-09,,0.0036045476,0.0024923426,0.0030484451,0.0050219219,,0.0183242392,0.0074145775,0.0128694084,0.0221734436,,0.0315105245,0.0136437388,0.0225771316,0.0255024404,,0.1865143329,0.0637312084,0.1251227707,0.1475387067,,6699,0.0413817279,0.0161702,0.0287759639,0.0241350678,,0.053509973,0.1865143329,0.1200121529,0.1272581843
8634,3.82E-10,3.46E-10,3.64E-10,3.6751112877816E-10,,3.69E-10,3.29E-10,3.49E-10,5.42390073509642E-09,,0.0085240351,0.0049379156,0.0067309754,0.0051073746,,0.0126158539,0.0109440107,0.0117799323,0.0217082418,,0.02965088,0.0156534445,0.0226521622,0.0253599265,,0.2549499869,0.05878295,0.1568664685,0.1480050948,,6711,0.0284738392,0.0114085423,0.0199411907,0.0239253739,,0.029234048,0.2549499869,0.1420920175,0.127999876
8635,3.82E-10,3.48E-10,3.65E-10,3.64174432777806E-10,,3.69E-10,3.29E-10,3.49E-10,5.17015251178001E-09,,0.0164663401,0.0061627291,0.0113145346,0.0054177326,,0.0126158539,0.0109440107,0.0117799323,0.0212118263,,0.0257861968,0.0235487409,0.0246674689,0.0253253036,,0.2703610659,0.05878295,0.164572008,0.1488334405,,6738,0.0200480204,0.0157858729,0.0179169467,0.0236249526,,0.0381200239,0.2703610659,0.1542405449,0.1293119094
8690,3.79E-10,3.44E-10,3.61E-10,3.6497111682583E-10,,3.67E-10,3.27E-10,3.47E-10,4.92900662185125E-09,,0.0014399295,0.0051190946,0.003279512,0.0053108216,,0.0059394795,0.0059102769,0.0059248782,0.0207402316,,0.0186925326,0.0117130075,0.01520277,0.0248191769,,0.374566853,0.0961633623,0.2353651077,0.1531600238,,6742,0.0495075248,0.0100496784,0.0297786016,0.023932635,,0.0491522066,0.374566853,0.2118595298,0.1334392904
8695,3.79E-10,3.46E-10,3.63E-10,3.61633262621484E-10,,3.67E-10,3.27E-10,3.47E-10,4.69991802641894E-09,,0.0026600219,0.0068995212,0.0047797716,0.0052842691,,0.0059394795,0.0059102769,0.0059248782,0.019999464,,0.0252986401,0.0191614795,0.0222300598,0.024689721,,0.1548093855,0.0961633623,0.1254863739,0.1517763413,,6753,0.0210372005,0.0138835758,0.0174603881,0.0236090227,,0.0214133635,0.1548093855,0.0881113745,0.1311728946
8819,3.75E-10,3.39E-10,3.57E-10,3.62758101910408E-10,,3.63E-10,3.22E-10,3.43E-10,4.48205486685107E-09,,0.0029479181,0.0046071857,0.0037775519,0.0052089332,,0.0258632954,0.0147254774,0.0202943864,0.0192957347,,0.0212102383,0.0255410317,0.023375635,0.0246240167,,0.2681464255,0.1025390998,0.1853427626,0.1534546624,,6832,0.0537098385,0.0171687659,0.0354393022,0.0242005367,,0.0545835644,0.2681464255,0.1613649949,0.1326824996
8822,3.72E-10,3.39E-10,3.56E-10,3.57321747219578E-10,,3.62E-10,3.21E-10,3.42E-10,4.27503582532282E-09,,0.0020664842,0.0031168265,0.0025916554,0.0050780693,,0.0111562423,0.0118820397,0.011519141,0.0193456673,,0.0303332675,0.0175613575,0.0239473125,0.0245901815,,0.1448020935,0.0825969651,0.1136995293,0.1514669057,,6846,0.012106698,0.013651683,0.0128791905,0.0236344694,,0.0242328644,0.1448020935,0.0845174789,0.1302742486
8878,3.72E-10,3.37E-10,3.54E-10,3.55596655178586E-10,,3.60E-10,3.19E-10,3.40E-10,4.07826145769028E-09,,0.0027613298,0.0114219161,0.0070916229,0.005178747,,0.0177863203,0.0280230194,0.0229046699,0.018954341,,0.0193560664,0.015817577,0.0175868217,0.0242400135,,0.1308076829,0.0778823197,0.1043450013,0.1491108105,,6854,0.0297322553,0.0180926919,0.0239124736,0.0236483696,,0.0331347436,0.1308076829,0.0819712132,0.1278590968
8885,3.71E-10,3.36E-10,3.54E-10,3.54410507483266E-10,,3.60E-10,3.19E-10,3.39E-10,3.89131987568508E-09,,0.0027909982,0.0043202695,0.0035556338,0.0050975913,,0.0062453663,0.0345158018,0.0203805841,0.0191518574,,0.0323340483,0.0184273235,0.0253806859,0.0242970472,,0.2584014535,0.0719433054,0.1651723795,0.149913889,,6869,0.0264924355,0.0133629935,0.0199277145,0.0234623368,,0.0409815758,0.2584014535,0.1496915147,0.1289507177
8904,3.70E-10,3.35E-10,3.53E-10,3.53611952546438E-10,,3.59E-10,3.18E-10,3.39E-10,3.71368496760094E-09,,0.0051036887,0.0076696519,0.0063866703,0.0051620453,,0.0155377556,0.0217630938,0.0186504247,0.0192132937,,0.0152118038,0.0226895325,0.0189506682,0.0240297282,,0.1243076026,0.0743034482,0.0993055254,0.1473834708,,6934,0.031111015,0.0101250019,0.0206180084,0.0233201204,,0.0050451867,0.1243076026,0.0646763947,0.1257370016
8907,3.70E-10,3.35E-10,3.52E-10,3.52863060662199E-10,,3.59E-10,3.18E-10,3.39E-10,3.544931804921E-09,,0.0051183738,0.0055235918,0.0053209828,0.0051699922,,0.0155377556,0.0217630938,0.0186504247,0.0191851503,,0.0412143357,0.0166981388,0.0289562372,0.0242760537,,0.2705711722,0.0743034482,0.1724373102,0.1486361628,,6966,0.0190628786,0.0090617593,0.014062319,0.0228572303,,0.0400352478,0.2705711722,0.15530321,0.127215312
8928,3.69E-10,3.33E-10,3.51E-10,3.52114199725485E-10,,3.57E-10,3.18E-10,3.38E-10,3.38456124441527E-09,,0.0038609444,0.0051300097,0.0044954771,0.0051362664,,0.0092123114,0.0198114142,0.0145118628,0.019158414,,0.0262827501,0.0263492595,0.0263160048,0.0243780512,,0.2521081269,0.0745766684,0.1633423977,0.1493714745,,6992,0.0413765833,0.0193391852,0.0303578842,0.023232263,,0.0469961911,0.2521081269,0.149552159,0.1283321544
8935,3.70E-10,3.33E-10,3.51E-10,3.51048096188528E-10,,3.58E-10,3.18E-10,3.38E-10,3.23223102296004E-09,,0.003990999,0.0045013772,0.0042461881,0.0050917625,,0.0022601993,0.0115257204,0.0068929598,0.0189260864,,0.0221326016,0.0273938347,0.0247632181,0.0243973096,,0.2569527626,0.0869045183,0.1719286405,0.1504993328,,7014,0.0288793873,0.01669419,0.0227867886,0.0232099893,,0.0249821451,0.2569527626,0.1409674538,0.1289639193
8958,3.68E-10,3.33E-10,3.50E-10,3.51300683822762E-10,,3.57E-10,3.16E-10,3.36E-10,3.08744073216889E-09,,0.0033533024,0.0080418782,0.0056975903,0.0051220539,,0.0461921617,0.0184586383,0.0323254,0.0183244301,,0.011015893,0.0130275786,0.0120217358,0.0237785309,,0.1116836369,0.053874772,0.0827792045,0.1471133264,,7106,0.018747149,0.0166343674,0.0176907582,0.0229340277,,0.045104716,0.1116836369,0.0783941764,0.1264354322
8975,3.67E-10,3.35E-10,3.51E-10,3.50516082867171E-10,,3.57E-10,3.14E-10,3.35E-10,2.94984363394325E-09,,0.0023272254,0.0051473659,0.0037372956,0.005052816,,0.0098044202,0.0242254883,0.0170149542,0.0190244786,,0.0128846243,0.0175098181,0.0151972212,0.0233494654,,0.1945128441,0.1018500179,0.148181431,0.1471667316,,7114,0.0263111591,0.0294806957,0.0278959274,0.0231821227,,0.0420266166,0.1945128441,0.1182697304,0.1260271471
8993,3.66E-10,3.32E-10,3.49E-10,3.51324801613906E-10,,3.55E-10,3.15E-10,3.35E-10,2.81909643403614E-09,,0.0025373311,0.0048457766,0.0036915538,0.0049847529,,0.0064250058,0.0079499781,0.007187492,0.0189240024,,0.0253038574,0.0136054689,0.0194546632,0.0231547253,,0.1886889786,0.0768147632,0.1327518709,0.1464459886,,7137,0.0441791452,0.019381104,0.0317801246,0.0236120228,,0.0175372064,0.1886889786,0.1031130925,0.1248814444
8999,3.66E-10,3.31E-10,3.49E-10,3.49376090509716E-10,,3.55E-10,3.15E-10,3.35E-10,2.69488659412439E-09,,0.0032415041,0.0109850932,0.0071132986,0.0050911802,,0.0064250058,0.0079499781,0.007187492,0.0183371769,,0.0119950986,0.0186088812,0.0153019899,0.0227620885,,0.1199183092,0.0768147632,0.0983665362,0.144042016,,7155,0.029690437,0.0210223366,0.0253563868,0.023699241,,0.0396227613,0.1199183092,0.0797705352,0.1226258989
9009,3.66E-10,3.33E-10,3.49E-10,3.48653382204264E-10,,3.54E-10,3.14E-10,3.34E-10,2.5768639120958E-09,,0.0037872894,0.0020001302,0.0028937098,0.0049813066,,0.008798562,0.0359272063,0.0223628841,0.0177796926,,0.0197943561,0.0138038117,0.0167990839,0.0224639383,,0.1586448848,0.0434565954,0.1010507401,0.1418924522,,7216,0.0137060471,0.0106811281,0.0121935876,0.0231239584,,0.0341416001,0.1586448848,0.0963932425,0.1213142661
9055,3.64E-10,3.27E-10,3.46E-10,3.49383059896364E-10,,3.53E-10,3.12E-10,3.33E-10,2.46466093347312E-09,,0.0024529779,0.0028239656,0.0026384718,0.0048641649,,0.006668881,0.0173164848,0.0119926829,0.0180088522,,0.0160557404,0.017363295,0.0167095177,0.0221762173,,0.1904593706,0.07560388,0.1330316253,0.1414494108,,7247,0.0193682872,0.0090473201,0.0142078036,0.0226781506,,0.0333652608,0.1904593706,0.1119123157,0.1208441686
9063,3.64E-10,3.28E-10,3.46E-10,3.45912864112106E-10,,3.54E-10,3.12E-10,3.33E-10,2.35805979445613E-09,,0.003145298,0.0052461126,0.0041957053,0.0048307419,,0.0033263073,0.0058799712,0.0046031392,0.0177080437,,0.019238051,0.013814183,0.016526117,0.0218937122,,0.2700811923,0.0997460186,0.1849136055,0.1436226206,,7300,0.0093790209,0.0098750284,0.0096270246,0.0220255943,,0.0309339557,0.2700811923,0.150507574,0.1223273388
9226,3.57E-10,1.48E-09,9.17E-10,3.45931048205882E-10,,3.47E-10,7.15E-10,5.31E-10,2.26670577747578E-09,,0.0038174884,0.0047823829,0.0042999357,0.0048042016,,0.0064441115,0.0179260559,0.0121850837,0.0170527985,,0.0184543002,0.0139469299,0.0162006151,0.0216090574,,0.2353758365,0.1674817055,0.201428771,0.1465129281,,7311,0.033564169,0.0118176984,0.0226909337,0.0220588613,,0.0334112644,0.2353758365,0.1343935505,0.1229306494
9233,3.56E-10,1.13E-09,7.43E-10,8.88147861530753E-10,,3.45E-10,6.44E-10,4.95E-10,2.17811018639236E-09,,0.0016167713,0.005302255,0.0034595132,0.0047369672,,0.0070620948,0.0281873662,0.0176247305,0.0168094128,,0.0217884667,0.0163811091,0.0190847879,0.0214828439,,0.1890087575,0.1467038393,0.1678562984,0.1475800966,,7329,0.0258690696,0.0314320661,0.0286505679,0.0223884466,,0.0542959198,0.1890087575,0.1216523387,0.1228667339
9260,3.55E-10,8.92E-10,6.24E-10,7.50559009424111E-10,,3.45E-10,5.62E-10,4.54E-10,2.09188085120562E-09,,0.0016491715,0.0034459438,0.0025475576,0.0046274967,,0.0024122449,0.0055709453,0.0039915951,0.0168501787,,0.0221512858,0.0154743381,0.0188128119,0.0213493423,,0.1936359406,0.0528650247,0.1232504826,0.1463636159,,7339,0.0244397465,0.0084964624,0.0164681044,0.0220924295,,0.0226913262,0.1936359406,0.1081636334,0.1221315789
9307,3.53E-10,7.50E-10,5.52E-10,6.30148139503928E-10,,3.44E-10,5.07E-10,4.25E-10,0.000000002,,0.0008007605,0.0078343656,0.0043175631,0.004612,,0.0022178581,0.0105152223,0.0063665402,0.0162072495,,0.0333991982,0.0107330196,0.0220661089,0.0213851806,,0.1316007972,0.0642542839,0.0979275405,0.1439418121,,7340,0.0233187079,0.0079246769,0.0156216924,0.0217688926,,0.0215759277,0.1316007972,0.0765883625,0.119854418
9316,3.54E-10,7.13E-10,5.33E-10,5.5564192401334E-10,,3.43E-10,4.95E-10,4.19E-10,1.92908830665945E-09,,0.003408141,0.0061436621,0.0047759016,0.0046201951,,0.0053189644,0.009371643,0.0073453037,0.015715214,,0.0169197749,0.0216639042,0.0192918396,0.0212805136,,0.2651296258,0.0801316872,0.1726306565,0.1453762543,,7359,0.0245114006,0.0083081648,0.0164097827,0.0215009372,,0.0292326454,0.2651296258,0.1471811356,0.1212207539
9348,3.51E-10,6.47E-10,4.99E-10,5.34506510712495E-10,,3.42E-10,4.74E-10,4.08E-10,1.85303693447036E-09,,0.0033163042,0.0031068493,0.0032115767,0.0045497642,,0.0061138142,0.0102446163,0.0081792152,0.0152967185,,0.0132859219,0.0111418497,0.0122138858,0.0208271822,,0.1291361451,0.1435135305,0.1363248378,0.1449236835,,7382,0.0149952155,0.0147630814,0.0148791485,0.0211698477,,0.0361355357,0.1291361451,0.0826358404,0.1192915082
9369,3.51E-10,6.35E-10,4.93E-10,5.00721991064345E-10,,3.42E-10,4.63E-10,4.02E-10,1.78049899828397E-09,,0.0024738866,0.0036438713,0.0030588789,0.0044752199,,0.0060063289,0.0118768411,0.008941585,0.0149408433,,0.0136530148,0.0286433343,0.0211481745,0.0208432318,,0.1263016909,0.0785171464,0.1024094187,0.1427979703,,7401,0.021347329,0.0080371145,0.0146922218,0.0208459664,,0.02196032,0.1263016909,0.0741310054,0.1170334831
9412,3.49E-10,5.90E-10,4.69E-10,4.93195936838981E-10,,3.39E-10,4.36E-10,3.88E-10,1.71085730725662E-09,,0.0022181126,0.0037850041,0.0030015584,0.0044015368,,0.0089802649,0.0029902637,0.0059852643,0.0146408804,,0.0203878395,0.0154731069,0.0179304732,0.0206975939,,0.1391218007,0.090238601,0.1146802008,0.1413920818,,7440,0.0179630853,0.0205818899,0.0192724876,0.0207672925,,0.0395550765,0.1391218007,0.0893384386,0.1156487309
9415,3.49E-10,5.82E-10,4.65E-10,4.7045676285072E-10,,3.39E-10,4.36E-10,3.88E-10,1.64469770078063E-09,,0.0042078448,0.0021529398,0.0031803923,0.0043404796,,0.0089802649,0.0029902637,0.0059852643,0.0142080996,,0.0454674587,0.0115747964,0.0285211275,0.0210887706,,0.1391218007,0.090238601,0.1146802008,0.1400564878,,7443,0.0172066912,0.0064294301,0.0118180607,0.0203198309,,0.0395550765,0.1391218007,0.0893384386,0.1143332163
9435,3.49E-10,5.53E-10,4.51E-10,4.65597014019586E-10,,3.39E-10,4.28E-10,3.83E-10,1.58163544658565E-09,,0.0027051514,0.0047596297,0.0037323906,0.0043100752,,0.0067651751,0.0131197125,0.0099424438,0.0137969578,,0.0173620898,0.0311215892,0.0242418395,0.021246424,,0.1608245373,0.0622400492,0.1115322933,0.138630278,,7450,0.0265763402,0.0054822359,0.0160292881,0.0201053037,,0.0206020009,0.1608245373,0.0907132691,0.1131522189
9442,3.49E-10,5.52E-10,4.50E-10,4.51522403231357E-10,,3.39E-10,4.24E-10,3.82E-10,1.52162919666802E-09,,0.002229233,0.0064715184,0.0043503757,0.0043120902,,0.0013854945,0.0088250358,0.0051052651,0.0136042321,,0.0229543634,0.0140647348,0.0185095491,0.0211095803,,0.1934773922,0.0804774463,0.1369774193,0.1385476351,,7460,0.0206396617,0.0234132875,0.0220264746,0.0202013623,,0.0517281182,0.1934773922,0.1226027552,0.1136247457
9468,3.47E-10,5.42E-10,4.44E-10,4.5021308350204E-10,,3.38E-10,4.16E-10,3.77E-10,1.46439673974866E-09,,0.0008649881,0.0035796375,0.0022223128,0.0042076013,,0.0039200629,0.0089700967,0.0064450798,0.0131792838,,0.0129681081,0.0202447176,0.0166064128,0.0208844219,,0.1934773922,0.0960528105,0.1447651014,0.1388585084,,7463,0.0214523673,0.0084890993,0.0149707333,0.0199398308,,0.0517281182,0.1934773922,0.1226027552,0.1140736462
9538,3.45E-10,5.19E-10,4.32E-10,4.44398594036078E-10,,3.35E-10,4.04E-10,3.70E-10,1.40965557690762E-09,,0.0010706031,0.0042654434,0.0026680233,0.0041306224,,0.0125168702,0.0091676153,0.0108422427,0.0128425736,,0.0219347607,0.0221593827,0.0220470717,0.0209425544,,0.1551935971,0.0400034636,0.0975985304,0.1367955095,,7478,0.0161188301,0.0162003674,0.0161595987,0.0197508192,,0.0255724527,0.1551935971,0.0903830249,0.1128891151
9547,3.45E-10,5.18E-10,4.32E-10,4.32699420377434E-10,,3.35E-10,4.01E-10,3.68E-10,1.35755502852226E-09,,0.0023837448,0.0063270787,0.0043554117,0.0041418619,,0.0032852869,0.0074445298,0.0053649084,0.0127425571,,0.0174252801,0.0159378611,0.0166815706,0.0207295052,,0.1788957417,0.0879133195,0.1334045306,0.1366259606,,7511,0.0351865366,0.0072520729,0.0212193048,0.0198242435,,0.0211861059,0.1788957417,0.1000409238,0.1122467056
9554,3.44E-10,5.18E-10,4.31E-10,4.31572867147514E-10,,3.34E-10,4.00E-10,3.67E-10,1.30803585286686E-09,,0.0008710093,0.0027307407,0.001800875,0.0040248125,,0.0037245268,0.0039262087,0.0038253678,0.0123736746,,0.0179067198,0.0292917658,0.0235992428,0.0208729921,,0.1398448646,0.0660311952,0.1029380299,0.134941564,,7530,0.0134114856,0.0143758673,0.0138936765,0.0195277152,,0.040717762,0.1398448646,0.0902813133,0.1111484359
9567,3.45E-10,5.07E-10,4.26E-10,4.31117001444479E-10,,3.34E-10,3.96E-10,3.65E-10,1.260888719813E-09,,0.0039420752,0.0169635527,0.0104528139,0.0043462126,,0.0052209669,0.0047072936,0.0049641302,0.0119462593,,0.0249018501,0.0210758299,0.02298884,0.0209787845,,0.2269311994,0.0886956528,0.1578134261,0.1360851571,,7609,0.0101160249,0.0064638173,0.0082899211,0.0189658255,,0.0282396469,0.2269311994,0.1275854232,0.1119702853
9589,3.43E-10,5.07E-10,4.25E-10,4.26517048674562E-10,,3.34E-10,3.92E-10,3.63E-10,1.21597986921689E-09,,0.0009315351,0.003411531,0.0021715331,0.0042374786,,0.0042944197,0.0023786188,0.0033365192,0.0115971528,,0.0157466643,0.0102395248,0.0129930945,0.0205795,,0.1433210522,0.0909688622,0.1171449572,0.1351381471,,7644,0.0237020962,0.0098290108,0.0167655535,0.0188558119,,0.0588640422,0.1433210522,0.1010925472,0.1114263984
9627,3.42E-10,5.02E-10,4.22E-10,4.24996914288633E-10,,3.32E-10,3.88E-10,3.60E-10,1.1731843029773E-09,,0.0021769737,0.006742334,0.0044596539,0.0042485874,,0.0039313841,0.0076772911,0.0058043376,0.0111841211,,0.0475390032,0.0136540104,0.0305965068,0.0210803503,,0.1942154616,0.082634218,0.1384248398,0.1353024818,,7661,0.0183093622,0.0071108425,0.0127101024,0.0185485264,,0.0433970317,0.1942154616,0.1188062467,0.1117953908
9657,3.41E-10,4.87E-10,4.14E-10,4.21937470460863E-10,,3.32E-10,3.80E-10,3.56E-10,1.13233404213968E-09,,0.0017719332,0.0047805691,0.0032762511,0.0041999706,,0.0080882516,0.0210056826,0.0145469671,0.010915132,,0.0355244279,0.016232077,0.0258782525,0.0213202454,,0.2527191341,0.0747551322,0.1637371331,0.1367242143,,7676,0.0088542784,0.0112790912,0.0100666848,0.0181244343,,0.0250790566,0.2527191341,0.1388990954,0.113150576
9680,3.40E-10,4.78E-10,4.09E-10,4.13976044385991E-10,,3.30E-10,3.75E-10,3.53E-10,1.09335995864873E-09,,0.000825808,0.0048641893,0.0028449987,0.004132222,,0.0018954917,0.0155251175,0.0087103046,0.0110967237,,0.0231539998,0.0152548449,0.0192044224,0.0212144543,,0.0907048509,0.0602565855,0.0754807182,0.1336620395,,7687,0.0156081719,0.0155587085,0.0155834402,0.0179973846,,0.0138347,0.0907048509,0.0522697754,0.110106536
9698,3.39E-10,4.66E-10,4.03E-10,4.09433456407949E-10,,3.30E-10,3.74E-10,3.52E-10,1.05629268922983E-09,,0.000117723,0.0064284028,0.0032730629,0.004089264,,0.0025644586,0.0242446139,0.0134045363,0.0109774028,,0.0257623177,0.0202768911,0.0230196044,0.0213047118,,0.1514866948,0.0653111413,0.1083989181,0.1323988835,,7693,0.0204602536,0.0134450868,0.0169526702,0.0179451489,,0.0247163922,0.1514866948,0.0881015435,0.1090062864
9768,3.37E-10,4.49E-10,3.93E-10,4.02958292974452E-10,,3.28E-10,3.61E-10,3.44E-10,0.000000001,,0.0014798143,0.0040940489,0.0027869316,0.0040241474,,0.0074401917,0.0304333307,0.0189367612,0.0110987594,,0.0101357186,0.0234814789,0.0168085988,0.0210799061,,0.0897430927,0.0715561062,0.0806495994,0.1298114193,,7718,0.016527256,0.0219706129,0.0192489345,0.0180103382,,0.0324326791,0.0897430927,0.0610878859,0.1066103664
9840,3.35E-10,4.23E-10,3.79E-10,3.9350719008941E-10,,3.24E-10,3.47E-10,3.36E-10,0.000000001,,0.0017477034,0.0062889755,0.0040183394,0.004023857,,0.0063632834,0.0137479883,0.0100556358,0.0114906595,,0.0149293784,0.007229594,0.0110794862,0.0205798851,,0.1553576738,0.1066069528,0.1309823133,0.129869964,,7728,0.0150347035,0.0133972084,0.014215956,0.017820619,,0.0229195096,0.1553576738,0.0891385917,0.1057367776
9843,3.34E-10,4.30E-10,3.82E-10,3.79827084613974E-10,,3.24E-10,3.47E-10,3.36E-10,0.000000001,,0.0023471331,0.0049304827,0.0036388079,0.0040046046,,0.0063632834,0.0137479883,0.0100556358,0.0114189083,,0.019420933,0.0122628007,0.0158418668,0.0203429842,,0.1711074412,0.1066069528,0.138857197,0.1303193256,,7746,0.0157507174,0.014102038,0.0149263777,0.017675907,,0.014285421,0.1711074412,0.0926964311,0.1050847603
9883,3.34E-10,4.24E-10,3.79E-10,3.81880992708447E-10,,3.24E-10,3.46E-10,3.35E-10,9.22961060285183E-10,,0.0025212062,0.0092500476,0.0058856269,0.0040986557,,0.0106894569,0.0350268446,0.0228581508,0.0113507447,,0.0247785859,0.0133867916,0.0190826887,0.0202799694,,0.0976135582,0.0540587977,0.0758361779,0.1275951682,,7760,0.0140294805,0.034351632,0.0241905563,0.0180016394,,0.039923504,0.0976135582,0.0687685311,0.1032689488
9907,3.32E-10,4.21E-10,3.76E-10,3.79135161837203E-10,,3.23E-10,3.45E-10,3.34E-10,8.93495868613301E-10,,0.0009585395,0.0058278735,0.0033932065,0.0040633832,,0.0074356222,0.0316949859,0.019565304,0.011926115,,0.0239512157,0.0198105704,0.021880893,0.0203600156,,0.2045091987,0.1065258458,0.1555175222,0.1289912859,,7780,0.0200098529,0.016851861,0.018430857,0.0180231003,,0.0343082137,0.2045091987,0.1194087062,0.1040759367
9972,3.30E-10,4.16E-10,3.73E-10,3.76556462800805E-10,,3.21E-10,3.36E-10,3.28E-10,8.65241547109262E-10,,0.0009184316,0.0039699501,0.0024441908,0.0039824236,,0.0011561175,0.0345853083,0.0178707129,0.0123080745,,0.0163761787,0.0166142955,0.0164952371,0.0201667767,,0.2045091987,0.0850217268,0.1447654627,0.1297799948,,7788,0.0086711198,0.0164159201,0.01254352,0.0177491213,,0.0343082137,0.2045091987,0.1194087062,0.1048425752
10050,3.28E-10,4.02E-10,3.65E-10,3.73027189504756E-10,,3.18E-10,3.27E-10,3.23E-10,8.38112062931807E-10,,0.0015658939,0.0046553994,0.0031106466,0.0039388347,,0.0062314654,0.0117499577,0.0089907115,0.0125862064,,0.013285988,0.0168944299,0.015090209,0.0199129483,,0.1521161199,0.0883143395,0.1202152297,0.1293017565,,7798,0.0171378255,0.0094873728,0.0133125992,0.0175272952,,0.0606552698,0.1521161199,0.1063856948,0.1049197312
10055,3.27E-10,3.95E-10,3.61E-10,3.65483563404297E-10,,3.18E-10,3.27E-10,3.23E-10,8.12339052963226E-10,,0.0008890235,0.0142036108,0.0075463172,0.0041192089,,0.0062314654,0.0117499577,0.0089907115,0.0124064317,,0.016030686,0.0162559506,0.0161433183,0.0197244668,,0.248117283,0.0883143395,0.1682158113,0.1312474592,,7833,0.0302992426,0.0066278493,0.0184635459,0.0175741077,,0.0251964871,0.248117283,0.136656885,0.1065065889
10058,3.28E-10,3.94E-10,3.61E-10,3.6119267593457E-10,,3.18E-10,3.27E-10,3.23E-10,7.87854693493073E-10,,0.0019241122,0.0070253415,0.0044747269,0.0041369848,,0.0062314654,0.0117499577,0.0089907115,0.0122356456,,0.035689652,0.0105406344,0.0231151432,0.0198940006,,0.248117283,0.0883143395,0.1682158113,0.1330958768,,7838,0.0131499441,0.0110497987,0.0120998714,0.0173003959,,0.0251964871,0.248117283,0.136656885,0.1080141037
10084,3.27E-10,3.86E-10,3.57E-10,3.60766543175382E-10,,3.18E-10,3.24E-10,3.21E-10,7.64515013537276E-10,,0.0016222827,0.0056429924,0.0036326376,0.0041117674,,0.0039708568,0.0320857354,0.0180282961,0.0120733989,,0.0172649305,0.060709849,0.0389873898,0.0208486701,,0.1410486847,0.0822142586,0.1116314717,0.1320226566,,7899,0.0208423156,0.0154966246,0.0181694701,0.0173438496,,0.0597150773,0.1410486847,0.100381881,0.1076324925
10128,3.25E-10,3.81E-10,3.53E-10,3.56814958212407E-10,,3.16E-10,3.20E-10,3.18E-10,7.42189284437554E-10,,0.0006326149,0.0030720821,0.0018523485,0.0039987965,,0.0034397312,0.0130586326,0.0082491819,0.0123711438,,0.0167799592,0.0094890008,0.01313448,0.0204629606,,0.1353045255,0.0801022202,0.1077033728,0.1308066924,,7900,0.0123299481,0.0137360599,0.013033004,0.0171283073,,0.019132847,0.1353045255,0.0772186862,0.1061118022
10144,3.25E-10,3.78E-10,3.51E-10,3.53322379968386E-10,,3.16E-10,3.19E-10,3.17E-10,7.20947063845795E-10,,0.0013304529,0.0037433577,0.0025369053,0.0039257019,,0.0021877468,0.0142738596,0.0082308032,0.0121650457,,0.01998844,0.0155254137,0.0177569268,0.0203276589,,0.2293608934,0.1003315374,0.1648462154,0.1325086686,,7932,0.021783242,0.0093519781,0.01556761,0.0170502725,,0.0423661731,0.2293608934,0.1358635332,0.1075993888
10168,3.23E-10,3.85E-10,3.54E-10,3.51539315449259E-10,,3.14E-10,3.16E-10,3.15E-10,7.00649683507202E-10,,0.0045442134,0.0054334477,0.0049888305,0.0039788583,,0.0036338032,0.0109737013,0.0073037522,0.0119683336,,0.019831907,0.0184719786,0.0191519428,0.0202688731,,0.1593444347,0.0875505358,0.1234474853,0.1320556094,,7991,0.013771208,0.015566105,0.0146686565,0.0169311917,,0.0317344218,0.1593444347,0.0955394283,0.1069963907
10185,3.23E-10,3.84E-10,3.54E-10,3.53890040383924E-10,,3.14E-10,3.19E-10,3.16E-10,6.81430805312083E-10,,0.0011101854,0.0048412587,0.0029757221,0.0039287015,,0.0090621673,0.0513985716,0.0302303694,0.0117351045,,0.0193020366,0.0174708478,0.0183864422,0.0201747515,,0.164050892,0.0637895316,0.1139202118,0.1311488395,,8026,0.0186144914,0.0113527812,0.0149836363,0.0168338139,,0.1114948168,0.164050892,0.1377728544,0.1085352139
10256,3.21E-10,3.75E-10,3.48E-10,3.53684465648243E-10,,3.13E-10,3.12E-10,3.13E-10,6.62986347313579E-10,,0.0020610716,0.0049281772,0.0034946244,0.0039069977,,0.0019131422,0.0082737394,0.0050934408,0.0126598678,,0.0121525079,0.0136983469,0.0129254274,0.0198122853,,0.2803391218,0.0793186948,0.1798289083,0.1335828429,,8037,0.0149452267,0.0070859166,0.0110155717,0.0165429018,,0.0324437432,0.2803391218,0.1563914325,0.1109280249
10276,3.20E-10,3.69E-10,3.44E-10,3.48275776026476E-10,,3.11E-10,3.10E-10,3.11E-10,6.45370573149618E-10,,0.0056854067,0.0075339084,0.0066096575,0.0040421307,,0.0109970802,0.0175973326,0.0142972064,0.0122815464,,0.0228288639,0.0212232731,0.0220260685,0.0199229745,,0.2275919318,0.0619296059,0.1447607689,0.1341417392,,8049,0.0134413978,0.0094054248,0.0114234113,0.0162869273,,0.0330257267,0.2275919318,0.1303088292,0.1118970651
10283,3.21E-10,3.69E-10,3.45E-10,3.44518951896189E-10,,3.12E-10,3.10E-10,3.11E-10,6.28644841402765E-10,,0.0029331457,0.0065656472,0.0047493965,0.004077494,,0.0208904464,0.0120889302,0.0164896883,0.0123823294,,0.0111525478,0.0121431518,0.0116478498,0.0195092183,,0.2101434469,0.0685553476,0.1393493973,0.1344021221,,8066,0.027786715,0.0080205817,0.0179036483,0.0163677633,,0.0275966357,0.2101434469,0.1188700413,0.1122457139
10396,3.15E-10,3.53E-10,3.34E-10,3.44840615627914E-10,,3.08E-10,3.00E-10,3.04E-10,6.12426788962979E-10,,0.0010548057,0.0034869493,0.0022708775,0.0039871631,,0.0024949997,0.0062112864,0.004353143,0.0125876974,,0.0159766674,0.030005388,0.0229910277,0.0196833087,,0.0987087786,0.0355361551,0.0671224669,0.1310381394,,8180,0.0233143121,0.0090346634,0.0161744878,0.0163580996,,0.0079123667,0.0987087786,0.0533105726,0.1092989568
10399,3.16E-10,3.62E-10,3.39E-10,3.34490265408372E-10,,3.08E-10,3.00E-10,3.04E-10,5.97019639145183E-10,,0.0009823975,0.004293703,0.0026380502,0.0039197075,,0.0024949997,0.0062112864,0.004353143,0.0121759696,,0.0085660946,0.0183295012,0.0134477979,0.0193715332,,0.0987087786,0.0355361551,0.0671224669,0.1278423558,,8184,0.0308137387,0.0087853111,0.0197995249,0.0165301708,,0.0079123667,0.0987087786,0.0533105726,0.1064995376
10420,3.16E-10,3.55E-10,3.36E-10,3.38674798451868E-10,,3.06E-10,3.01E-10,3.04E-10,5.82362322957888E-10,,0.000647245,0.0106152166,0.0056312308,0.0040052836,,0.0013660248,0.0027421704,0.0020540976,0.0117848283,,0.0111080334,0.0133822998,0.0122451666,0.0190152149,,0.0792501643,0.1062077507,0.0927289575,0.1260866858,,8198,0.0203421079,0.0073983334,0.0138702206,0.0163971733,,0.0659644604,0.0792501643,0.0726073124,0.1048049264
10479,3.14E-10,3.55E-10,3.34E-10,3.35760034454542E-10,,3.05E-10,2.97E-10,3.01E-10,5.6831117045894E-10,,0.0007643934,0.0035872906,0.002175842,0.0039138116,,0.0110199023,0.0045056622,0.0077627823,0.0112982918,,0.0361113697,0.0125348549,0.0243231123,0.0192806097,,0.1986559629,0.0853725001,0.1420142315,0.1268830631,,8215,0.0696994737,0.0098939892,0.0397967314,0.0175671512,,0.0155845098,0.1986559629,0.1071202364,0.1049206919
10489,3.14E-10,3.56E-10,3.35E-10,3.34244673783683E-10,,3.06E-10,2.96E-10,3.01E-10,5.54942914922952E-10,,0.0016463657,0.0076848702,0.0046656179,0.0039514019,,0.0143295405,0.0079240343,0.0111267874,0.0111215163,,0.0105587123,0.0137431137,0.012150913,0.0189241249,,0.2657065988,0.0533198193,0.159513209,0.1285145704,,8221,0.0344978981,0.0079805013,0.0212391997,0.0177507536,,0.0235969592,0.2657065988,0.144651779,0.1069072462
10493,3.13E-10,3.58E-10,3.36E-10,3.35008706895432E-10,,3.06E-10,2.95E-10,3.01E-10,5.42223672404187E-10,,0.0015240008,0.0029402445,0.0022321226,0.0038654379,,0.0076841419,0.0108311903,0.0092576661,0.0111217799,,0.0157787707,0.0165502746,0.0161645226,0.0187861448,,0.123359777,0.0717278793,0.0975438282,0.1269660333,,8263,0.0167324059,0.0144061306,0.0155692683,0.0176416794,,0.0289491583,0.123359777,0.0761544676,0.1053696073
10522,3.12E-10,3.43E-10,3.28E-10,3.3553382947127E-10,,3.05E-10,2.94E-10,2.99E-10,5.30080546133107E-10,,0.0005944584,0.0057533984,0.0031739284,0.0038308624,,0.0030394113,0.0097620552,0.0064007333,0.0110285742,,0.018569408,0.026803799,0.0226866035,0.0189811677,,0.106712617,0.1632577479,0.1349851824,0.1273669908,,8279,0.0186466444,0.0085789924,0.0136128184,0.0174402363,,0.0188140608,0.106712617,0.0627633389,0.1032392939
10554,3.12E-10,3.42E-10,3.27E-10,3.28156641075961E-10,,3.03E-10,2.90E-10,2.97E-10,5.18413934844495E-10,,3.97E-05,0.0043111569,2.18E-03,0.0037480911,,0.0016368557,0.0046602138,0.0031485347,0.0107971821,,0.0127886767,0.0136026395,0.0131956581,0.0186918922,,0.1134029701,0.0977940708,0.1055985205,0.1262785673,,8290,0.0059481119,0.0074663241,0.006707218,0.0169035854,,0.0308449399,0.1134029701,0.072123955,0.1016835269
10555,3.11E-10,3.42E-10,3.27E-10,3.26847242343096E-10,,3.03E-10,2.90E-10,2.97E-10,5.07330654120313E-10,,0.0004430317,0.0032866336,0.0018648327,0.0036539281,,0.0016368557,0.0046602138,0.0031485347,0.0104147497,,0.0090900995,0.0113903042,0.0102402018,0.0182693077,,0.2041216791,0.0977940708,0.150957875,0.1275125326,,8327,0.0640712604,0.0066781612,0.0353747108,0.0178271417,,0.0048009357,0.2041216791,0.1044613074,0.1018224159
10607,3.10E-10,3.47E-10,3.28E-10,3.26678568849641E-10,,3.02E-10,2.91E-10,2.97E-10,4.96792967898369E-10,,0.0004537172,0.0032894788,0.001871598,0.0035648116,,0.0085132625,0.0066975625,0.0076054125,0.010051439,,0.0102191381,0.0185025726,0.0143608553,0.0180738851,,0.1354743242,0.0854579508,0.1104661375,0.1266602129,,8332,0.0157733858,0.0147381183,0.015255752,0.0176985722,,0.0307852458,0.1354743242,0.083129785,0.1008877844
10624,3.09E-10,3.42E-10,3.25E-10,3.28259744174954E-10,,3.01E-10,2.91E-10,2.96E-10,4.86749602452321E-10,,0.0023723335,0.0050544618,0.0037133977,0.0035722409,,0.0082662012,0.011011349,0.0096387751,0.0099291377,,0.0179454144,0.0159664806,0.0169559475,0.0180179882,,0.1354743242,0.0679113269,0.1016928256,0.1254118435,,8334,0.0179854892,0.0170173794,0.0175014343,0.0176887153,,0.0307852458,0.1354743242,0.083129785,0.0999998844
10638,3.09E-10,3.42E-10,3.25E-10,3.25500850151783E-10,,3.01E-10,2.91E-10,2.96E-10,4.77211696395954E-10,,0.0021558171,0.004561401,0.003358609,0.0035615593,,0.0162295401,0.0052401298,0.0107348349,0.0099146195,,0.0117815826,0.0137213282,0.0127514554,0.0177546616,,0.1695786715,0.1047013178,0.1371399947,0.1259982511,,8340,0.0358782485,0.0075497143,0.0217139814,0.0178899786,,0.020726271,0.1695786715,0.0951524712,0.0997575138
10654,3.08E-10,3.49E-10,3.28E-10,3.2530821863999E-10,,3.00E-10,2.92E-10,2.96E-10,4.68150067386958E-10,,0.0014317457,0.0036563324,0.002544039,0.0035106833,,0.0050320602,0.0069575631,0.0059948117,0.0099556303,,0.0105487779,0.024682099,0.0176154384,0.0177477004,,0.087801747,0.0941340625,0.0909679048,0.1242467338,,8363,0.0180039387,0.0075756758,0.0127898073,0.01763497,,0.0173603855,0.087801747,0.0525810663,0.0973986914
10671,3.08E-10,3.49E-10,3.28E-10,3.28170264265988E-10,,3.00E-10,2.90E-10,2.95E-10,4.59485945533246E-10,,0.0019861881,0.0021623892,0.0020742887,0.0034388636,,0.0163091049,0.0054844599,0.0108967824,0.0097575894,,0.0145961726,0.0163870733,0.015491623,0.0176348965,,0.087801747,0.0755981356,0.0816999413,0.1221193941,,8368,0.0128341205,0.0177148134,0.0152744669,0.0175169449,,0.0173603855,0.087801747,0.0525810663,0.0951578101
10711,3.07E-10,3.41E-10,3.24E-10,3.28434829803408E-10,,2.98E-10,2.87E-10,2.92E-10,4.51136074926247E-10,,0.0007113013,0.0060478998,0.0033796006,0.0034359004,,0.0020052616,0.0119300345,0.006967648,0.009814549,,0.0201479718,0.0157047473,0.0179263595,0.0176494697,,0.1589891315,0.0657393113,0.1123642214,0.1216316355,,8377,0.0160501953,0.0116984826,0.0138743389,0.0173348146,,0.0247245114,0.1589891315,0.0918568214,0.0949927607
10757,3.07E-10,3.38E-10,3.22E-10,3.24066745406505E-10,,2.98E-10,2.84E-10,2.91E-10,4.43130965057586E-10,,0.000237585,0.0057115979,0.0029745914,0.003412835,,0.0223245155,0.0074754702,0.0148999928,0.009672204,,0.0249786694,0.0194198079,0.0221992387,0.0178769581,,0.0809067115,0.0624596886,0.0716832001,0.1191342137,,8467,0.0301595833,0.0052803769,0.0177199801,0.0173540729,,0.0156170148,0.0809067115,0.0482618632,0.0926562158
10758,3.05E-10,3.42E-10,3.24E-10,3.22464862438431E-10,,2.98E-10,2.84E-10,2.91E-10,4.35526110682358E-10,,0.0014723412,0.0092427097,0.0053575255,0.0035100695,,0.0223245155,0.0074754702,0.0148999928,0.0099335934,,0.0215162188,0.0402659029,0.0308910608,0.0185276633,,0.1781138182,0.0624596886,0.1202867534,0.1191918407,,8470,0.0272728037,0.0093558524,0.018314328,0.0174020856,,0.0196016952,0.1781138182,0.0988577567,0.0929662929
10780,3.04E-10,3.32E-10,3.18E-10,3.23788602977413E-10,,2.97E-10,2.85E-10,2.91E-10,4.28293481133985E-10,,0.0011559945,0.0045773541,0.0028666743,0.0034778998,,0.007541928,0.0081025856,0.0078222568,0.0101819134,,0.0116139539,0.0229071137,0.0172605338,0.0184643068,,0.2148742229,0.023874145,0.1193741839,0.1192009579,,8498,0.0189471561,0.0078507178,0.0133989369,0.0172019282,,0.0323479399,0.2148742229,0.1236110814,0.0944985323
10787,3.05E-10,3.33E-10,3.19E-10,3.18209220575748E-10,,2.97E-10,2.85E-10,2.91E-10,4.21422483063031E-10,,0.0030372753,0.0035771709,0.0033072231,0.0034693659,,0.007541928,0.0081025856,0.0078222568,0.0100639306,,0.0116838198,0.0199580584,0.0158209391,0.0183321384,,0.16147542,0.023874145,0.0926747825,0.1178746491,,8503,0.0159997642,0.0097076427,0.0128537035,0.016984517,,0.0196266007,0.16147542,0.0905510103,0.0943011562
10815,3.04E-10,3.38E-10,3.21E-10,3.18790303068925E-10,,2.96E-10,2.85E-10,2.90E-10,4.14868585219842E-10,,0.0013881996,0.0041785818,0.0027833907,0.0034350672,,0.0082486793,0.0037265171,0.0059875982,0.0099518469,,0.0122672468,0.0278615672,0.020064407,0.0184187518,,0.16147542,0.0702125207,0.1158439703,0.1177731152,,8508,0.0185109265,0.0079052448,0.0132080857,0.0167956954,,0.0196266007,0.16147542,0.0905510103,0.0941136489
10825,3.04E-10,3.35E-10,3.19E-10,3.20890521267165E-10,,2.97E-10,2.84E-10,2.90E-10,4.08647227698426E-10,,0.0010023346,0.00377949,0.0023909123,0.0033828594,,0.0084203808,0.0049906378,0.0067055093,0.0097536344,,0.0129007418,0.0182100553,0.0155553985,0.0182755842,,0.0065007079,0.063765429,0.0351330684,0.1136411128,,8566,0.0176265221,0.0101920385,0.0139092803,0.0166513746,,0.0113659464,0.0065007079,0.0089333272,0.0898546328
10830,3.03E-10,3.39E-10,3.21E-10,3.19482257948928E-10,,2.95E-10,2.82E-10,2.89E-10,4.02659289748627E-10,,0.0015960428,0.0038735298,0.0027347863,0.0033504558,,0.0239661392,0.0048135985,0.0143898688,0.0096012282,,0.0125470562,0.0200685672,0.0163078117,0.0181771956,,0.1508736908,0.1329980493,0.1419358701,0.1150558507,,8592,0.0184601061,0.0114377439,0.014948925,0.0165662522,,0.0446004793,0.1508736908,0.0977370851,0.0902487554
10841,3.03E-10,3.40E-10,3.21E-10,3.21173556392943E-10,,2.96E-10,2.82E-10,2.89E-10,3.96963602329487E-10,,0.0035423604,0.0031144633,0.0033284118,0.0033493536,,0.0056505804,0.0045833127,0.0051169465,0.0098406602,,0.0098624257,0.0240029506,0.0169326882,0.0181149702,,0.0904821455,0.1678580195,0.1291700825,0.1157615623,,8601,0.0128200445,0.0077656382,0.0102928414,0.0162525816,,0.0248919502,0.0904821455,0.0576870479,0.0886206701
10850,3.03E-10,3.31E-10,3.17E-10,3.21422010356371E-10,,2.95E-10,2.81E-10,2.88E-10,3.91525468286067E-10,,0.0017462539,0.0072811348,0.0045136944,0.0034075706,,0.0133327097,0.0088142976,0.0110735036,0.0096044745,,0.0129424632,0.0159075595,0.0144250114,0.0179304722,,0.1189163774,0.0463073254,0.0826118514,0.1141040767,,8634,0.0217938572,0.0114842616,0.0166390594,0.0162719055,,0.0060844091,0.1189163774,0.0625003933,0.0873146562
10864,3.03E-10,3.30E-10,3.17E-10,3.17328584754302E-10,,2.95E-10,2.81E-10,2.88E-10,3.86346553871204E-10,,0.000965281,0.0028431714,0.0019042262,0.0033324034,,0.0159149934,0.007304885,0.0116099392,0.009677926,,0.0200193748,0.0328660049,0.0264426898,0.0183560831,,0.1189163774,0.0718983486,0.095407363,0.1131692411,,8635,0.0234456956,0.0072069773,0.0153263365,0.0162246271,,0.0060844091,0.1189163774,0.0625003933,0.0860739431
10902,3.01E-10,3.28E-10,3.14E-10,3.16644006387906E-10,,2.94E-10,2.81E-10,2.87E-10,3.81396236536817E-10,,9.03E-05,0.0017853745,9.38E-04,0.0032126746,,0.0119637037,0.0067707398,0.0093672217,0.0097745266,,0.0170107521,0.0155901806,0.0163004664,0.0182533023,,0.2448960543,0.1269106269,0.1859033406,0.116805946,,8644,0.0171517804,0.0110810269,0.0141164036,0.0161192159,,0.0308460183,0.2448960543,0.1378710363,0.0886637977
10905,3.02E-10,3.34E-10,3.18E-10,3.14468699182698E-10,,2.94E-10,2.81E-10,2.87E-10,3.76693435069149E-10,,0.0005038666,0.0040858998,0.0022948832,0.003166785,,0.0119637037,0.0067707398,0.0093672217,0.0097541614,,0.0099900318,0.0165609587,0.0132754953,0.0180044119,,0.2142188847,0.1269106269,0.1705647558,0.1194938865,,8682,0.0146418959,0.0108755715,0.0127587337,0.0159511918,,0.0235965624,0.2142188847,0.1189077236,0.090175994
10939,3.01E-10,3.30E-10,3.15E-10,3.17747800198763E-10,,2.93E-10,2.78E-10,2.85E-10,3.72129621422038E-10,,0.0032734904,0.0018614933,0.0025674918,0.0031368203,,0.0110174464,0.0279096775,0.0194635619,0.0097348144,,0.0141467359,0.0111395642,0.0126431501,0.0177363488,,0.2384262681,0.0772618875,0.1578440778,0.1214113961,,8690,0.0153201558,0.01224487,0.0137825129,0.0158427578,,0.0493876226,0.2384262681,0.1439069454,0.0928625416
10943,3.00E-10,3.29E-10,3.15E-10,3.15549833480288E-10,,2.93E-10,2.77E-10,2.85E-10,3.67766412884568E-10,,0.0005737691,0.0021857333,0.0013797512,0.0030489669,,0.0041441545,0.0036699055,0.00390703,0.0102212518,,0.0140401591,0.0259624962,0.0200013276,0.0178495978,,0.2384262681,0.1471199691,0.1927731186,0.1249794822,,8695,0.0190550033,0.0124227405,0.0157388719,0.0158375635,,0.0493876226,0.2384262681,0.1439069454,0.0954147618
10966,2.99E-10,3.22E-10,3.11E-10,3.14647292803712E-10,,2.92E-10,2.75E-10,2.83E-10,3.6355112443265E-10,,0.0022734494,0.0043094144,0.0032914319,0.0030610901,,0.0096873017,0.003255371,0.0064713364,0.0099055407,,0.0093920361,0.0305233132,0.0199576747,0.0179550016,,0.12688829,0.0814657286,0.1041770093,0.1239393586,,8774,0.0261692777,0.0080942372,0.0171317575,0.0159022732,,0.0213931464,0.12688829,0.0741407182,0.0943510596
10972,3.00E-10,3.21E-10,3.10E-10,3.10892612272173E-10,,2.92E-10,2.75E-10,2.84E-10,3.5955390636472E-10,,0.0028061732,0.0054047634,0.0041054683,0.003113309,,0.006866293,0.0063114711,0.0065888821,0.0097338305,,0.0137271658,0.0118082277,0.0127676968,0.0176956364,,0.1573671997,0.0699382797,0.1136527397,0.1234250276,,8801,0.0180244632,0.0096983528,0.013861408,0.01580023,,0.035317976,0.1573671997,0.0963425878,0.094450636
10974,2.99E-10,3.22E-10,3.11E-10,3.10318906435527E-10,,2.92E-10,2.75E-10,2.84E-10,3.55756549200186E-10,,0.0021072535,0.0070077544,0.004557504,0.0031855188,,0.006866293,0.0063114711,0.0065888821,0.0095765831,,0.0099765398,0.0265066568,0.0182415983,0.0177229345,,0.148792848,0.0699382797,0.1093655638,0.1227220544,,8819,0.0358757712,0.0056362972,0.0207560342,0.0160480202,,0.04661889,0.148792848,0.097705869,0.0946133977
11014,2.98E-10,3.21E-10,3.09E-10,3.10575652544432E-10,,2.91E-10,2.74E-10,2.82E-10,3.52093406495322E-10,,0.0005246184,0.0034239909,0.0019743046,0.0031249581,,0.0084443726,0.003566165,0.0060052688,0.009427198,,0.0132556511,0.0085918065,0.0109237288,0.0173829742,,0.1779997051,0.0604591332,0.1192294192,0.1225474227,,8822,0.0428296141,0.0187839586,0.0308067864,0.0167859585,,0.0705190301,0.1779997051,0.1242593676,0.0960956962
11020,2.98E-10,3.21E-10,3.10E-10,3.09402888232995E-10,,2.91E-10,2.73E-10,2.82E-10,3.48585665350086E-10,,0.0006635449,0.0012134094,0.0009384771,0.003015634,,0.0062626051,0.0088874185,0.0075750118,0.0092561016,,0.0146160629,0.0155819608,0.0150990118,0.0172687761,,0.1856834441,0.063392356,0.1245379001,0.1226469465,,8843,0.0228868052,0.0076776282,0.0152822167,0.0167107714,,0.0155530777,0.1856834441,0.1006182609,0.0963218244
11033,2.98E-10,3.22E-10,3.10E-10,3.09567110636272E-10,,2.90E-10,2.72E-10,2.81E-10,3.45213698504593E-10,,0.0009390785,0.0049330276,0.002936053,0.003011655,,0.0205954481,0.0041475673,0.0123715077,0.0091720471,,0.0177781004,0.0338787846,0.0258284425,0.0176967594,,0.2396882474,0.0811743438,0.1604312956,0.124536164,,8854,0.0345845111,0.008965984,0.0217752475,0.0169639952,,0.0356165767,0.2396882474,0.1376524121,0.0983883538
11038,2.98E-10,3.17E-10,3.08E-10,3.09854543541018E-10,,2.90E-10,2.72E-10,2.81E-10,3.42010330001375E-10,,0.0014181718,0.001369133,0.0013936524,0.0029307548,,0.0205954481,0.0041475673,0.0123715077,0.0093320201,,0.0188447982,0.0143783772,0.0166115877,0.0176425008,,0.1392974555,0.0811743438,0.1102358997,0.1238211508,,8878,0.040648587,0.011972961,0.026310774,0.0174313341,,0.0177240092,0.1392974555,0.0785107324,0.0973944727
11102,2.96E-10,3.12E-10,3.04E-10,3.07686294435454E-10,,2.88E-10,2.68E-10,2.78E-10,3.38825031090617E-10,,0.0010303506,0.0044453386,0.0027378446,0.0029211093,,0.0034438772,0.0035147192,0.0034792982,0.0094839945,,0.0144534856,0.0159375556,0.0151955206,0.0175201518,,0.2012642473,0.114555046,0.1579096466,0.1255255756,,8885,0.0152759254,0.0041931979,0.0097345617,0.0170464955,,0.0142000699,0.2012642473,0.1077321586,0.097911357
11121,2.96E-10,3.13E-10,3.05E-10,3.04091096814025E-10,,2.88E-10,2.67E-10,2.77E-10,3.35756126557191E-10,,0.0014270142,0.0023668469,0.0018969306,0.0028699004,,0.0053076181,0.0050278539,0.005167736,0.0091837597,,0.013021661,0.0385379195,0.0257797902,0.0179331337,,0.1203371286,0.1897079796,0.1550225541,0.1270004245,,8902,0.020086674,0.0077819922,0.0139343331,0.0168908874,,0.0143871577,0.1203371286,0.0673621432,0.0963838963
11130,2.95E-10,3.14E-10,3.05E-10,3.04537413900999E-10,,2.88E-10,2.67E-10,2.77E-10,3.32832165023735E-10,,0.0001790691,0.0159698464,0.0080744577,0.0031301283,,0.0116553996,0.0020473741,0.0068513869,0.0089829585,,0.0123763857,0.0176212117,0.0149987987,0.017786417,,0.1203371286,0.03580679,0.0780719593,0.1245540012,,8904,0.0553362519,0.0080485484,0.0316924001,0.017630963,,0.0143871577,0.1203371286,0.0673621432,0.0949328087
11175,2.95E-10,3.08E-10,3.01E-10,3.04691015015789E-10,,2.87E-10,2.65E-10,2.76E-10,3.29986288690502E-10,,0.0016475937,0.0028830385,0.0022653161,0.0030868877,,0.040572457,0.0157524161,0.0281624366,0.0088763799,,0.0140636647,0.01670493,0.0153842974,0.017666311,,0.1203371286,0.0845518783,0.1024445035,0.1234485263,,8907,0.0192972571,0.008010406,0.0136538316,0.0174321065,,0.0143871577,0.1203371286,0.0673621432,0.0935542754
11198,2.93E-10,3.05E-10,2.99E-10,3.01382839148359E-10,,2.86E-10,2.63E-10,2.75E-10,3.27227964546034E-10,,0.0005721455,0.0037666792,0.0021694123,0.0030410139,,0.0063948268,0.021622669,0.0140087479,0.0098406827,,0.0141105736,0.0106554236,0.0123829986,0.0174021454,,0.0985479653,0.0511518568,0.074849911,0.1210185956,,8928,0.0395627581,0.0055804225,0.0225715903,0.0176890807,,0.0553209633,0.0985479653,0.0769344643,0.0927232848
11200,2.94E-10,3.05E-10,2.99E-10,2.99114176672659E-10,,2.86E-10,2.63E-10,2.75E-10,3.24599681658097E-10,,0.0008827451,0.0052126436,0.0030476944,0.0030413479,,0.0040477384,0.0082872175,0.0061674779,0.010049086,,0.0125732692,0.0125741931,0.0125737311,0.0171607247,,0.1499670893,0.110976696,0.1304718927,0.1214912604,,8935,0.0336331353,0.0044982154,0.0190656753,0.0177579104,,0.0145796388,0.1499670893,0.0822733641,0.0922007888
11201,2.94E-10,3.05E-10,3.00E-10,2.99444526753503E-10,,2.86E-10,2.63E-10,2.75E-10,3.22102812914557E-10,,0.0002978685,0.0049597728,0.0026288206,0.0030207215,,0.0040477384,0.0082872175,0.0061674779,0.0098550056,,0.0123137441,0.0135869561,0.0129503501,0.0169502059,,0.1560461819,0.110976696,0.133511439,0.1220922694,,8958,0.0136276288,0.0096740723,0.0116508505,0.0174525574,,0.0237529781,0.1560461819,0.08989958,0.0920857283
11260,2.91E-10,3.06E-10,2.98E-10,2.9962820290558E-10,,2.84E-10,2.61E-10,2.73E-10,3.19625752877281E-10,,0.0011307477,0.0038800219,0.0025053848,0.0029949547,,0.0058995639,0.0066509321,0.006275248,0.0096706292,,0.0165043771,0.0131402537,0.0148223154,0.0168438114,,0.1593197584,0.116232194,0.1377759762,0.1228764547,,8975,0.0362368301,0.0071040411,0.0216704356,0.0176634513,,0.0111489184,0.1593197584,0.0852343384,0.0917431589
11272,2.92E-10,3.01E-10,2.96E-10,2.98528897718145E-10,,2.84E-10,2.61E-10,2.72E-10,3.17260419430883E-10,,0.0007885924,0.0032311503,0.0020098714,0.0029457005,,0.0034846533,0.0077239322,0.0056042927,0.0095008601,,0.0184283089,0.0164703466,0.0174493277,0.0168740872,,0.1249405295,0.11792171,0.1214311197,0.122804188,,8993,0.0137417708,0.005901475,0.0098216229,0.0172713599,,0.0234627966,0.1249405295,0.074201663,0.0908660841
11419,2.88E-10,2.95E-10,2.92E-10,2.96533223060033E-10,,2.81E-10,2.54E-10,2.67E-10,3.14770839008752E-10,,0.0013713696,0.0050034062,0.0031873879,0.0029577849,,0.0001105956,0.0132258208,0.0066682082,0.0093060318,,0.0142300325,0.0179651584,0.0160975954,0.0168352626,,0.1249405295,0.0767885968,0.1008645631,0.1217072067,,8999,0.0154455313,0.013761729,0.0146036302,0.0171379734,,0.0234627966,0.1249405295,0.074201663,0.090032863
11472,2.87E-10,2.88E-10,2.87E-10,2.91858099220345E-10,,2.79E-10,2.51E-10,2.65E-10,3.12286561411039E-10,,0.0015126306,0.0048520733,0.0031823519,0.0029690133,,0.0009385436,0.0066199321,0.0037792379,0.0091741406,,0.0132352468,0.0186342075,0.0159347272,0.0167902359,,0.2811198831,0.0869345218,0.1840272024,0.1248232065,,9009,0.0444351286,0.0146945613,0.0295648449,0.017759317,,0.0233412515,0.2811198831,0.1522305673,0.0931427482
11492,2.87E-10,2.87E-10,2.87E-10,2.87717162893373E-10,,2.79E-10,2.51E-10,2.65E-10,3.09912921053399E-10,,0.0011130983,0.0091798082,0.0051464533,0.0030778853,,0.0045107789,0.0036291056,0.0040699423,0.0089043955,,0.0159157179,0.0151749961,0.015545357,0.0167279919,,0.2271265686,0.0902867243,0.1587066464,0.1265173785,,9028,0.0267859586,0.0151594933,0.0209727259,0.0179199874,,0.0081675109,0.2271265686,0.1176470397,0.0943679628
11523,2.85E-10,2.85E-10,2.85E-10,2.86794876403981E-10,,2.79E-10,2.49E-10,2.64E-10,3.07615220514972E-10,,0.0019584424,0.0040334947,0.0029959686,0.0030737894,,0.0005194651,0.0068955426,0.0037075039,0.0086626728,,0.0276580919,0.0204853285,0.0240717102,0.0170951778,,0.1878429651,0.0920858085,0.1399643868,0.1271897289,,9055,0.0200163554,0.0056497585,0.012833057,0.0176656409,,0.0200420544,0.1878429651,0.1039425097,0.0948466901
11532,2.86E-10,2.85E-10,2.85E-10,2.85049792642153E-10,,2.78E-10,2.49E-10,2.64E-10,3.05422660714757E-10,,0.0009787885,0.0026669344,0.0018228614,0.003011243,,0.0028086137,0.0050735679,0.0039410908,0.0084149144,,0.0125970207,0.0172376595,0.0149173401,0.0169862859,,0.0907469615,0.0925908387,0.0916689001,0.1254136875,,9063,0.0251450688,0.0085468218,0.0168459453,0.0176246561,,0.0170735307,0.0907469615,0.0539102461,0.0927998679
11549,2.84E-10,2.87E-10,2.85E-10,2.85362762058319E-10,,2.79E-10,2.49E-10,2.64E-10,3.0333322160985E-10,,0.0010886542,0.0015692434,0.0013289488,0.0029271283,,0.0014227991,0.0034179334,0.0024203662,0.0081912232,,0.018729059,0.0186593384,0.0186941987,0.0170716816,,0.0742471665,0.1498281509,0.1120376587,0.124744886,,9084,0.0115943421,0.0108920112,0.0112431766,0.0173055821,,0.0297621619,0.0742471665,0.0520046642,0.0907601078
11557,2.85E-10,2.81E-10,2.83E-10,2.85429524503292E-10,,2.78E-10,2.49E-10,2.63E-10,3.01332596846093E-10,,0.001714848,0.0031291684,0.0024220082,0.0029018723,,0.0047022938,0.0044011441,0.0045517189,0.0079026803,,0.0161357895,0.0449544974,0.0305451434,0.0177453547,,0.1429318786,0.0807505399,0.1118412092,0.1240997022,,9155,0.0254257806,0.0122423004,0.0188340405,0.0173820051,,0.0226134453,0.1429318786,0.0827726619,0.0903607355
11566,2.83E-10,2.82E-10,2.83E-10,2.8322682727115E-10,,2.77E-10,2.49E-10,2.63E-10,2.99416498362097E-10,,0.0017874236,0.007224293,0.0045058583,0.0029820716,,0.0011140464,0.007559482,0.0043367642,0.0077351323,,0.031513162,0.0143312002,0.0229221811,0.018004196,,0.160402149,0.0439036489,0.1021528989,0.123002362,,9226,0.0184694622,0.0089957435,0.0137326028,0.0171995349,,0.0222791862,0.160402149,0.0913406676,0.0904097321
11597,2.83E-10,2.80E-10,2.82E-10,2.8287112911762E-10,,2.76E-10,2.47E-10,2.61E-10,2.97517122922367E-10,,0.0012084005,0.0021090228,0.0016587116,0.0029159036,,0.0067788688,0.0072429469,0.0070109079,0.0075652139,,0.0106100906,0.0122701218,0.0114401062,0.0176759915,,0.1611783803,0.0984435454,0.1298109628,0.1233427921,,9233,0.0342114717,0.0164054483,0.02530846,0.0176049812,,0.0128500685,0.1611783803,0.0870142244,0.0902399567
11636,2.82E-10,2.80E-10,2.81E-10,2.81695626538214E-10,,2.76E-10,2.45E-10,2.60E-10,2.956656414106E-10,,0.0019460625,0.0019697498,0.0019579062,0.0028680037,,0.0141707649,0.0064183334,0.0102945492,0.0075374986,,0.0102200648,0.047633756,0.0289269104,0.0182385374,,0.148645252,0.0692133754,0.1089293137,0.1226221182,,9260,0.0389834158,0.0077640209,0.0233737184,0.0178934181,,0.0229467638,0.148645252,0.0857960079,0.0900177592
11648,2.83E-10,2.79E-10,2.81E-10,2.81179805202807E-10,,2.75E-10,2.45E-10,2.60E-10,2.93880200338023E-10,,0.0008606585,0.0054522026,0.0031564306,0.0028824251,,0.001107474,0.0024849453,0.0017962097,0.0076753511,,0.0124836043,0.0276390854,0.0200613448,0.0183296778,,0.1449229419,0.0659805089,0.1054517254,0.1217635985,,9281,0.0263808127,0.0086911479,0.0175359803,0.0178755462,,0.0153547945,0.1449229419,0.0801388682,0.0895238147
11671,2.82E-10,2.81E-10,2.81E-10,2.8085766646741E-10,,2.75E-10,2.44E-10,2.59E-10,2.92146475943598E-10,,0.0003921389,0.0060716779,0.0032319084,0.0028998992,,0.0046034711,0.0163352415,0.0104693563,0.007381394,,0.0154411355,0.0139676416,0.0147043886,0.0181484134,,0.1044519022,0.0452980623,0.0748749822,0.1194191677,,9307,0.0312039647,0.0054182652,0.018311115,0.0178973246,,0.0140125332,0.1044519022,0.0592322177,0.0880092348
11685,2.80E-10,2.77E-10,2.79E-10,2.81123523566093E-10,,2.75E-10,2.43E-10,2.59E-10,2.90487808182711E-10,,0.0014772286,0.008246664,0.0048619463,0.0029980016,,4.91E-05,0.0104630413,5.26E-03,0.0075357921,,0.0147531349,0.0193150192,0.0170340771,0.0180926965,,0.0933211148,0.1320380867,0.1126796007,0.1190821894,,9316,0.0237445366,0.0067567099,0.0152506232,0.0177649895,,0.021236049,0.0933211148,0.0572785819,0.0864727022
11687,2.81E-10,2.80E-10,2.81E-10,2.78718243440249E-10,,2.75E-10,2.43E-10,2.59E-10,2.88912073809869E-10,,0.0005951843,0.0064669652,0.0035310748,0.0030246553,,4.91E-05,0.0104630413,5.26E-03,0.0074218068,,0.0101833753,0.0231476985,0.0166655369,0.0180213386,,0.1157735065,0.1320380867,0.1239057966,0.1193233697,,9348,0.0169079658,0.010291161,0.0135995634,0.0175567182,,0.0360989049,0.1157735065,0.0759362057,0.0859458774
11759,2.79E-10,2.78E-10,2.79E-10,2.80533889893674E-10,,2.73E-10,2.43E-10,2.58E-10,2.87365682373268E-10,,0.0023449953,0.0035274695,0.0029362324,0.0030202341,,0.0050508427,0.0067031197,0.0058769812,0.0073135207,,0.0142790023,0.0312006418,0.022739822,0.0182572627,,0.1257696748,0.0960291028,0.1108993888,0.1189021707,,9369,0.0124904569,0.0168584213,0.0146744391,0.0174126043,,0.0130137466,0.1257696748,0.0693917107,0.085118169
11831,2.77E-10,2.72E-10,2.74E-10,2.78715353679736E-10,,2.71E-10,2.40E-10,2.56E-10,2.85789289412042E-10,,0.0019052346,0.0035964767,0.0027508557,0.0030067652,,0.0040732832,0.0079823239,0.0060278035,0.0072416937,,0.0205096137,0.0229213499,0.0217154818,0.0184301737,,0.1344489306,0.0776928663,0.1060708985,0.1182606071,,9412,0.0350102782,0.0111904619,0.0231003701,0.0176969926,,0.0185982995,0.1344489306,0.076523615,0.0846884413
11873,2.78E-10,2.73E-10,2.76E-10,2.74688888168556E-10,,2.70E-10,2.39E-10,2.55E-10,2.84234582634251E-10,,0.0028202578,0.0023012403,0.0025607491,0.0029844644,,0.0091775423,0.0086924545,0.0089349984,0.0071809992,,0.0130266035,0.0148542672,0.0139404354,0.0182056868,,0.1344489306,0.081256777,0.1078528538,0.1177402194,,9415,0.0139027741,0.0068787117,0.0103907429,0.0173316801,,0.0185982995,0.1344489306,0.076523615,0.0842802
11948,2.75E-10,2.96E-10,2.86E-10,2.75586231883715E-10,,2.69E-10,2.48E-10,2.59E-10,2.82948312816512E-10,,0.002083044,0.0043740203,0.0032285322,0.0029966678,,0.0005588849,0.0127191041,0.0066389945,0.0072686992,,0.0119567085,0.0169638414,0.0144602749,0.0180184162,,0.0737304091,0.0988552943,0.0862928517,0.116167851,,9435,0.0146534853,0.0140688717,0.0143611785,0.017183155,,0.0302652754,0.0737304091,0.0519978423,0.0826660821
11969,2.75E-10,2.89E-10,2.82E-10,2.85099128901844E-10,,2.68E-10,2.48E-10,2.58E-10,2.81692444727372E-10,,0.0011447119,0.0068443012,0.0039945066,0.0030465597,,0.0034692409,0.0074184188,0.0054438298,0.0072372139,,0.0088958545,0.0171175376,0.013006696,0.0177678302,,0.1267689914,0.0563595444,0.0915642679,0.1149376719,,9442,0.019211337,0.0106003843,0.0149058606,0.0170692903,,0.0140830735,0.1267689914,0.0704260324,0.0820540796
11974,2.74E-10,2.93E-10,2.84E-10,2.81868793091511E-10,,2.68E-10,2.47E-10,2.58E-10,2.80483019926983E-10,,0.0019321451,0.0034643693,0.0026982572,0.0030291446,,0.0014218047,0.0093445452,0.0053831749,0.0071475447,,0.0105226636,0.0298359785,0.0201793211,0.0178884047,,0.0421407521,0.0360230431,0.0390818976,0.1111448831,,9468,0.0317861065,0.0090267919,0.0204064492,0.0172361482,,0.0550452918,0.0421407521,0.0485930219,0.0803810268
11988,2.75E-10,2.91E-10,2.83E-10,2.83678058172024E-10,,2.68E-10,2.46E-10,2.57E-10,2.79330320057795E-10,,0.000523541,0.0050037708,0.0027636559,0.0030158702,,0.0034776956,0.00271466,0.0030961778,0.0070593262,,0.0104653221,0.0156477317,0.0130565269,0.0176468108,,0.0834170133,0.0480336584,0.0657253359,0.1088739058,,9538,0.0579955801,0.0109141041,0.0344548421,0.0180970829,,0.0162067357,0.0834170133,0.0498118745,0.0788525692
12003,2.75E-10,2.87E-10,2.81E-10,2.82881324165948E-10,,2.67E-10,2.45E-10,2.56E-10,2.7817282872917E-10,,0.0016005521,0.0031441138,0.002372333,0.0029836933,,0.0026355982,0.0036699134,0.0031527558,0.0068611688,,0.0125993397,0.0246389881,0.0186191639,0.0176954285,,0.0949697793,0.0489748232,0.0719723012,0.1070288255,,9547,0.0222961567,0.0083710523,0.0153336045,0.017958909,,0.0313973352,0.0949697793,0.0631835572,0.0780691186
12010,2.74E-10,2.90E-10,2.82E-10,2.81007963161038E-10,,2.68E-10,2.45E-10,2.57E-10,2.77099259186913E-10,,0.0042694751,0.0050461558,0.0046578154,0.0030673994,,3.61E-05,0.0078692511,3.95E-03,0.0066757482,,0.0149268657,0.0152590135,0.0150929396,0.017565304,,0.2020082474,0.0744904056,0.1382493265,0.1085898506,,9554,0.0169483796,0.0152670303,0.016107705,0.0178663488,,0.0151807889,0.2020082474,0.1085945182,0.0795953885
12029,2.73E-10,2.88E-10,2.81E-10,2.82047583018754E-10,,2.67E-10,2.45E-10,2.56E-10,2.76036535717479E-10,,0.0014082575,0.0034586559,0.0024334567,0.0030357023,,0.002470009,0.0043720948,0.0034210519,0.0065395935,,0.0141519587,0.0204461403,0.0172990495,0.0175519913,,0.0775541514,0.0548441634,0.0661991574,0.1064703159,,9567,0.0323968716,0.0091669569,0.0207819142,0.0180121271,,0.020440517,0.0775541514,0.0489973342,0.0780654858
12041,2.73E-10,2.86E-10,2.79E-10,2.80773672531698E-10,,2.66E-10,2.43E-10,2.55E-10,2.7496775549318E-10,,0.0003660461,0.0038728435,0.0021194448,0.0029898894,,0.0024214406,0.0045162947,0.0034688676,0.0063836664,,0.0126906,0.0167137682,0.0147021841,0.0174095009,,0.085654214,0.0618826821,0.0737684481,0.1048352225,,9589,0.0161081888,0.009456154,0.0127821714,0.0177506293,,0.0168766454,0.085654214,0.0512654297,0.076725483
12138,2.71E-10,2.80E-10,2.75E-10,2.79449517215249E-10,,2.65E-10,2.40E-10,2.52E-10,2.73829025480918E-10,,0.0029949052,0.0030654455,0.0030301753,0.0029919037,,0.0038432365,0.0064362157,0.0051397261,0.0062379265,,0.0103154508,0.0064080502,0.0083617505,0.0169571134,,0.183949247,0.140680626,0.1623149365,0.1077092082,,9600,0.026978856,0.0168582201,0.021918538,0.0179590247,,0.0270548426,0.183949247,0.1055020448,0.0781643111
12164,2.71E-10,2.79E-10,2.75E-10,2.75404184780775E-10,,2.64E-10,2.38E-10,2.51E-10,2.72693087780137E-10,,0.0022395058,0.0031745844,0.0027070451,0.0029776608,,0.0019328692,0.0065534008,0.004243135,0.0061830165,,0.0085963737,0.0146430079,0.0116196908,0.0166902423,,0.0968609005,0.1456364542,0.1212486774,0.1083861817,,9627,0.0163681488,0.0086249048,0.0124965268,0.0176858998,,0.0203751139,0.0968609005,0.0586180072,0.0771869959
12168,2.71E-10,2.76E-10,2.73E-10,2.75027561102481E-10,,2.64E-10,2.38E-10,2.51E-10,2.71613946964395E-10,,0.001482418,0.0023850841,0.001933751,0.0029254653,,0.0019328692,0.0065534008,0.004243135,0.0060860224,,0.0269737169,0.0186856817,0.0228296993,0.0169972151,,0.1018190533,0.1456364542,0.1237277538,0.1091532603,,9651,0.0138385817,0.0067427983,0.01029069,0.0173161393,,0.0136811705,0.1018190533,0.0577501119,0.0762151517
12184,2.70E-10,2.74E-10,2.72E-10,2.73314177087178E-10,,2.64E-10,2.38E-10,2.51E-10,2.70586517763372E-10,,0.0046977871,0.0054412624,0.0050695247,0.0030326682,,0.0004665405,0.0024218189,0.0014441797,0.005993878,,0.0237401873,0.0086950231,0.0162176052,0.0169582347,,0.1018190533,0.0584841669,0.0801516101,0.1077031778,,9657,0.0091530429,0.0186298843,0.0138914636,0.0171449056,,0.0136811705,0.1018190533,0.0577501119,0.0752918997
12217,2.69E-10,2.73E-10,2.71E-10,2.72030394749932E-10,,2.63E-10,2.36E-10,2.50E-10,2.69545553608824E-10,,0.0010685384,0.0028793765,0.0019739575,0.0029797327,,0.005169644,0.004858111,0.0050138775,0.0057663931,,0.0166198201,0.0123689454,0.0144943828,0.0168350421,,0.0592853576,0.066620551,0.0629529543,0.1054656666,,9680,0.0377796963,0.0112273637,0.02450353,0.0175128368,,0.0178668164,0.0592853576,0.038576087,0.0734561091
12226,2.69E-10,2.73E-10,2.71E-10,2.71336463541264E-10,,2.63E-10,2.36E-10,2.49E-10,2.68528039704667E-10,,0.0013430832,0.0033034894,0.0023232863,0.0029469104,,0.001738137,0.0116458153,0.0066919762,0.0057287673,,0.0194442384,0.0105671361,0.0150056873,0.0167435743,,0.1006552428,0.0873099267,0.0939825848,0.1048915125,,9698,0.0269350465,0.0121399062,0.0195374764,0.0176140688,,0.0268032104,0.1006552428,0.0637292266,0.072969765
12290,2.67E-10,2.71E-10,2.69E-10,2.7090406150117E-10,,2.61E-10,2.34E-10,2.48E-10,2.67482317534117E-10,,0.0073988764,0.0053630872,0.0063809818,0.003118614,,0.0008300944,0.0151162129,0.0079731537,0.0057769278,,0.0166788567,0.0133231673,0.015001012,0.0166564462,,0.084903948,0.0667720586,0.0758380033,0.1034388371,,9768,0.0319052748,0.0136914477,0.0227983613,0.0178732834,,0.0311298016,0.084903948,0.0580168748,0.0722221205
12293,2.68E-10,2.71E-10,2.69E-10,2.69437842097873E-10,,2.61E-10,2.34E-10,2.48E-10,2.66488881472094E-10,,0.0017912487,0.0059320969,0.0038616728,0.0031557669,,0.0008300944,0.0151162129,0.0079731537,0.0058867391,,0.0125662256,0.0230317619,0.0177989937,0.0167135736,,0.2247549891,0.0667720586,0.1457635239,0.1055550714,,9812,0.0159253106,0.0097320406,0.0128286756,0.017621053,,0.0191384405,0.2247549891,0.1219467148,0.0747083502
12309,2.67E-10,2.67E-10,2.67E-10,2.69057016697122E-10,,2.62E-10,2.33E-10,2.47E-10,2.65526398852977E-10,,0.001154885,0.0035176482,0.0023362666,0.0031147919,,0.0027693282,0.0144081619,0.008588745,0.0059910598,,0.0114306062,0.0141286077,0.012779607,0.0165168752,,0.0524286851,0.0913435817,0.0718861334,0.1038716245,,9840,0.0043198401,0.0082157776,0.0062678088,0.0170533908,,0.0174984299,0.0524286851,0.0349635575,0.0727211105
12396,2.66E-10,2.66E-10,2.66E-10,2.67239691682948E-10,,2.59E-10,2.30E-10,2.44E-10,2.64473330487898E-10,,0.0023957568,0.0095434533,0.0059696051,0.0032575325,,0.0023125927,0.0041230591,0.0032178259,0.0061209441,,0.0103985295,0.0264338031,0.0184161663,0.0166118398,,0.0524286851,0.0837548897,0.0680917874,0.1020826326,,9843,0.0296943355,0.0079834778,0.0188389067,0.0171426666,,0.0174984299,0.0524286851,0.0349635575,0.0708332329
12405,2.65E-10,2.63E-10,2.64E-10,2.6611089666153E-10,,2.59E-10,2.30E-10,2.44E-10,2.63463242722971E-10,,0.0151057374,0.0008739636,0.0079898505,0.0034941484,,0.0054025017,0.006322836,0.0058626689,0.0059757882,,0.0245835297,0.030578386,0.0275809579,0.0171602957,,0.1310468465,0.0855521783,0.1082995124,0.1023934766,,9883,0.0296840258,0.0103440937,0.0200140597,0.0172862362,,0.0188525692,0.1310468465,0.0749497078,0.0710390566
12436,2.65E-10,2.62E-10,2.64E-10,2.64272349809681E-10,,2.58E-10,2.29E-10,2.43E-10,2.62463885606434E-10,,0.0015233075,0.0004031812,0.0009632444,0.0033676032,,0.0011222002,0.0034350294,0.0022786148,0.0059701322,,0.0168767162,0.0080099106,0.0124433134,0.0169244466,,0.2793086469,0.1335663199,0.2064374834,0.107595677,,9907,0.0065776659,0.0079545174,0.0072660916,0.016785229,,0.0410757214,0.2793086469,0.1601921842,0.075496713
12458,2.65E-10,2.61E-10,2.63E-10,2.63649467326123E-10,,2.58E-10,2.28E-10,2.43E-10,2.61498020636037E-10,,0.0014294286,0.0021313285,0.0017803785,0.003288242,,0.0031822158,0.0019180616,0.0025501387,0.0057855563,,0.0113741197,0.0252810512,0.0183275854,0.0169946035,,0.0771185309,0.0672672242,0.0721928775,0.105825537,,9972,0.0135570979,0.0067628971,0.0101599975,0.0164539674,,0.010983685,0.0771185309,0.044051108,0.0739244328
12553,2.63E-10,2.57E-10,2.60E-10,2.62804810750099E-10,,2.56E-10,2.24E-10,2.40E-10,2.60421852861204E-10,,0.0014977223,0.0011388551,0.0013182887,0.0031897443,,0.0029397425,0.0046251626,0.0037824525,0.0056237854,,0.0123146139,0.0305006802,0.0214076471,0.0172152557,,0.1536556333,0.0797107443,0.1166831888,0.1063684196,,10050,0.0121727781,0.0058640745,0.0090184263,0.0160821904,,0.0193888936,0.1536556333,0.0865222635,0.0745543243
12625,2.61E-10,2.54E-10,2.57E-10,2.60277492173003E-10,,2.55E-10,2.22E-10,2.38E-10,2.59313188900514E-10,,0.0001852777,0.0045392853,0.0023622815,0.0031483712,,0.0055695926,0.002911675,0.0042406338,0.0055317188,,0.0112010557,0.0143060461,0.0127535509,0.0169921705,,0.1536556333,0.0641030818,0.1088793576,0.1064939665,,10055,0.0150747709,0.0082012266,0.0116379987,0.0158599808,,0.0193888936,0.1536556333,0.0865222635,0.0751527212
12671,2.59E-10,2.52E-10,2.56E-10,2.57572039300139E-10,,2.54E-10,2.21E-10,2.37E-10,2.58216753114965E-10,,0.0004441206,0.001361488,0.0009028043,0.0030360929,,0.0033021052,0.0030306831,0.0031663942,0.0054671645,,0.0140904468,0.0214650631,0.0177777549,0.0170314497,,0.1536556333,0.0989558548,0.1263057441,0.1074845554,,10058,0.011783191,0.0118239243,0.0118035576,0.0156571596,,0.0193888936,0.1536556333,0.0865222635,0.0757211984
12699,2.60E-10,2.46E-10,2.53E-10,2.55635015547075E-10,,2.53E-10,2.20E-10,2.37E-10,2.57142807342549E-10,,0.0006790325,0.0010154104,0.0008472215,0.0029266493,,0.0041359151,0.0115773622,0.0078566386,0.005352126,,0.0095500629,0.0164126195,0.0129813412,0.0168289443,,0.0823697895,0.0786510184,0.080510404,0.1061358478,,10084,0.0289396625,0.0065058586,0.0177227606,0.0157604397,,0.007894285,0.0823697895,0.0451320373,0.0741917403
12758,2.58E-10,2.48E-10,2.53E-10,2.52952656856882E-10,,2.52E-10,2.18E-10,2.35E-10,2.56044159419036E-10,,7.41E-05,0.0021082528,1.09E-03,0.0028348748,,0.001211355,0.004008126,0.0026097405,0.0054773517,,0.0155037772,0.018315196,0.0169094866,0.0168329714,,0.2085052878,0.1044907272,0.1564980075,0.1086539558,,10107,0.0108465264,0.0080804033,0.0094634648,0.0154455909,,0.0431520119,0.2085052878,0.1258286498,0.0767735858
12774,2.58E-10,2.46E-10,2.52E-10,2.5309305405522E-10,,2.52E-10,2.19E-10,2.36E-10,2.55016970949199E-10,,0.0010311451,0.0017324026,0.0013817739,0.0027622198,,0.0023088437,0.0230029486,0.0126558961,0.0053339711,,0.0122459438,0.0115430439,0.0118944938,0.0165860475,,0.111019589,0.0750219151,0.0930207521,0.1078722956,,10128,0.0147727197,0.0075356713,0.0111541955,0.0152310212,,0.0230896063,0.111019589,0.0670545977,0.0762876364
12805,2.57E-10,2.45E-10,2.51E-10,2.519374254654E-10,,2.51E-10,2.17E-10,2.34E-10,2.53964392185161E-10,,3.72E-05,0.0045369989,2.29E-03,0.0027384632,,0.0021581701,0.0228726789,0.0125154245,0.0057000673,,0.0244651139,0.0071264645,0.0157957892,0.0165465346,,0.0777757615,0.0380266607,0.0579012111,0.1053737414,,10144,0.062502861,0.009004592,0.0357537265,0.0162571564,,0.0323086865,0.0777757615,0.055042224,0.0752253658
12834,2.57E-10,2.41E-10,2.49E-10,2.50913251098013E-10,,2.51E-10,2.16E-10,2.33E-10,2.52940241926002E-10,,0.0003506538,0.004401336,0.0023759949,0.0027203398,,0.0090639107,0.0042360616,0.0066499861,0.0060408352,,0.0102635995,0.0310011953,0.0206323974,0.0167508277,,0.0909099057,0.0570429005,0.0739764031,0.1038038745,,10168,0.0102411639,0.0100739673,0.0101575656,0.0159521769,,0.0298369285,0.0909099057,0.0603734171,0.0744827683
12864,2.56E-10,2.42E-10,2.49E-10,2.49172011625413E-10,,2.50E-10,2.15E-10,2.32E-10,2.5191794941941E-10,,0.0001214538,0.0056276415,0.0028745476,0.0027280502,,0.0041123484,0.0118942438,0.0080032961,0.0060712928,,0.0139460592,0.0178021509,0.015874105,0.0167069916,,0.096796453,0.0789904222,0.0878934376,0.1030083526,,10185,0.0193328094,0.0117812138,0.0155570116,0.0159324186,,0.0386000723,0.096796453,0.0676982626,0.074143543
12877,2.56E-10,2.44E-10,2.50E-10,2.48692675938271E-10,,2.50E-10,2.15E-10,2.33E-10,2.50954244032994E-10,,0.0001039182,0.0046393201,0.0023716191,0.0027102286,,0.0066304412,0.0077850334,0.0072077373,0.0061678929,,0.0110101998,0.0246379934,0.0178240966,0.0167628468,,0.0717361867,0.0442837663,0.0580099765,0.1007584338,,10256,0.0117215291,0.009541275,0.010631402,0.0156673678,,0.017698314,0.0717361867,0.0447172504,0.0726722284
12896,2.55E-10,2.42E-10,2.49E-10,2.49782036639672E-10,,2.49E-10,2.15E-10,2.32E-10,2.50001170969035E-10,,0.0005717866,0.0015141128,0.0010429497,0.0026268647,,0.0061955573,0.0093719233,0.0077837403,0.0062198851,,0.0160420723,0.0111437524,0.0135929123,0.0166043501,,0.0551149845,0.0629464537,0.0590307191,0.0986720481,,10276,0.0165422112,0.0090785772,0.0128103942,0.0155245191,,0.0379022509,0.0551149845,0.0465086177,0.0713640479
12939,2.54E-10,2.42E-10,2.48E-10,2.48929979819559E-10,,2.48E-10,2.14E-10,2.31E-10,2.49056523562423E-10,,3.04E-05,0.0038833467,1.96E-03,0.0025933657,,0.0004876753,0.0096400194,0.0050638473,0.0062980779,,0.0144465026,0.0262564514,0.020351477,0.0167917065,,0.0698650554,0.037253648,0.0535593517,0.0964164133,,10283,0.014883643,0.0064719426,0.0106777928,0.0152821828,,0.0241144802,0.0698650554,0.0469897678,0.0701453339
12959,2.54E-10,2.41E-10,2.47E-10,2.48090304848033E-10,,2.48E-10,2.14E-10,2.31E-10,2.48154041398868E-10,,0.0002638107,0.0034714767,0.0018676437,0.0025570796,,9.28E-05,0.006704614,3.40E-03,0.0062363664,,0.0143428547,0.0100372089,0.0121900318,0.0165616227,,0.0698650554,0.056691736,0.0632783957,0.0947595124,,10288,0.0237897635,0.0090806149,0.0164351892,0.0153398331,,0.0241144802,0.0698650554,0.0469897678,0.0689875556
13017,2.53E-10,2.37E-10,2.45E-10,2.47167544397884E-10,,2.47E-10,2.12E-10,2.30E-10,2.47225176307087E-10,,9.63E-05,0.0030669121,1.58E-03,0.0025083061,,0.0018508972,0.0088569224,0.0053539098,0.0060944827,,0.0138346124,0.017815562,0.0158250872,0.016524796,,0.0942846239,0.0978374183,0.0960610211,0.0948245878,,10396,0.0095716827,0.0151845776,0.0123781301,0.015191748,,0.0450690575,0.0942846239,0.0696768407,0.0690220198
13034,2.52E-10,2.41E-10,2.47E-10,2.45114935691331E-10,,2.47E-10,2.12E-10,2.29E-10,2.4631486150418E-10,,0.0002411825,0.0035419608,0.0018915717,0.0024774693,,0.0003875023,0.0192808621,0.0098341822,0.006057454,,0.0151481889,0.0288194064,0.0219837977,0.016797746,,0.0942846239,0.0524939559,0.0733892899,0.0937528229,,10399,0.0219625011,0.0079987952,0.0149806482,0.015181193,,0.0450690575,0.0942846239,0.0696768407,0.0690547609
13061,2.51E-10,2.33E-10,2.42E-10,2.46767187606549E-10,,2.46E-10,2.11E-10,2.29E-10,2.45424652558887E-10,,0.0012728887,0.0044239936,0.0028484412,0.0024960179,,0.0062029609,0.0124407904,0.0093218756,0.0062462904,,0.0200525969,0.0281635299,0.0241080634,0.0171632619,,0.0440248698,0.0987618864,0.0713933781,0.0926348507,,10420,0.0058424198,0.0071182377,0.0064803287,0.0147461498,,0.0268847216,0.0440248698,0.0354547957,0.0673747626
13070,2.52E-10,2.37E-10,2.44E-10,2.42556569153863E-10,,2.46E-10,2.10E-10,2.28E-10,2.4455976836616E-10,,0.0025344009,0.0023831383,0.0024587696,0.0024941555,,0.0153561179,0.00831958,0.0118378489,0.0064000697,,0.0144786695,0.0151244886,0.0148015791,0.0170451778,,0.0440248698,0.0588522069,0.0514385384,0.0905750351,,10425,0.0195566732,0.0051774057,0.0123670395,0.0146271943,,0.0268847216,0.0440248698,0.0354547957,0.0657787643
13082,2.52E-10,2.37E-10,2.44E-10,2.4424242336349E-10,,2.46E-10,2.11E-10,2.28E-10,2.43749709050049E-10,,0.0017589325,0.0025666975,0.002162815,0.0024775885,,0.0183959808,0.0229221787,0.0206590798,0.0066719586,,0.0133772306,0.014389962,0.0138835963,0.0168870987,,0.0449550115,0.072386831,0.0586709213,0.0889798294,,10468,0.0128997788,0.0106339157,0.0117668472,0.0144841769,,0.0131270057,0.0449550115,0.0290410086,0.0639418765
13094,2.51E-10,2.34E-10,2.43E-10,2.4432831132568E-10,,2.47E-10,2.10E-10,2.28E-10,2.42985189642829E-10,,0.000674089,0.0034385198,0.0020563044,0.0024565243,,0.0160374735,0.0050964076,0.0105669405,0.0073713147,,0.0116121285,0.0163884219,0.0140002752,0.0167427575,,0.0774852782,0.0848782361,0.0811817572,0.0885899258,,10479,0.0123361908,0.010866439,0.0116013149,0.0143400338,,0.0264232438,0.0774852782,0.051954261,0.0633424957
13109,2.51E-10,2.37E-10,2.44E-10,2.43003734682805E-10,,2.46E-10,2.10E-10,2.28E-10,2.42222878489383E-10,,0.0017491068,0.0020808086,0.0019149577,0.002429446,,0.0143295443,0.0039783423,0.0091539433,0.007531096,,0.0094966255,0.0223351624,0.0159158939,0.0167014143,,0.1439382434,0.0734560937,0.1086971685,0.0895952879,,10489,0.0258950144,0.0129910521,0.0194430333,0.0145951838,,0.0248894077,0.1439382434,0.0844138255,0.0643960622
13113,2.52E-10,2.36E-10,2.44E-10,2.43739772437158E-10,,2.45E-10,2.10E-10,2.27E-10,2.414828039288E-10,,0.0015222201,0.0024420025,0.0019821113,0.0024070792,,0.0017470639,0.0038413121,0.002794188,0.0076122384,,0.0107192164,0.0126998927,0.0117095546,0.0164518214,,0.038403444,0.0563312247,0.0473673344,0.0874838902,,10493,0.0114131887,0.0083252704,0.0098692295,0.0143588861,,0.0094308909,0.038403444,0.0239171674,0.0623721175
13130,2.51E-10,2.36E-10,2.44E-10,2.43972922124007E-10,,2.45E-10,2.10E-10,2.27E-10,2.40778377930266E-10,,0.0010118203,0.0033810011,0.0021964107,0.0023965458,,0.0019920433,0.0099732894,0.0059826664,0.0073713358,,0.0141736958,0.014220003,0.0141968494,0.0163390728,,0.102082178,0.0443072356,0.0731947068,0.0867694311,,10522,0.0195224155,0.0057036523,0.0126130339,0.0142715935,,0.0266372282,0.102082178,0.0643597031,0.0624714967
13166,2.50E-10,2.34E-10,2.42E-10,2.43577302618438E-10,,2.44E-10,2.09E-10,2.27E-10,2.40065339198034E-10,,0.0017332177,0.0028095029,0.0022713603,0.0023902865,,0.007147348,0.0075707347,0.0073590414,0.0073019024,,0.0231699962,0.0145523474,0.0188611718,0.0164651777,,0.0206866208,0.1591271609,0.0899068909,0.086926304,,10531,0.0152256973,0.0127598792,0.0139927883,0.0142576532,,0.028209988,0.0206866208,0.0244483044,0.0605703371
13206,2.50E-10,2.34E-10,2.42E-10,2.42468518449982E-10,,2.43E-10,2.08E-10,2.25E-10,2.39332822543403E-10,,0.0002576742,0.0024631605,0.0013604174,0.0023387931,,0.0002763125,0.0070016356,0.003638974,0.0073047593,,0.0110528469,0.013153756,0.0121033015,0.0162470839,,0.100736998,0.0650323853,0.0828846917,0.0867242234,,10554,0.012764168,0.0149173811,0.0138407745,0.0142368093,,0.0221880265,0.100736998,0.0614625122,0.0606149459
13207,2.50E-10,2.32E-10,2.41E-10,2.41741465088379E-10,,2.43E-10,2.08E-10,2.25E-10,2.38636931721502E-10,,0.0011625903,0.0028273738,0.0019949821,0.0023216025,,0.0002763125,0.0070016356,0.003638974,0.0071214701,,0.0120348018,0.0155289508,0.0137818763,0.0161238235,,0.100736998,0.0650323853,0.0828846917,0.0865322468,,10555,0.012105939,0.0147945704,0.0134502547,0.0141974815,,0.0221880265,0.100736998,0.0614625122,0.0606573242
13211,2.49E-10,2.32E-10,2.41E-10,2.41114256236874E-10,,2.43E-10,2.07E-10,2.25E-10,2.37974741524073E-10,,0.0008774615,0.0021800206,0.001528741,0.0022819594,,0.001924079,0.0019066159,0.0019153475,0.0069473453,,0.0129505964,0.0097662657,0.0113584311,0.0158855539,,0.0317607261,0.0493126921,0.0405367091,0.0842324699,,10598,0.0077977618,0.0052333409,0.0065155514,0.013813385,,0.0150010251,0.0317607261,0.0233808756,0.0587935018
13239,2.49E-10,2.31E-10,2.40E-10,2.4075141303639E-10,,2.43E-10,2.08E-10,2.26E-10,2.37353509766355E-10,,0.0018895373,0.0059601576,0.0039248475,0.0023641038,,0.000507067,0.0115403291,0.006023698,0.0066957454,,0.022921985,0.0138880406,0.0184050128,0.0160115268,,0.0208379868,0.1031708568,0.0620044218,0.0831210675,,10607,0.0217236001,0.0079475129,0.0148355565,0.0138644936,,0.0464385599,0.0208379868,0.0336382734,0.0575357403
13313,2.48E-10,2.30E-10,2.39E-10,2.40212803526591E-10,,2.42E-10,2.06E-10,2.24E-10,2.36689251985477E-10,,0.0008050236,0.0019932012,0.0013991124,0.0023158543,,0.0090036662,0.003432082,0.0062178741,0.006662143,,0.0136910882,0.0128194587,0.0132552735,0.0158737142,,0.0633835196,0.0783518404,0.07086768,0.0825083982,,10624,0.0080462936,0.007082996,0.0075646448,0.0135495012,,0.0111161461,0.0633835196,0.0372498329,0.056521445
13349,2.48E-10,2.30E-10,2.39E-10,2.38836870197234E-10,,2.41E-10,2.05E-10,2.23E-10,2.36005495786101E-10,,0.0027757052,0.0014671254,0.0021214153,0.0023061323,,0.0059753088,0.0020955778,0.0040354433,0.0066399296,,0.0190046001,0.0140505899,0.016527595,0.0159064082,,0.0633835196,0.0754776448,0.0694305822,0.0818545074,,10629,0.0141209364,0.0067663477,0.010443642,0.0133942082,,0.0111161461,0.0633835196,0.0372498329,0.0555578644
13402,2.47E-10,2.25E-10,2.36E-10,2.3868339994318E-10,,2.41E-10,2.03E-10,2.22E-10,2.35314862328682E-10,,0.0035876911,0.0037014633,0.0036445772,0.0023730546,,0.0119643724,0.0139134694,0.0129389209,0.0065097052,,0.0143739432,0.0079225451,0.0111482441,0.0156685,,0.0445283726,0.051675342,0.0481018573,0.0801668749,,10638,0.030128181,0.0080430089,0.0190855949,0.0136787775,,0.0152832838,0.0445283726,0.0299058282,0.0542752626
13406,2.46E-10,2.28E-10,2.37E-10,2.36012836036177E-10,,2.41E-10,2.03E-10,2.22E-10,2.34658760544133E-10,,0.0007561301,0.0074234414,0.0040897857,0.0024588911,,0.0119643724,0.0139134694,0.0129389209,0.006831166,,0.00860018,0.0125387097,0.0105694449,0.0154135472,,0.0431872346,0.051675342,0.0474312883,0.0785300955,,10646,0.0096826768,0.0080533065,0.0088679916,0.0134382382,,0.0089723393,0.0431872346,0.0260797869,0.0528654888
13426,2.46E-10,2.26E-10,2.36E-10,2.37043057146082E-10,,2.40E-10,2.03E-10,2.21E-10,2.33989563412583E-10,,0.0013664034,0.0047948784,0.0030806409,0.0024899786,,0.0036179121,0.0218549315,0.0127364218,0.0071365538,,0.0083464896,0.0127437944,0.010545142,0.015170127,,0.0464682765,0.0609287061,0.0536984913,0.0772885153,,10654,0.0063475184,0.0195260923,0.0129368054,0.0134131666,,0.0161520336,0.0464682765,0.0313101551,0.0517877221
13475,2.45E-10,2.23E-10,2.34E-10,2.36099440957081E-10,,2.40E-10,2.02E-10,2.21E-10,2.33335904362435E-10,,0.0009269108,0.0034569218,0.0021919163,0.0024750755,,0.0069665289,0.0060065161,0.0064865225,0.0074165472,,0.0201289468,0.0139067974,0.0170178721,0.0152625142,,0.0506048538,0.1108998358,0.0807523448,0.0774617068,,10671,0.0088457586,0.0088894106,0.0088675846,0.0131858875,,0.0118566724,0.0506048538,0.0312307631,0.0507598741
13504,2.45E-10,2.27E-10,2.36E-10,2.34517805986675E-10,,2.39E-10,2.01E-10,2.20E-10,2.32680693496995E-10,,0.0005953923,0.0026991409,0.0016472666,0.0024336851,,0.0073716766,0.0101236273,0.0087476519,0.0073700459,,0.0157997683,0.0087725036,0.0122861359,0.0151136953,,0.0311643183,0.0984685495,0.0648164339,0.0768294432,,10711,0.0154731926,0.0256276205,0.0205504065,0.0135541135,,0.0264961757,0.0311643183,0.028830247,0.0496633928
13546,2.44E-10,2.23E-10,2.34E-10,2.35745663864121E-10,,2.38E-10,2.01E-10,2.19E-10,2.32021523936068E-10,,0.0007546668,0.0030003169,0.0018774919,0.0024058754,,0.0076927217,0.0102264769,0.0089595993,0.0074389262,,0.0064804587,0.0123049719,0.0093927153,0.0148276463,,0.0299782325,0.1925881356,0.111283184,0.0785521302,,10748,0.015280053,0.0089241909,0.012102122,0.0134815139,,0.01585811,0.0299782325,0.0229181712,0.0483261317
13597,2.44E-10,2.21E-10,2.32E-10,2.337959848934E-10,,2.37E-10,1.99E-10,2.18E-10,2.31339018647778E-10,,0.0004658048,0.0058660847,0.0031659447,0.0024438789,,0.0046939133,0.0106891813,0.0076915473,0.0075149599,,0.0121162515,0.0311706997,0.0216434756,0.0151684378,,0.0638638735,0.0601904914,0.0620271824,0.0777258828,,10757,0.0184691437,0.0089588398,0.0137139917,0.0134931378,,0.0108460868,0.0638638735,0.0373549801,0.0477775741
13612,2.42E-10,2.21E-10,2.32E-10,2.32524501158588E-10,,2.37E-10,2.00E-10,2.18E-10,2.30683776751721E-10,,0.0003961654,0.003862564,0.0021293647,0.0024281532,,0.0078412611,0.0076636677,0.0077524644,0.0075237893,,0.0175672844,0.0136858737,0.0156265791,0.0151913449,,0.0638638735,0.0427240655,0.0532939695,0.0765042871,,10758,0.0202745236,0.0083270296,0.0143007766,0.0135335197,,0.0108460868,0.0638638735,0.0373549801,0.0472564444
13620,2.43E-10,2.23E-10,2.33E-10,2.31628957062217E-10,,2.37E-10,1.99E-10,2.18E-10,2.30059036605778E-10,,0.0010400068,0.0011648076,0.0011024072,0.0023618659,,0.0034099976,0.0125028659,0.0079564317,0.007535223,,0.0122886403,0.0123291835,0.0123089119,0.0150472232,,0.0545761473,0.0536105484,0.0540933479,0.0753837402,,10780,0.0142016094,0.0109913209,0.0125964652,0.013486667,,0.0117438184,0.0545761473,0.0331599829,0.0465516214
13626,2.42E-10,2.23E-10,2.33E-10,2.33122187078978E-10,,2.37E-10,1.99E-10,2.18E-10,2.29465533467131E-10,,0.0005653956,0.002793751,0.0016795733,0.0023277512,,0.0034099976,0.0125028659,0.0079564317,0.0075562834,,0.0104066171,0.0117697334,0.0110881752,0.0148492708,,0.0545761473,0.0536105484,0.0540933479,0.0743192206,,10787,0.0219273772,0.0064167511,0.0141720641,0.0135209368,,0.0117438184,0.0545761473,0.0331599829,0.0458820394
13679,2.42E-10,2.22E-10,2.32E-10,2.32613698385017E-10,,2.36E-10,1.99E-10,2.17E-10,2.28863403138013E-10,,0.0043503442,0.001449435,0.0028998896,0.0023563581,,0.0023644734,0.004226773,0.0032956232,0.0075762909,,0.0077835936,0.0146712596,0.0112274266,0.0146681786,,0.0332589485,0.0860706419,0.0596647952,0.0735864993,,10815,0.0094215795,0.0084912442,0.0089564119,0.0132927106,,0.0111074066,0.0332589485,0.0221831775,0.0446970963
13682,2.41E-10,2.22E-10,2.31E-10,2.31792553169386E-10,,2.36E-10,1.99E-10,2.17E-10,2.28291493817099E-10,,0.0016854557,0.0026680261,0.0021767409,0.0023473773,,0.0065160254,0.0066303089,0.0065731672,0.0073622575,,0.0058149546,0.0173178129,0.0115663838,0.0145130889,,0.0234250836,0.0864699855,0.0549475346,0.0726545511,,10825,0.0101229846,0.0089323232,0.0095276539,0.0131044578,,0.0077790092,0.0234250836,0.0156020464,0.0432423438
13722,2.41E-10,2.20E-10,2.31E-10,2.31473737536746E-10,,2.35E-10,1.98E-10,2.17E-10,2.27713274897282E-10,,0.0006137352,0.002805429,0.0017095821,0.0023154875,,0.0025518292,0.0031924327,0.0028721309,0.007322803,,0.0067633092,0.0160813965,0.0114223529,0.0143585521,,0.0246269293,0.1278376877,0.0762323085,0.0728334389,,10830,0.0125141321,0.0076972842,0.0101057081,0.0129545203,,0.0224076547,0.0246269293,0.023517292,0.0422560912
13747,2.40E-10,2.19E-10,2.30E-10,2.30933110557846E-10,,2.34E-10,1.98E-10,2.16E-10,2.27141480049982E-10,,0.0007221457,0.0049088183,0.002815482,0.0023404872,,0.002590789,0.0028973797,0.0027440843,0.0071002694,,0.0119636804,0.0116418488,0.0118027646,0.0142307627,,0.0104849441,0.076446496,0.04346572,0.071365053,,10841,0.0105913691,0.0042467434,0.0074190563,0.0126777471,,0.0175637901,0.0104849441,0.0140243671,0.040844505
13776,2.40E-10,2.20E-10,2.30E-10,2.29693641766791E-10,,2.35E-10,1.97E-10,2.16E-10,2.26583775779289E-10,,0.0009329628,0.0037688871,0.002350925,0.0023410091,,0.0102677923,0.0088375341,0.0095526632,0.0068824601,,0.0164478496,0.0167681463,0.0166079979,0.0143496244,,0.0317911282,0.0794669092,0.0556290187,0.0705782513,,10850,0.0032995669,0.0042506983,0.0037751326,0.0122326164,,0.0099759502,0.0317911282,0.0208835392,0.0398464567
13810,2.39E-10,2.18E-10,2.28E-10,2.30188246374777E-10,,2.34E-10,1.96E-10,2.15E-10,2.25993159521524E-10,,0.0012630473,0.0051300609,0.0031965541,0.0023837864,,0.0064300089,0.0031250643,0.0047775366,0.0070159703,,0.017681621,0.0204673186,0.0190744698,0.0145858667,,0.0240298547,0.1020255238,0.0630276892,0.0702007232,,10864,0.0067771766,0.0063047102,0.0065409434,0.0119480327,,0.0163926762,0.0240298547,0.0202112654,0.0388646972
13845,2.38E-10,2.17E-10,2.28E-10,2.28456999991062E-10,,2.33E-10,1.96E-10,2.15E-10,2.25425965768343E-10,,0.0009766037,0.0044795522,0.0027280779,0.002401001,,0.0017628806,0.0202442612,0.0110035709,0.0069040486,,0.0092769284,0.0115006575,0.010388793,0.014376013,,0.0462329648,0.051853437,0.0490432009,0.0691428471,,10902,0.0125751654,0.0145701552,0.0135726603,0.0120292641,,0.0463124774,0.0462329648,0.0462727211,0.0392350984
13868,2.38E-10,2.19E-10,2.28E-10,2.27755870247147E-10,,2.33E-10,1.96E-10,2.14E-10,2.24863433645416E-10,,0.0003839205,0.0030978103,0.0017408654,0.0023679942,,0.0049231984,0.0055130771,0.0052181378,0.0071090247,,0.0124192005,0.0214873739,0.0169532872,0.0145048767,,0.0462329648,0.0703886151,0.05831079,0.0686012442,,10905,0.0169965364,0.0073061599,0.0121513482,0.0120353683,,0.0463124774,0.0462329648,0.0462727211,0.0395869795
13884,2.39E-10,2.17E-10,2.28E-10,2.28380984289305E-10,,2.32E-10,1.95E-10,2.14E-10,2.24304102233954E-10,,0.0004347311,0.0037611681,0.0020979496,0.002354492,,0.0022743146,0.026627861,0.0144510878,0.0070144804,,0.0123892408,0.0259060618,0.0191476513,0.0147370155,,0.0297899023,0.0651533902,0.0474716462,0.0675447643,,10939,0.009400513,0.0043056179,0.0068530655,0.0117762531,,0.0157548729,0.0297899023,0.0227723876,0.0387462499
13937,2.37E-10,2.16E-10,2.27E-10,2.27735108376746E-10,,2.32E-10,1.94E-10,2.13E-10,2.23742356139996E-10,,0.0003872013,0.0014266451,0.0009069232,0.0022821135,,0.0031117608,0.0013762908,0.0022440258,0.0073863107,,0.0146750575,0.0119566713,0.0133158644,0.0146659579,,0.0427595228,0.05730078,0.0500301514,0.0666690337,,10943,0.0349150673,0.0119940946,0.0234545809,0.0123601695,,0.031700559,0.0427595228,0.0372300409,0.0386704395
13957,2.37E-10,2.15E-10,2.26E-10,2.26784180315239E-10,,2.31E-10,1.94E-10,2.13E-10,2.23183095607789E-10,,0.0012399987,0.0014069524,0.0013234756,0.0022341816,,0.0001221912,0.0057038181,0.0029130046,0.0071291965,,0.0075484016,0.013793245,0.0106708233,0.0144662012,,0.0381536223,0.0618006177,0.04997712,0.065834438,,10966,0.0126614729,0.0049713771,0.008816425,0.0121829823,,0.0165061504,0.0381536223,0.0273298863,0.0381034118
13960,2.37E-10,2.13E-10,2.25E-10,2.26434564431624E-10,,2.31E-10,1.94E-10,2.13E-10,2.22650021398407E-10,,0.0008078254,0.002876583,0.0018422042,0.0022145827,,0.0026766763,0.007023179,0.0048499276,0.0069183869,,0.0096952356,0.0162588209,0.0129770283,0.0143917425,,0.0779391006,0.0555381849,0.0667386428,0.0658796482,,10972,0.0165949203,0.0082944967,0.0124447085,0.0121960686,,0.0113349473,0.0779391006,0.0446370239,0.0384300924
13970,2.37E-10,2.16E-10,2.26E-10,2.25324507607794E-10,,2.31E-10,1.93E-10,2.12E-10,2.22122672501591E-10,,1.91E-05,0.0014435747,7.31E-04,0.0021404207,,0.0079073338,0.002228369,0.0050678514,0.0068149639,,0.0064129564,0.0195497125,0.0129813345,0.0143212221,,0.0779391006,0.113271378,0.0956052393,0.0673659278,,10974,0.0096528241,0.0074402699,0.008546547,0.0120135925,,0.0113349473,0.0779391006,0.0446370239,0.038740439
13976,2.36E-10,2.14E-10,2.25E-10,2.26438746153689E-10,,2.31E-10,1.93E-10,2.12E-10,2.21621691049616E-10,,0.0003705151,0.0015461188,0.0009583169,0.0020813155,,0.0079073338,0.002228369,0.0050678514,0.0067276083,,0.0115859434,0.0129764108,0.0122811771,0.0142192199,,0.0231726747,0.113271378,0.0682220263,0.0674087327,,11014,0.0075868471,0.0101997033,0.0088932752,0.0118575767,,0.0110801244,0.0231726747,0.0171263996,0.037659737
13998,2.36E-10,2.13E-10,2.25E-10,2.24930175349857E-10,,2.31E-10,1.93E-10,2.12E-10,2.21134768156185E-10,,0.0002625674,0.0042390437,0.0022508056,0.00208979,,0.0022009104,0.0097662704,0.0059835904,0.0066446205,,0.0112041337,0.0144059062,0.01280502,0.0141485099,,0.0309268385,0.0613607466,0.0461437926,0.0663454857,,11020,0.0099168438,0.0063822591,0.0081495515,0.0116721754,,0.0153917065,0.0309268385,0.0231592725,0.0369347138
14080,2.35E-10,2.16E-10,2.25E-10,2.24731029106917E-10,,2.29E-10,1.94E-10,2.12E-10,2.2065425853002E-10,,0.0031613414,0.0022468898,0.0027041156,0.0021205063,,0.001125506,0.0085771689,0.0048513375,0.0066115689,,0.0114273103,0.0138010606,0.0126141855,0.0140717937,,0.0309268385,0.1149355099,0.0729311742,0.0666747701,,11022,0.0079732053,0.0082144132,0.0080938092,0.0114932571,,0.0153917065,0.0309268385,0.0231592725,0.0362459417
14221,2.32E-10,2.14E-10,2.23E-10,2.25172290718106E-10,,2.27E-10,1.91E-10,2.09E-10,2.20080609773818E-10,,0.0002549968,0.0060616024,0.0031582996,0.002172396,,0.0012925545,0.0094622448,0.0053773997,0.0065235574,,0.0094845975,0.0195906758,0.0145376367,0.0140950858,,0.0403311588,0.1126576364,0.0764943976,0.0671657515,,11033,0.0132668363,0.0119350413,0.0126009388,0.0115486412,,0.027438255,0.0403311588,0.0338847069,0.03612788
14227,2.32E-10,2.11E-10,2.22E-10,2.23470934821693E-10,,2.27E-10,1.91E-10,2.09E-10,2.19535643455425E-10,,0.0005282043,0.0026320154,0.0015801098,0.0021427817,,0.0012925545,0.0094622448,0.0053773997,0.0064662495,,0.0119501855,0.0154774943,0.0137138399,0.0140760235,,0.0403311588,0.1126576364,0.0764943976,0.0676321838,,11038,0.0080125481,0.0079682153,0.0079903817,0.0113707282,,0.027438255,0.0403311588,0.0338847069,0.0360157213
14287,2.31E-10,2.12E-10,2.22E-10,2.21805486755778E-10,,2.27E-10,1.90E-10,2.08E-10,2.18979884007958E-10,,0.0001111198,0.0015689398,0.0008400298,0.0020776441,,0.0027675587,0.0026013369,0.0026844478,0.006411807,,0.013047969,0.0122856935,0.0126668313,0.0140055639,,0.037067689,0.0486039966,0.0428358428,0.0663923667,,11052,0.0093343435,0.007155803,0.0082450733,0.0112144455,,0.0138825122,0.037067689,0.0254751006,0.0354886903
14288,2.32E-10,2.12E-10,2.22E-10,2.21517039933362E-10,,2.27E-10,1.90E-10,2.08E-10,2.18451912532865E-10,,0.0012523149,0.0025186117,0.0018854633,0.002068035,,0.0027675587,0.0026013369,0.0026844478,0.006225439,,0.0095885471,0.0153637966,0.0124761718,0.0139290943,,0.0336612053,0.0486039966,0.041132601,0.0651293785,,11061,0.0110145155,0.0089893509,0.0100019332,0.0111538199,,0.0174321271,0.0336612053,0.0255466662,0.0349915891
14294,2.31E-10,2.11E-10,2.21E-10,2.21588833695942E-10,,2.26E-10,1.90E-10,2.08E-10,2.17918507802686E-10,,0.0013379666,0.0009736275,0.0011557971,0.0020224231,,2.02E-05,0.0028883978,1.45E-03,0.0060483895,,0.0141910752,0.0207915846,0.0174913299,0.0141072061,,0.1184676141,0.0496001914,0.0840339027,0.0660746047,,11077,0.0104298871,0.0096779028,0.0100538949,0.0110988236,,0.0303552207,0.1184676141,0.0744114174,0.0369625805
14303,2.31E-10,2.11E-10,2.21E-10,2.21286886538247E-10,,2.26E-10,1.89E-10,2.08E-10,2.17401367743718E-10,,0.0179690644,0.001954264,0.0099616642,0.0024193852,,0.0031939419,0.0030059295,0.0030999357,0.0058186842,,0.0092166932,0.0116607882,0.0104387407,0.0139237828,,0.0533872992,0.0584927872,0.0559400432,0.0655678766,,11102,0.0108286887,0.0090422696,0.0099354791,0.0110406564,,0.015373392,0.0533872992,0.0343803456,0.0368334688
14320,2.31E-10,2.09E-10,2.20E-10,2.20715962615033E-10,,2.25E-10,1.89E-10,2.07E-10,2.16896585069609E-10,,0.0021881,0.0010268972,0.0016074986,0.0023787909,,0.0062072161,0.0014021188,0.0038046674,0.0056827468,,0.0112335645,0.0166329388,0.0139332516,0.0139242563,,0.0623026192,0.0776809454,0.0699917823,0.0657890719,,11121,0.0119681628,0.0095812911,0.010774727,0.0110273599,,0.0274157301,0.0623026192,0.0448591746,0.0372347541
14332,2.31E-10,2.12E-10,2.22E-10,2.19655565425334E-10,,2.26E-10,1.90E-10,2.08E-10,2.16435705419083E-10,,0.0010385845,0.0025980396,0.001818312,0.0023507669,,0.0088409996,0.0032732172,0.0060571084,0.0055888428,,0.010570785,0.0162945986,0.0134326918,0.013899678,,0.0709701627,0.0563711897,0.0636706762,0.0656831521,,11130,0.0126983561,0.0053444766,0.0090214163,0.0109270627,,0.0180625319,0.0709701627,0.0445163473,0.0375988337
14338,2.30E-10,2.10E-10,2.20E-10,2.21469820650404E-10,,2.26E-10,1.90E-10,2.08E-10,2.15997869751083E-10,,0.0137269804,0.0022654124,0.0079961964,0.0026330384,,0.0088409996,0.0032732172,0.0060571084,0.0056122561,,0.011226289,0.0162067153,0.0137165021,0.0138905192,,0.05498638,0.0563711897,0.0556787848,0.0651829337,,11148,0.0065114251,0.0099905161,0.0082509706,0.0107932581,,0.0436927378,0.05498638,0.0493395589,0.03818587
14397,2.29E-10,5.86E-10,4.08E-10,2.19711986054804E-10,,2.24E-10,4.08E-10,3.16E-10,2.20998282465825E-10,,0.0010384409,0.0010423211,0.001040381,0.0025534055,,0.0070714015,0.0047464515,0.0059089265,0.0056344987,,0.0145372357,0.0203215219,0.0174293788,0.0140674622,,0.0584876984,0.1170415431,0.0877646208,0.0663120181,,11175,0.0113104042,0.0104319407,0.0108711724,0.0107971538,,0.0134397801,0.0584876984,0.0359637393,0.0380747634
14447,2.29E-10,5.20E-10,3.74E-10,3.98335720031287E-10,,2.24E-10,3.60E-10,2.92E-10,2.24537793843567E-10,,0.0007809076,0.0006713351,0.0007261214,0.0024620413,,0.0229274556,0.0066876793,0.0148075675,0.0056482201,,0.0113981711,0.0201180167,0.0157580939,0.0141519938,,0.0513565615,0.0328591429,0.0421078522,0.0651018098,,11198,0.0096613392,0.0048451163,0.0072532278,0.0106199575,,0.0354120992,0.0513565615,0.0433843303,0.0383402418
14494,2.28E-10,4.38E-10,3.33E-10,3.75507844683223E-10,,2.23E-10,3.38E-10,2.81E-10,2.2733863139507E-10,,0.0005848163,0.0028386689,0.0017117426,0.0024245264,,0.0116891488,0.0030158963,0.0073525226,0.0061061874,,0.0089470698,0.0283363461,0.018641708,0.0143764795,,0.048870977,0.058038149,0.053454563,0.0645194475,,11200,0.0075381408,0.007144996,0.0073415684,0.0104560381,,0.0411817357,0.048870977,0.0450263564,0.0386745475
14530,2.28E-10,4.06E-10,3.17E-10,3.34913028442353E-10,,2.23E-10,3.25E-10,2.74E-10,2.29669545807802E-10,,0.0019971752,0.0005262109,0.001261693,0.0023663847,,0.0025408994,0.0076637054,0.0051023024,0.0061685042,,0.0124294348,0.0164657366,0.0144475857,0.0143800348,,0.048870977,0.0587087385,0.0537898578,0.063982968,,11201,0.0093620457,0.0201729406,0.0147674931,0.0106716108,,0.0411817357,0.048870977,0.0450263564,0.038992138
14554,2.28E-10,3.71E-10,2.99E-10,3.17700901379331E-10,,2.22E-10,3.17E-10,2.70E-10,2.31662165144908E-10,,0.0034438919,0.0022874274,0.0028656597,0.0023913485,,0.0182949398,0.0165297613,0.0174123505,0.0061151941,,0.0175345056,0.0201852135,0.0188598596,0.0146040261,,0.0469493531,0.1033005714,0.0751249623,0.0645400677,,11260,0.0191746429,0.0053550005,0.0122648217,0.0107512714,,0.0038238741,0.0469493531,0.0253866136,0.0383118617
14557,2.27E-10,3.95E-10,3.11E-10,3.00043171264833E-10,,2.22E-10,3.17E-10,2.70E-10,2.33555153515159E-10,,0.0012551867,0.0022863885,0.0017707876,0.0023603204,,0.0182949398,0.0165297613,0.0174123505,0.0066800519,,0.0108222151,0.0114873666,0.0111547909,0.0144315643,,0.0469493531,0.1033005714,0.0751249623,0.0650693124,,11263,0.0184069797,0.0068755373,0.0126412585,0.0108457707,,0.0038238741,0.0469493531,0.0253866136,0.0376655993
14632,2.25E-10,3.57E-10,2.91E-10,3.10392722308632E-10,,2.21E-10,3.00E-10,2.60E-10,2.34886416436266E-10,,1.39E-05,0.0025892649,1.30E-03,0.0023073843,,0.0093802689,0.0061840769,0.0077821729,0.0072166669,,0.011939548,0.019991938,0.015965743,0.0145082732,,0.0403008461,0.0712296888,0.0557652675,0.0646041102,,11272,0.0110388063,0.0050916732,0.0080652398,0.0107067442,,0.0234554037,0.0403008461,0.0318781249,0.0373762256
14638,2.26E-10,3.56E-10,2.91E-10,2.92200857105214E-10,,2.21E-10,3.00E-10,2.60E-10,2.36151116211319E-10,,0.0010842497,0.0017561686,0.0014202091,0.0022630255,,0.0093802689,0.0061840769,0.0077821729,0.0072449422,,0.0106559973,0.0272593386,0.018957668,0.014730743,,0.05213283,0.0712296888,0.0616812594,0.0644579676,,11310,0.0100843608,0.010514169,0.0102992649,0.0106863702,,0.0215268917,0.05213283,0.0368298609,0.0373489074
14668,2.25E-10,3.42E-10,2.84E-10,2.9116699241856E-10,,2.20E-10,2.96E-10,2.58E-10,2.37243515810182E-10,,0.0011962095,0.0015794052,0.0013878073,0.0022192646,,0.0129743628,0.0028823898,0.0079283763,0.0072718037,,0.0235451646,0.0171913058,0.0203682352,0.0150126176,,0.04075519,0.0520470142,0.0464011021,0.0635551244,,11361,0.0171800405,0.0075036199,0.0123418302,0.0107691432,,0.0135393832,0.04075519,0.0271472866,0.0368388263
14677,2.25E-10,3.48E-10,2.86E-10,2.84136217982387E-10,,2.20E-10,2.94E-10,2.57E-10,2.38234500916393E-10,,0.0001263644,0.0020852282,0.0011057963,0.0021635912,,0.0031262082,0.005675375,0.0044007916,0.0073046323,,0.0101420451,0.0177804269,0.013961236,0.0149600485,,0.0154289939,0.040778134,0.0281035639,0.0617825463,,11419,0.0128438566,0.0081634382,0.0105036474,0.0107558684,,0.0180185735,0.0154289939,0.0167237837,0.0358330742
14681,2.26E-10,3.42E-10,2.84E-10,2.86342032548047E-10,,2.20E-10,2.91E-10,2.56E-10,2.39103642513376E-10,,0.000766591,0.0021135255,0.0014400583,0.0021274146,,0.0032396084,0.012668591,0.0079540997,0.0071594403,,0.0125487912,0.0213466659,0.0169477286,0.0150594325,,0.1023580283,0.0612348542,0.0817964412,0.0627832411,,11455,0.0114740022,0.0052367011,0.0083553516,0.0106358426,,0.0071619111,0.1023580283,0.0547599697,0.036779419
14687,2.26E-10,3.50E-10,2.88E-10,2.84143011853687E-10,,2.20E-10,2.91E-10,2.56E-10,2.3992932703051E-10,,0.0010462225,0.0018875917,0.0014669071,0.0020943892,,0.0032396084,0.012668591,0.0079540997,0.0071991733,,0.0108117871,0.0142832864,0.0125475368,0.0149338377,,0.0335333571,0.0612348542,0.0473841056,0.0620132843,,11472,0.0094292164,0.0042810841,0.0068551502,0.010446808,,0.0168197937,0.0335333571,0.0251765754,0.0361992768
14746,2.25E-10,3.34E-10,2.79E-10,2.87781144259804E-10,,2.19E-10,2.84E-10,2.52E-10,2.40512963957521E-10,,0.0002186799,0.0009256649,0.0005721724,0.0020182783,,0.0014783966,0.0029053993,0.0021918979,0.0072369196,,0.0131390691,0.0115747638,0.0123569164,0.0148049916,,0.0484615564,0.0621011406,0.0552813485,0.0616766875,,11492,0.018613711,0.0060991398,0.0123564254,0.0105422888,,0.0397776589,0.0484615564,0.0441196077,0.0365952933
14779,2.24E-10,3.24E-10,2.74E-10,2.79691782834632E-10,,2.19E-10,2.81E-10,2.50E-10,2.40995235112678E-10,,0.0012572743,0.0054537198,0.003355497,0.0020851393,,0.0013678019,0.0026605248,0.0020141634,0.0069846685,,0.0083038118,0.0237390473,0.0160214296,0.0148658135,,0.0680235401,0.0676023886,0.0678129643,0.0619835014,,11523,0.0136748496,0.0090817753,0.0113783125,0.01058409,,0.0385105982,0.0680235401,0.0532670692,0.0374288821
14780,2.24E-10,3.28E-10,2.76E-10,2.74316629094747E-10,,2.18E-10,2.79E-10,2.48E-10,2.41368457526192E-10,,0.0007364371,0.0039200457,0.0023282414,0.0020972944,,0.0003957433,0.0023720118,0.0013838775,0.0067361432,,0.0098258462,0.0326292478,0.021227547,0.0151839002,,0.0411847159,0.1085918844,0.0748883002,0.0626287413,,11532,0.0049603442,0.0129754627,0.0089679034,0.0105032807,,0.0196070317,0.0411847159,0.0303958738,0.0370772317
14788,2.24E-10,3.27E-10,2.76E-10,2.75780512521669E-10,,2.18E-10,2.79E-10,2.48E-10,2.41723018819029E-10,,0.0007949686,0.0045824908,0.0026887297,0.0021268661,,0.0003957433,0.0023720118,0.0013838775,0.00646853,,0.0134018464,0.0121948551,0.0127983508,0.0150646227,,0.0836485028,0.1085918844,0.0961201936,0.0643033139,,11549,0.0076270914,0.0087902471,0.0082086693,0.0103885501,,0.015053005,0.0836485028,0.0493507539,0.0376909078
14792,2.23E-10,3.29E-10,2.76E-10,2.75645625224293E-10,,2.18E-10,2.78E-10,2.48E-10,2.42047651390073E-10,,0.0021410862,0.0025420203,0.0023415532,0.0021376005,,0.0007905046,0.0040161065,0.0024033055,0.0062142973,,0.0092584565,0.0207104404,0.0149844484,0.015060614,,0.086341545,0.1036522835,0.0949969143,0.0658379939,,11557,0.0080715315,0.0107309874,0.0094012595,0.0103391856,,0.0082487278,0.086341545,0.0472951364,0.0381711193
14809,2.23E-10,3.32E-10,2.78E-10,2.76060950183359E-10,,2.18E-10,2.79E-10,2.48E-10,2.42354093135872E-10,,0.0026217103,0.0016679378,0.0021448241,0.0021379617,,0.0040347907,0.0088795703,0.0064571805,0.0060237477,,0.0102146976,0.0140683306,0.0121415141,0.014914659,,0.0468077101,0.0530187115,0.0499132108,0.0650417548,,11566,0.017209556,0.0072435285,0.0122265422,0.0104335534,,0.0052213403,0.0468077101,0.0260145252,0.0375632896
14873,2.22E-10,3.42E-10,2.82E-10,2.77434213018261E-10,,2.18E-10,2.82E-10,2.50E-10,2.42715895837132E-10,,0.0018749771,0.0019962385,0.0019356078,0.002127844,,3.63E-05,0.0066715702,3.35E-03,0.0060454194,,0.0093839746,0.0440519638,0.0267179692,0.0155048245,,0.0275983345,0.0701999292,0.0488991318,0.0642346236,,11597,0.0110060461,0.0097688669,0.0103874565,0.0104312486,,0.0163215343,0.0275983345,0.0219599344,0.0367831218
14892,2.22E-10,3.30E-10,2.76E-10,2.81591058036367E-10,,2.17E-10,2.79E-10,2.48E-10,2.4299727111522E-10,,0.0001227985,0.0012793697,0.0007010841,0.002056506,,5.13E-05,0.004917372,2.48E-03,0.005910844,,0.0106197242,0.0154191684,0.0130194463,0.0153805556,,0.0244752448,0.0937068611,0.059091053,0.0639774451,,11636,0.0190602951,0.0089514256,0.0140058603,0.0106099792,,0.0103127398,0.0244752448,0.0173939923,0.0358136653
14925,2.22E-10,3.22E-10,2.72E-10,2.76529836629662E-10,,2.17E-10,2.75E-10,2.46E-10,2.43149116169567E-10,,0.0017249782,0.0022367465,0.0019808623,0.0020527238,,0.0012595425,0.0097921612,0.0055258519,0.005739519,,0.0109639335,0.0108466279,0.0109052807,0.0151567919,,0.0305402111,0.1166001111,0.0735701611,0.0644570809,,11648,0.00666063,0.0178609174,0.0122607737,0.0106925189,,0.0184612423,0.0305402111,0.0245007267,0.0352480184
14926,2.22E-10,3.17E-10,2.69E-10,2.72100868022897E-10,,2.17E-10,2.75E-10,2.46E-10,2.43293368971196E-10,,0.0006086219,0.0032010574,0.0019048397,0.0020453296,,0.0012595425,0.0097921612,0.0055258519,0.0057288357,,0.0130371638,0.011042174,0.0120396689,0.0150009357,,0.0805841982,0.1166001111,0.0985921547,0.0661638346,,11660,0.0084918309,0.0097612869,0.0091265589,0.0106142209,,0.0191203076,0.0805841982,0.0498522529,0.0359782301
14950,2.21E-10,3.41E-10,2.81E-10,2.6929815730531E-10,,2.16E-10,2.78E-10,2.47E-10,2.43483765410473E-10,,0.000470193,0.0031762542,0.0018232236,0.0020342243,,0.0024271421,0.0110033453,0.0067152437,0.0057186865,,0.0175239239,0.0098318784,0.0136779011,0.014934784,,0.0241898447,0.0457840785,0.0349869616,0.0646049909,,11671,0.0095889214,0.0046631028,0.0071260121,0.0104398104,,0.0070562763,0.0241898447,0.0156230605,0.0349604716
,,,,2.8062442078027E-10,,,,,,,,,,,,,,,0.0057685144,,,,,,,,,,,,11685,0.0067904475,0.0039143716,0.0053524096,0.0101854404,,0.0139575219,0.0445413738,0.0292494479,0.0346749204
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11687,0.0109784454,0.0113781421,0.0111782937,0.0102350831,,0.0139575219,0.0445413738,0.0292494479,0.0344036468
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11723,0.0093042729,0.0122834425,0.0107938577,0.0102630218,,0.0138771283,0.0303321779,0.0221046531,0.0337886971
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11759,0.0139585249,0.006918638,0.0104385815,0.0102717998,,0.0132269375,0.0231464356,0.0181866866,0.0330085966
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11786,0.0062310584,0.0061743902,0.0062027243,0.010068346,,0.024945708,0.0492790192,0.0371123636,0.033213785
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11801,0.0052779643,0.0079410747,0.0066095195,0.0098954047,,0.0166658126,0.0259127803,0.0212892964,0.0326175605
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11831,0.0129615711,0.0125570484,0.0127593097,0.0100385999,,0.0367969014,0.0465471968,0.0416720491,0.033070285
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11855,0.0121478289,0.0084108897,0.0102793593,0.0100506379,,0.0128973098,0.0471852534,0.0300412816,0.0329188348
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11873,0.0051609771,0.0063897432,0.0057753602,0.009836874,,0.0119769033,0.0644665882,0.0382217458,0.0331839803
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11933,0.0058101658,0.0138935847,0.0098518752,0.0098376241,,0.0374031588,0.0514828265,0.0444429927,0.033746931
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11946,0.0087533137,0.0114286533,0.0100909835,0.0098502921,,0.0095047988,0.0479258709,0.0287153348,0.0334953511
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11948,0.0044595515,0.0086022932,0.0065309224,0.0096843236,,0.0095047988,0.0479258709,0.0287153348,0.0332563503
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11969,0.0079374136,0.0079868222,0.0079621179,0.0095982133,,0.0229109973,0.0192576647,0.021084331,0.0326477494
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11974,0.0177253261,0.0064367563,0.0120810412,0.0097223547,,0.0180085525,0.052084446,0.0350464992,0.0327676869
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11988,0.0061194953,0.0073907999,0.0067551476,0.0095739943,,0.0321254134,0.052678179,0.0424017962,0.0332493923
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,11998,0.0136238439,0.0071340664,0.0103789552,0.0096142424,,0.0227499194,0.0055777603,0.0141638399,0.0322951147
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12003,0.0118637886,0.0108558014,0.011359795,0.00970152,,0.010461932,0.0962626338,0.0533622829,0.0333484731
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12010,0.0046477607,0.004497868,0.0045728143,0.0094450847,,0.0135427741,0.0611562505,0.0373495123,0.0335485251
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12029,0.0103611648,0.0116321584,0.0109966616,0.0095226636,,0.0119890077,0.231317535,0.1216532714,0.0379537624
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12041,0.0049548335,0.0103034507,0.0076291421,0.0094279875,,0.0150137609,0.0320700854,0.0235419231,0.0372331704
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12138,0.0417936631,0.010472266,0.0261329645,0.0102632363,,0.0122767175,0.0335510969,0.0229139072,0.0365172073
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12153,0.0192376263,0.0054014875,0.0123195569,0.0103660524,,0.0080368342,0.0314049795,0.0197209069,0.0356773922
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12164,0.0152681228,0.0077011283,0.0114846255,0.010421981,,0.0078827003,0.0413258821,0.0246042912,0.0351237372
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12168,0.0063652098,0.0071537537,0.0067594817,0.0102388561,,0.0078827003,0.0413258821,0.0246042912,0.0345977649
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12184,0.0107632484,0.0069242846,0.0088437665,0.0101691016,,0.0193028152,0.0329790898,0.0261409525,0.0341749243
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12217,0.0055416264,0.004928262,0.0052349442,0.0099223937,,0.0099046323,0.0301285721,0.0200166022,0.0334670082
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12226,0.0068710409,0.0090429131,0.007956977,0.0098241229,,0.0233271793,0.027067814,0.0251974966,0.0330535326
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12290,0.0162627455,0.0060340087,0.0111483771,0.0098903356,,0.0147598442,0.0435682125,0.0291640284,0.0328590574
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12293,0.0131921778,0.0057132468,0.0094527123,0.0098684544,,0.0147598442,0.0435682125,0.0291640284,0.0326743059
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12309,0.0072322157,0.0127818733,0.0100070445,0.0098753839,,0.0202738456,0.0417898186,0.0310318321,0.0325921822
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12396,0.0164345987,0.0078005474,0.0121175731,0.0099874934,,0.0303061716,0.0229581725,0.0266321721,0.0322941817
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12405,0.0054323473,0.0062403968,0.005836372,0.0097799373,,0.0169896819,0.01964931,0.018319496,0.0315954474
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12436,0.0041821618,0.0072951126,0.0057386372,0.0095778723,,0.0246114824,0.0186437853,0.0216276338,0.0310970568
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12458,0.005423604,0.0092552556,0.0073394298,0.0094659502,,0.0100439433,0.045398932,0.0277214376,0.0309282758
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12480,0.0126374299,0.0082656536,0.0104515417,0.0095152298,,0.0052301167,0.0497621074,0.027496112,0.0307566676
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12545,0.0081261788,0.0055493959,0.0068377873,0.0093813576,,0.0155490562,0.0206801929,0.0181146245,0.0301245655
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12553,0.0084027294,0.0051632319,0.0067829806,0.0092514388,,0.0137057295,0.0159431156,0.0148244225,0.0293595583
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12596,0.0103780795,0.0088519687,0.0096150241,0.0092696181,,0.005445905,0.0288077071,0.0171268061,0.0287479207
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12625,0.0024877193,0.0063820812,0.0044349002,0.0090278822,,0.0140186707,0.0202182345,0.0171184526,0.0281664473
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12671,0.0112010902,0.0083197895,0.0097604399,0.0090645101,,0.0136354454,0.0683810413,0.0410082433,0.0288085371
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12699,0.0026902654,0.0111410655,0.0069156655,0.0089570678,,0.0308453459,0.0499317013,0.0403885236,0.0293875364
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12758,0.0027052942,0.0081296926,0.0054174934,0.0087800891,,0.0166438092,0.0082753552,0.0124595822,0.0285411387
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12774,0.0037752662,0.0063262903,0.0050507783,0.0085936236,,0.0235680416,0.0089303469,0.0162491943,0.0279265415
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12805,0.0134092849,0.0107573951,0.01208334,0.0087681094,,0.0147819975,0.0371886268,0.0259853122,0.02782948
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12834,0.0014691224,0.023652358,0.0125607402,0.0089577409,,0.0128040602,0.017687045,0.0152455526,0.0272002837
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12859,0.003172755,0.0099629853,0.0065678702,0.0088382474,,0.0244595781,0.0130546382,0.0187571081,0.0267781249
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12864,0.0019554312,0.0137173589,0.0078363951,0.0087881548,,0.0222537927,0.0134150619,0.0178344273,0.02633094
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12877,0.0066903485,0.0122811403,0.0094857444,0.0088230342,,0.0237726234,0.0444837883,0.0341282059,0.0267208033
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12896,0.0037124564,0.0126054343,0.0081589454,0.0087898298,,0.0230857972,0.0117112119,0.0173985045,0.0262546884
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12938,0.0022240626,0.0098578762,0.0060409694,0.0086523868,,0.0116871791,0.0061915033,0.0089393412,0.025388921
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12939,0.0044454942,0.0067304596,0.0055879769,0.0084991663,,0.0116871791,0.0061915033,0.0089393412,0.024566442
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,12959,0.0050926968,0.0065237479,0.0058082223,0.0083646191,,0.0499429703,0.0195738617,0.034758416,0.0250760407
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13017,0.0099980934,0.0076296106,0.008813852,0.0083870807,,0.0138289398,0.0220181197,0.0179235297,0.0247184152
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13034,0.0171016827,0.0064420113,0.011771847,0.008556319,,0.0241563227,0.0190979224,0.0216271225,0.0245638505
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13061,0.0157913025,0.0056248587,0.0107080806,0.0086639071,,0.0129644237,0.0436122976,0.0282883607,0.024750076
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13062,0.0093983542,0.0065593859,0.0079788701,0.0086296553,,0.0129644237,0.0436122976,0.0282883607,0.0249269903
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13070,0.0042184494,0.0075525483,0.0058854988,0.0084924475,,0.004455063,0.0245016012,0.0144783321,0.0244045574
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13082,0.0110346954,0.0122831231,0.0116589093,0.0086507705,,0.0173502266,0.1249606833,0.071155455,0.0267421022
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13094,0.004460121,0.0077190199,0.0060895705,0.0085227105,,0.0277466364,0.0082125738,0.0179796051,0.0263039774
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13109,0.0044694878,0.0063262712,0.0053978795,0.008366469,,0.0167437512,0.0336720347,0.025207893,0.0262491732
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13113,0.005270659,0.0089158099,0.0070932345,0.0083028073,,0.0128954137,0.0404302031,0.0266628084,0.0262698549
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13130,0.0056995023,0.0125892144,0.0091443583,0.0083448848,,0.017016422,0.0106687685,0.0138425953,0.0256484919
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13166,0.005577255,0.0111141223,0.0083456887,0.008344925,,0.0334645323,0.0171592068,0.0253118696,0.0256316608
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13181,0.003761858,0.0058257477,0.0047938029,0.0081673689,,0.023008192,0.0026916158,0.0128499039,0.024992573
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13191,0.0018597394,0.0061167818,0.0039882606,0.0079584135,,0.0101208854,0.0066405023,0.0083806938,0.024161979
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13194,0.0036941553,0.0084229549,0.0060585551,0.0078634206,,0.0101208854,0.0066405023,0.0083806938,0.0233729148
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13206,0.003325307,0.004550661,0.003937984,0.0076671487,,0.0190475117,0.0042102882,0.0116289,0.022785714
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13207,0.0049223215,0.0078781294,0.0064002255,0.0076038026,,0.0190475117,0.0042102882,0.0116289,0.0222278733
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13211,0.0039073657,0.0161627457,0.0100350557,0.0077253652,,0.0313823335,0.0243675839,0.0278749587,0.0225102276
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13239,0.0081727896,0.0148325004,0.011502645,0.0079142292,,0.0134047437,0.0921006128,0.0527526783,0.0240223501
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13265,0.0038032122,0.0094407722,0.0066219922,0.0078496174,,0.0192170981,0.0282255001,0.0237212991,0.0240072976
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13298,0.0065746377,0.009430455,0.0080025464,0.0078572638,,0.0199476331,0.0291516706,0.0245496519,0.0240344153
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13313,0.0028464552,0.0120148249,0.00743064,0.0078359326,,0.0342565775,0.0201849006,0.0272207391,0.0241937315
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13349,0.0064852461,0.0104561402,0.0084706931,0.0078676707,,0.0090922443,0.0200744774,0.0145833609,0.0237132129
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13402,0.0047031576,0.0062509533,0.0054770554,0.0077481399,,0.0073925573,0.0139032193,0.0106478883,0.0230599467
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13406,0.0045857374,0.0087958016,0.0066907695,0.0076952714,,0.0073925573,0.0139032193,0.0106478883,0.0224393438
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13426,0.0059075574,0.0112537406,0.008580649,0.0077395403,,0.0276080724,0.0093097957,0.018458934,0.0222403233
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13475,0.0061615771,0.0102745518,0.0082180644,0.0077634665,,0.0183065515,0.0131295538,0.0157180526,0.0219142098
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13504,0.0065035466,0.0096767396,0.0080901431,0.0077798003,,0.0191911254,0.0240547545,0.02162294,0.0218996463
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13546,0.0045528873,0.008392009,0.0064724481,0.0077144327,,0.0190700255,0.0598736331,0.0394718293,0.0227782554
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13597,0.009977092,0.0131856846,0.0115813883,0.0079077805,,0.0088496981,0.028725408,0.0187875531,0.0225787203
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13612,0.0112496782,0.0050917137,0.008170696,0.0079209262,,0.0159285311,0.015838163,0.015883347,0.0222439516
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13620,0.0015794163,0.0069002034,0.0042398099,0.0077368704,,0.0106411288,0.0450513624,0.0278462456,0.0225240663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13626,0.0086885141,0.0106973266,0.0096929204,0.0078346729,,0.0106411288,0.0450513624,0.0278462456,0.0227901753
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13676,0.004052198,0.0065137674,0.0052829827,0.0077070884,,0.0268890318,0.0359024554,0.0313957436,0.0232204537
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13679,0.0022759086,0.0092453668,0.0057606377,0.0076097659,,0.0268890318,0.0359024554,0.0313957436,0.0236292182
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13682,0.0023411436,0.0074952543,0.0049181989,0.0074751875,,0.0342244655,0.0481452085,0.041184837,0.0245069992
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13695,0.0060121142,0.0066284146,0.0063202644,0.0074174414,,0.0177210253,0.0634071529,0.0405640891,0.0253098537
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13722,0.0042357133,0.0052679554,0.0047518343,0.007284161,,0.0174446609,0.0727012753,0.0450729681,0.0262980094
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13747,0.0071094604,0.0106783072,0.0088938838,0.0073646472,,0.0081494311,0.0245134905,0.0163314608,0.0257996819
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13754,0.0042616623,0.0082334075,0.0062475349,0.0073087915,,0.014621269,0.0677182451,0.041169757,0.0265681857
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13776,0.007125631,0.0096275471,0.008376589,0.0073621814,,0.023581,0.0134812621,0.0185311311,0.026166333
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13810,0.0048140567,0.0086045293,0.006709293,0.007329537,,0.0083895819,0.0212749541,0.014832268,0.0255996297
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13845,0.0075347363,0.0046521057,0.006093421,0.0072677312,,0.0147063974,0.0321273357,0.0234168665,0.0254904916
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13868,0.0065594669,0.0089939814,0.0077767242,0.0072931808,,0.0104303239,0.0212563593,0.0158433416,0.0250081341
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13871,0.0184546225,0.0082228985,0.0133387605,0.0075954598,,0.0168924257,0.0799733549,0.0484328903,0.0261793719
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13884,0.0094174314,0.0076132938,0.0085153626,0.007641455,,0.0166817401,0.0311664082,0.0239240741,0.026066607
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13937,0.0062563666,0.0057396181,0.0059979924,0.0075592818,,0.0102520855,0.0224343631,0.0163432243,0.0255804379
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13938,0.0054989867,0.0061285188,0.0058137528,0.0074720054,,0.0102520855,0.0224343631,0.0163432243,0.0251185772
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13957,0.0059674275,0.0066137114,0.0062905694,0.0074129336,,0.0167351682,0.0336888507,0.0252120094,0.0251232488
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13960,0.0114931874,0.0066760271,0.0090846072,0.0074965173,,0.0173846874,0.026839152,0.0221119197,0.0249726823
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13969,0.0075813867,0.0101041542,0.0088427705,0.0075638299,,0.0173846874,0.026839152,0.0221119197,0.0248296442
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13970,0.0051281257,0.0083005503,0.006714338,0.0075213553,,0.0179008543,0.0170962252,0.0174985398,0.024463089
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13976,0.0061890204,0.0051061697,0.005647595,0.0074276673,,0.0179008543,0.0170962252,0.0174985398,0.0241148615
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13996,0.0090138782,0.0049396553,0.0069767667,0.0074051223,,0.0127158547,0.0243173689,0.0185166118,0.023834949
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,13998,0.0024696647,0.0041450066,0.0033073357,0.007200233,,0.0127158547,0.0243173689,0.0185166118,0.0235690322
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14080,0.009586731,0.009352467,0.009469599,0.0073137013,,0.0160321537,0.0273057874,0.0216689706,0.0234740291
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14086,0.0034327561,0.0067474702,0.0050901131,0.0072025219,,0.0160321537,0.0273057874,0.0216689706,0.0233837762
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14161,0.006304591,0.0087090433,0.0075068171,0.0072177366,,0.0132033369,0.0104634399,0.0118333884,0.0228062568
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14221,0.008645663,0.01047704,0.0095613515,0.0073349174,,0.0299512241,0.0679560006,0.0489536123,0.0241136246
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14227,0.0045365421,0.0062255724,0.0053810573,0.0072372244,,0.0299512241,0.0679560006,0.0489536123,0.0253556239
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14250,0.0073374822,0.0063413414,0.0068394118,0.0072173337,,0.0246452279,0.0110614523,0.0178533401,0.0249805098
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14287,0.0095861191,0.0121754277,0.0108807734,0.0074005057,,0.0107725309,0.0533673391,0.032069935,0.025334981
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14288,0.0079451688,0.0102736484,0.0091094086,0.0074859509,,0.0107725309,0.0533673391,0.032069935,0.0256717287
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14294,0.0049405284,0.0074043679,0.0061724482,0.0074202757,,0.0181356184,0.0317357332,0.0249356758,0.0256349261
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14303,0.0029046973,0.01026903,0.0065868637,0.0073786051,,0.0333451591,0.0162490159,0.0247970875,0.0255930341
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14320,0.007718984,0.0072539025,0.0074864433,0.007383997,,0.0161476582,0.0457447395,0.0309461989,0.0258606924
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14332,0.0045126071,0.0104256049,0.007469106,0.0073882525,,0.0217956323,0.0091794282,0.0154875303,0.0253420343
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14338,0.0044726958,0.0068229781,0.005647837,0.0073012317,,0.0217956323,0.0091794282,0.0154875303,0.0248493091
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14358,0.0066153444,0.0142139709,0.0104146576,0.007456903,,0.0160589516,0.0225710142,0.0193149829,0.0245725928
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14397,0.0038275602,0.0063693854,0.0050984728,0.0073389815,,0.0087789362,0.0285210256,0.0186499809,0.0242764622
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14447,0.0058218874,0.0093649291,0.0075934082,0.0073517028,,0.0140279746,0.0207875371,0.0174077558,0.0239330269
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14494,0.0038487939,0.0046848478,0.0042668208,0.0071974587,,0.0177599452,0.0110450238,0.0144024845,0.0234564997
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14530,0.0040864442,0.0088442788,0.0064653615,0.0071608539,,0.0112333503,0.0082889954,0.0097611728,0.0227717334
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14554,0.0069200862,0.0099768285,0.0084484573,0.007225234,,0.0089076785,0.0241182819,0.0165129802,0.0224587957
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14557,0.0048737745,0.0059921485,0.0054329615,0.0071356204,,0.0089076785,0.0241182819,0.0165129802,0.022161505
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14632,0.0049100639,0.0072738905,0.0060919772,0.0070834383,,0.0121344123,0.0332360119,0.0226852121,0.0221876903
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14638,0.0033495701,0.0066364678,0.0049930189,0.0069789173,,0.0121344123,0.0332360119,0.0226852121,0.0222125664
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14668,0.0032816408,0.0080141239,0.0056478824,0.0069123655,,0.028880924,0.0244099963,0.0266454602,0.0224342111
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14677,0.0073010372,0.0101269446,0.0087139909,0.0070024468,,0.013276645,0.0115265287,0.0124015869,0.0219325799
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14681,0.0031666234,0.0082815625,0.0057240929,0.0069385291,,0.009188192,0.0078687975,0.0085284947,0.0212623756
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14687,0.0079383608,0.0137611795,0.0108497702,0.0071340912,,0.009188192,0.0078687975,0.0085284947,0.0206256816
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14746,0.0051001534,0.0042241295,0.0046621414,0.0070104937,,0.0423142835,0.0233536549,0.0328339692,0.021236096
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14779,0.0037706434,0.0040753237,0.0039229835,0.0068561182,,0.0110103926,0.0115821222,0.0112962574,0.020739104
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14780,0.0046806848,0.0029659867,0.0038233357,0.0067044791,,0.0115863048,0.0110875973,0.0113369511,0.0202689964
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14788,0.0048582684,0.0108222878,0.0078402781,0.006761269,,0.0115863048,0.0110875973,0.0113369511,0.0198223941
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14792,0.0032540318,0.0120405545,0.0076472932,0.0068055702,,0.0074050818,0.0191262253,0.0132656535,0.0194945571
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14809,0.0035835747,0.0042728307,0.0039282027,0.0066617018,,0.005547408,0.0435724035,0.0245599058,0.0197478245
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14815,0.0051588356,0.0053729997,0.0052659176,0.0065919126,,0.0273017623,0.0101139676,0.0187078649,0.0196958265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14846,0.0119220708,0.0058532348,0.0088876528,0.0067066996,,0.0135262702,0.0330260098,0.02327614,0.0198748422
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14873,0.0049154945,0.0081518553,0.0065336749,0.0066980484,,0.0328727178,0.0194636062,0.026168162,0.0201895082
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14892,0.0025063939,0.0083779804,0.0054421872,0.0066352553,,0.0019972143,0.013734797,0.0078660056,0.0195733331
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14924,0.0082114236,0.0102840299,0.0092477268,0.0067658789,,0.0252296478,0.040266566,0.0327481069,0.0202320718
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14925,0.0052760406,0.0124335354,0.008854788,0.0068703244,,0.0252296478,0.040266566,0.0327481069,0.0208578735
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14926,0.0032064712,0.0117558138,0.0074811425,0.0069008653,,0.0252296478,0.040266566,0.0327481069,0.0214523852
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,14950,0.0012669038,0.0072189299,0.0042429169,0.0067679679,,0.0142824072,0.0140099879,0.0141461976,0.0210870758

